Rapid quantitative magnetization transfer imaging: utilizing the hybrid state and the generalized Bloch model

Purpose: To explore efficient encoding schemes for quantitative magnetization transfer (qMT) imaging with few constraints on model Theory and Methods: We combine two recently proposed models in a Bloch-McConnell equation: the dynamics of the free spin pool are confined to the hybrid state, and the dynamics of the semi-solid spin pool are described by the generalized Bloch model. We numerically optimize the flip angles and durations of a train of radio frequency pulses to enhance the encoding of three qMT parameters while accounting for all 8 parameters of the 2-pool model. We sparsely sample each time frame along this spin dynamics with a 3D radial koosh-ball trajectory, reconstruct the data with subspace modeling, and fit the qMT model with a neural network for computational efficiency. Results: We extracted qMT parameter maps of the whole brain with an effective resolution of 1.24mm from a 12.6-minute scan. In lesions of multiple sclerosis subjects, we observe a decreased size of the semi-solid spin pool and longer relaxation times, consistent with previous Conclusion: The encoding power of the hybrid state, combined with regularized image reconstruction, and the accuracy of the generalized Bloch model provide an excellent basis for efficient quantitative magnetization transfer imaging with few constraints on model parameters.

==> Figures/Phantom_linearRegression_R1a_s-1.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
4.431e-01 , 5.491e-01 , 6.472e-01 , 7.776e-01 , 9.161e-01 , 1.034e+00 , 1.246e+00 
4.513e-01 , 5.636e-01 , 6.794e-01 , 7.989e-01 , 9.512e-01 , 1.078e+00 , 1.301e+00 
4.542e-01 , 5.699e-01 , 6.893e-01 , 8.122e-01 , 9.633e-01 , 1.104e+00 , 1.342e+00 
4.569e-01 , 5.737e-01 , 7.088e-01 , 8.373e-01 , 1.001e+00 , 1.140e+00 , 1.386e+00 
4.650e-01 , 5.880e-01 , 7.480e-01 , 8.929e-01 , 1.046e+00 , 1.197e+00 , 1.447e+00 


==> Figures/Phantom_linearRegression_R2f_s-1.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
3.738e+00 , 8.161e+00 , 1.283e+01 , 1.728e+01 , 2.335e+01 , 2.868e+01 , 3.481e+01 
3.789e+00 , 8.678e+00 , 1.349e+01 , 1.842e+01 , 2.418e+01 , 3.019e+01 , 3.707e+01 
3.808e+00 , 8.930e+00 , 1.422e+01 , 1.910e+01 , 2.476e+01 , 3.097e+01 , 3.800e+01 
3.826e+00 , 9.142e+00 , 1.498e+01 , 2.060e+01 , 2.611e+01 , 3.233e+01 , 3.877e+01 
3.877e+00 , 9.419e+00 , 1.604e+01 , 2.279e+01 , 2.869e+01 , 3.532e+01 , 4.056e+01 


==> Figures/Phantom_linearRegression_m0s_norm.txt <==
5p_BSA, 10p_BSA, 15p_BSA, 20p_BSA, 25p_BSA, 30p_BSA, 35p_BSA
1.516e-02 , 3.848e-02 , 5.024e-02 , 8.476e-02 , 9.391e-02 , 1.353e-01 , 1.477e-01 
1.745e-02 , 4.262e-02 , 5.712e-02 , 9.291e-02 , 1.099e-01 , 1.507e-01 , 1.649e-01 
1.822e-02 , 4.405e-02 , 5.938e-02 , 9.559e-02 , 1.144e-01 , 1.578e-01 , 1.783e-01 
1.913e-02 , 4.547e-02 , 6.187e-02 , 9.852e-02 , 1.210e-01 , 1.667e-01 , 1.931e-01 
2.156e-02 , 4.961e-02 , 6.875e-02 , 1.067e-01 , 1.362e-01 , 1.899e-01 , 2.260e-01 


==> Figures/Phantom_validation_R1.csv <==
10p_BSA_IR-GRE_Graham, 10p_BSA+MnCl2_IR-GRE_Graham, 15p_BSA_IR-GRE_Graham, 15p_BSA+MnCl2_IR-GRE_Graham, 20p_BSA_IR-GRE_Graham, 20p_BSA+MnCl2_IR-GRE_Graham, 10p_BSA_IR-GRE_gBloch, 10p_BSA+MnCl2_IR-GRE_gBloch, 15p_BSA_IR-GRE_gBloch, 15p_BSA+MnCl2_IR-GRE_gBloch, 20p_BSA_IR-GRE_gBloch, 20p_BSA+MnCl2_IR-GRE_gBloch, 10p_BSA_HSFP-NN_Graham, 10p_BSA+MnCl2_HSFP-NN_Graham, 15p_BSA_HSFP-NN_Graham, 15p_BSA+MnCl2_HSFP-NN_Graham, 20p_BSA_HSFP-NN_Graham, 20p_BSA+MnCl2_HSFP-NN_Graham, 10p_BSA_HSFP-NN_gBloch, 10p_BSA+MnCl2_HSFP-NN_gBloch, 15p_BSA_HSFP-NN_gBloch, 15p_BSA+MnCl2_HSFP-NN_gBloch, 20p_BSA_HSFP-NN_gBloch, 20p_BSA+MnCl2_HSFP-NN_gBloch
6.274e-01, 7.648e-01, 7.115e-01, 1.107e+00, 1.217e+00, 1.274e+00, 6.274e-01, 7.648e-01, 7.115e-01, 1.107e+00, 1.217e+00, 1.274e+00, 6.378e-01, 7.598e-01, 7.026e-01, 1.168e+00, 1.194e+00, 1.261e+00, 6.370e-01, 7.785e-01, 6.582e-01, 1.131e+00, 1.226e+00, 1.268e+00
6.265e-01, 7.647e-01, 7.098e-01, 1.107e+00, 1.217e+00, 1.270e+00, 6.265e-01, 7.647e-01, 7.098e-01, 1.107e+00, 1.217e+00, 1.270e+00, 6.299e-01, 7.582e-01, 7.036e-01, 1.166e+00, 1.193e+00, 1.247e+00, 6.311e-01, 7.720e-01, 6.622e-01, 1.130e+00, 1.226e+00, 1.264e+00
6.265e-01, 7.640e-01, 7.094e-01, 1.106e+00, 1.218e+00, 1.270e+00, 6.265e-01, 7.640e-01, 7.094e-01, 1.106e+00, 1.218e+00, 1.270e+00, 6.300e-01, 7.598e-01, 7.039e-01, 1.164e+00, 1.195e+00, 1.238e+00, 6.323e-01, 7.712e-01, 6.679e-01, 1.127e+00, 1.223e+00, 1.261e+00
6.264e-01, 7.641e-01, 7.102e-01, 1.107e+00, 1.218e+00, 1.269e+00, 6.264e-01, 7.641e-01, 7.102e-01, 1.107e+00, 1.218e+00, 1.269e+00, 6.344e-01, 7.618e-01, 6.950e-01, 1.163e+00, 1.189e+00, 1.231e+00, 6.338e-01, 7.718e-01, 6.663e-01, 1.126e+00, 1.222e+00, 1.256e+00
6.268e-01, 7.645e-01, 7.107e-01, 1.107e+00, 1.218e+00, 1.268e+00, 6.268e-01, 7.645e-01, 7.107e-01, 1.107e+00, 1.218e+00, 1.268e+00, 6.348e-01, 7.592e-01, 7.080e-01, 1.163e+00, 1.186e+00, 1.221e+00, 6.356e-01, 7.680e-01, 6.609e-01, 1.127e+00, 1.223e+00, 1.254e+00
6.262e-01, 7.648e-01, 7.072e-01, 1.108e+00, 1.220e+00, 1.269e+00, 6.262e-01, 7.648e-01, 7.072e-01, 1.108e+00, 1.220e+00, 1.269e+00, 6.352e-01, 7.541e-01, 7.040e-01, 1.164e+00, 1.185e+00, 1.220e+00, 6.354e-01, 7.610e-01, 6.594e-01, 1.127e+00, 1.222e+00, 1.255e+00
6.263e-01, 7.643e-01, 7.045e-01, 1.108e+00, 1.214e+00, 1.270e+00, 6.263e-01, 7.643e-01, 7.045e-01, 1.108e+00, 1.214e+00, 1.270e+00, 6.350e-01, 7.621e-01, 7.031e-01, 1.164e+00, 1.185e+00, 1.221e+00, 6.331e-01, 7.787e-01, 6.618e-01, 1.126e+00, 1.221e+00, 1.252e+00
6.282e-01, 7.638e-01, 7.032e-01, 1.104e+00, 1.212e+00, 1.272e+00, 6.282e-01, 7.638e-01, 7.032e-01, 1.104e+00, 1.212e+00, 1.272e+00, 6.304e-01, 7.604e-01, 7.012e-01, 1.167e+00, 1.183e+00, 1.277e+00, 6.314e-01, 7.777e-01, 6.600e-01, 1.133e+00, 1.218e+00, 1.275e+00
6.263e-01, 7.631e-01, 7.032e-01, 1.103e+00, 1.212e+00, 1.274e+00, 6.263e-01, 7.631e-01, 7.032e-01, 1.103e+00, 1.212e+00, 1.274e+00, 6.300e-01, 7.578e-01, 7.043e-01, 1.166e+00, 1.188e+00, 1.277e+00, 6.309e-01, 7.769e-01, 6.662e-01, 1.129e+00, 1.222e+00, 1.273e+00
6.261e-01, 7.634e-01, 7.040e-01, 1.102e+00, 1.213e+00, 1.274e+00, 6.261e-01, 7.634e-01, 7.040e-01, 1.102e+00, 1.213e+00, 1.274e+00, 6.274e-01, 7.570e-01, 7.033e-01, 1.165e+00, 1.191e+00, 1.269e+00, 6.303e-01, 7.716e-01, 6.692e-01, 1.128e+00, 1.223e+00, 1.269e+00
6.245e-01, 7.641e-01, 7.060e-01, 1.103e+00, 1.212e+00, 1.268e+00, 6.245e-01, 7.641e-01, 7.060e-01, 1.103e+00, 1.212e+00, 1.268e+00, 6.280e-01, 7.588e-01, 6.873e-01, 1.163e+00, 1.189e+00, 1.251e+00, 6.295e-01, 7.702e-01, 6.682e-01, 1.126e+00, 1.222e+00, 1.264e+00
6.258e-01, 7.647e-01, 7.082e-01, 1.102e+00, 1.213e+00, 1.267e+00, 6.258e-01, 7.647e-01, 7.082e-01, 1.102e+00, 1.213e+00, 1.267e+00, 6.318e-01, 7.612e-01, 6.812e-01, 1.160e+00, 1.185e+00, 1.240e+00, 6.303e-01, 7.714e-01, 6.660e-01, 1.123e+00, 1.222e+00, 1.261e+00
6.255e-01, 7.648e-01, 7.084e-01, 1.103e+00, 1.214e+00, 1.266e+00, 6.255e-01, 7.648e-01, 7.084e-01, 1.103e+00, 1.214e+00, 1.266e+00, 6.283e-01, 7.582e-01, 6.793e-01, 1.161e+00, 1.188e+00, 1.231e+00, 6.285e-01, 7.670e-01, 6.670e-01, 1.122e+00, 1.221e+00, 1.258e+00
6.273e-01, 7.645e-01, 7.060e-01, 1.104e+00, 1.216e+00, 1.267e+00, 6.273e-01, 7.645e-01, 7.060e-01, 1.104e+00, 1.216e+00, 1.267e+00, 6.288e-01, 7.535e-01, 6.745e-01, 1.161e+00, 1.185e+00, 1.223e+00, 6.282e-01, 7.604e-01, 6.652e-01, 1.123e+00, 1.219e+00, 1.255e+00
6.259e-01, 7.645e-01, 7.044e-01, 1.107e+00, 1.217e+00, 1.265e+00, 6.259e-01, 7.645e-01, 7.044e-01, 1.107e+00, 1.217e+00, 1.265e+00, 6.283e-01, 7.496e-01, 7.133e-01, 1.161e+00, 1.181e+00, 1.224e+00, 6.271e-01, 7.562e-01, 6.701e-01, 1.122e+00, 1.220e+00, 1.256e+00
6.268e-01, 7.632e-01, 7.035e-01, 1.110e+00, 1.219e+00, 1.266e+00, 6.268e-01, 7.632e-01, 7.035e-01, 1.110e+00, 1.219e+00, 1.266e+00, 6.241e-01, 7.445e-01, 7.065e-01, 1.163e+00, 1.180e+00, 1.215e+00, 6.287e-01, 7.512e-01, 6.641e-01, 1.122e+00, 1.220e+00, 1.254e+00
6.254e-01, 7.628e-01, 7.021e-01, 1.103e+00, 1.213e+00, 1.266e+00, 6.254e-01, 7.628e-01, 7.021e-01, 1.103e+00, 1.213e+00, 1.266e+00, 6.251e-01, 7.625e-01, 7.038e-01, 1.161e+00, 1.180e+00, 1.218e+00, 6.269e-01, 7.867e-01, 6.643e-01, 1.123e+00, 1.219e+00, 1.252e+00
6.261e-01, 7.631e-01, 7.019e-01, 1.102e+00, 1.211e+00, 1.268e+00, 6.261e-01, 7.631e-01, 7.019e-01, 1.102e+00, 1.211e+00, 1.268e+00, 6.310e-01, 7.619e-01, 7.012e-01, 1.157e+00, 1.180e+00, 1.221e+00, 6.303e-01, 7.802e-01, 6.670e-01, 1.122e+00, 1.218e+00, 1.253e+00
6.263e-01, 7.643e-01, 7.026e-01, 1.102e+00, 1.210e+00, 1.270e+00, 6.263e-01, 7.643e-01, 7.026e-01, 1.102e+00, 1.210e+00, 1.270e+00, 6.318e-01, 7.622e-01, 6.999e-01, 1.165e+00, 1.183e+00, 1.274e+00, 6.310e-01, 7.765e-01, 6.629e-01, 1.130e+00, 1.217e+00, 1.279e+00
6.262e-01, 7.637e-01, 7.039e-01, 1.102e+00, 1.211e+00, 1.273e+00, 6.262e-01, 7.637e-01, 7.039e-01, 1.102e+00, 1.211e+00, 1.273e+00, 6.305e-01, 7.612e-01, 7.009e-01, 1.163e+00, 1.183e+00, 1.272e+00, 6.299e-01, 7.759e-01, 6.647e-01, 1.128e+00, 1.216e+00, 1.274e+00
6.256e-01, 7.641e-01, 7.051e-01, 1.102e+00, 1.211e+00, 1.270e+00, 6.256e-01, 7.641e-01, 7.051e-01, 1.102e+00, 1.211e+00, 1.270e+00, 6.288e-01, 7.598e-01, 7.003e-01, 1.158e+00, 1.190e+00, 1.272e+00, 6.297e-01, 7.773e-01, 6.681e-01, 1.123e+00, 1.221e+00, 1.271e+00
6.260e-01, 7.639e-01, 7.076e-01, 1.102e+00, 1.212e+00, 1.266e+00, 6.260e-01, 7.639e-01, 7.076e-01, 1.102e+00, 1.212e+00, 1.266e+00, 6.318e-01, 7.597e-01, 6.804e-01, 1.158e+00, 1.188e+00, 1.267e+00, 6.304e-01, 7.724e-01, 6.645e-01, 1.122e+00, 1.220e+00, 1.267e+00
6.269e-01, 7.647e-01, 7.115e-01, 1.103e+00, 1.210e+00, 1.264e+00, 6.269e-01, 7.647e-01, 7.115e-01, 1.103e+00, 1.210e+00, 1.264e+00, 6.303e-01, 7.604e-01, 6.696e-01, 1.156e+00, 1.187e+00, 1.255e+00, 6.290e-01, 7.702e-01, 6.639e-01, 1.121e+00, 1.221e+00, 1.263e+00
6.280e-01, 7.644e-01, 7.059e-01, 1.104e+00, 1.211e+00, 1.264e+00, 6.280e-01, 7.644e-01, 7.059e-01, 1.104e+00, 1.211e+00, 1.264e+00, 6.258e-01, 7.629e-01, 6.754e-01, 1.155e+00, 1.185e+00, 1.246e+00, 6.267e-01, 7.715e-01, 6.683e-01, 1.119e+00, 1.219e+00, 1.261e+00
6.273e-01, 7.640e-01, 7.042e-01, 1.105e+00, 1.211e+00, 1.263e+00, 6.273e-01, 7.640e-01, 7.042e-01, 1.105e+00, 1.211e+00, 1.263e+00, 6.285e-01, 7.609e-01, 6.807e-01, 1.151e+00, 1.181e+00, 1.236e+00, 6.273e-01, 7.673e-01, 6.702e-01, 1.116e+00, 1.218e+00, 1.259e+00
6.271e-01, 7.642e-01, 7.017e-01, 1.107e+00, 1.213e+00, 1.265e+00, 6.271e-01, 7.642e-01, 7.017e-01, 1.107e+00, 1.213e+00, 1.265e+00, 6.277e-01, 7.591e-01, 6.825e-01, 1.155e+00, 1.182e+00, 1.228e+00, 6.260e-01, 7.650e-01, 6.705e-01, 1.117e+00, 1.218e+00, 1.256e+00
6.266e-01, 7.638e-01, 7.010e-01, 1.105e+00, 1.216e+00, 1.265e+00, 6.266e-01, 7.638e-01, 7.010e-01, 1.105e+00, 1.216e+00, 1.265e+00, 6.303e-01, 7.556e-01, 6.887e-01, 1.157e+00, 1.183e+00, 1.229e+00, 6.267e-01, 7.613e-01, 6.734e-01, 1.116e+00, 1.217e+00, 1.256e+00
6.263e-01, 7.641e-01, 6.990e-01, 1.101e+00, 1.211e+00, 1.267e+00, 6.263e-01, 7.641e-01, 6.990e-01, 1.101e+00, 1.211e+00, 1.267e+00, 6.384e-01, 7.497e-01, 6.939e-01, 1.153e+00, 1.179e+00, 1.221e+00, 6.315e-01, 7.552e-01, 6.534e-01, 1.113e+00, 1.218e+00, 1.254e+00
6.275e-01, 7.643e-01, 6.994e-01, 1.101e+00, 1.211e+00, 1.267e+00, 6.275e-01, 7.643e-01, 6.994e-01, 1.101e+00, 1.211e+00, 1.267e+00, 6.267e-01, 7.469e-01, 7.000e-01, 1.154e+00, 1.179e+00, 1.216e+00, 6.332e-01, 7.503e-01, 6.567e-01, 1.116e+00, 1.217e+00, 1.253e+00
6.251e-01, 7.647e-01, 6.993e-01, 1.099e+00, 1.208e+00, 1.269e+00, 6.251e-01, 7.647e-01, 6.993e-01, 1.099e+00, 1.208e+00, 1.269e+00, 6.273e-01, 7.481e-01, 7.037e-01, 1.155e+00, 1.178e+00, 1.220e+00, 6.320e-01, 7.515e-01, 6.611e-01, 1.118e+00, 1.214e+00, 1.253e+00
6.262e-01, 7.629e-01, 7.004e-01, 1.100e+00, 1.209e+00, 1.269e+00, 6.262e-01, 7.629e-01, 7.004e-01, 1.100e+00, 1.209e+00, 1.269e+00, 6.257e-01, 7.643e-01, 7.001e-01, 1.153e+00, 1.178e+00, 1.225e+00, 6.282e-01, 7.819e-01, 6.602e-01, 1.116e+00, 1.215e+00, 1.257e+00
6.251e-01, 7.632e-01, 7.024e-01, 1.099e+00, 1.208e+00, 1.264e+00, 6.251e-01, 7.632e-01, 7.024e-01, 1.099e+00, 1.208e+00, 1.264e+00, 6.305e-01, 7.605e-01, 6.982e-01, 1.152e+00, 1.179e+00, 1.235e+00, 6.303e-01, 7.789e-01, 6.606e-01, 1.117e+00, 1.215e+00, 1.264e+00
6.264e-01, 7.637e-01, 7.056e-01, 1.099e+00, 1.209e+00, 1.263e+00, 6.264e-01, 7.637e-01, 7.056e-01, 1.099e+00, 1.209e+00, 1.263e+00, 6.349e-01, 7.632e-01, 6.995e-01, 1.162e+00, 1.179e+00, 1.267e+00, 6.314e-01, 7.762e-01, 6.633e-01, 1.126e+00, 1.215e+00, 1.275e+00
6.251e-01, 7.649e-01, 7.089e-01, 1.100e+00, 1.207e+00, 1.262e+00, 6.251e-01, 7.649e-01, 7.089e-01, 1.100e+00, 1.207e+00, 1.262e+00, 6.327e-01, 7.641e-01, 7.007e-01, 1.162e+00, 1.181e+00, 1.269e+00, 6.297e-01, 7.758e-01, 6.677e-01, 1.127e+00, 1.215e+00, 1.276e+00
6.264e-01, 7.648e-01, 7.084e-01, 1.103e+00, 1.208e+00, 1.261e+00, 6.264e-01, 7.648e-01, 7.084e-01, 1.103e+00, 1.208e+00, 1.261e+00, 6.304e-01, 7.636e-01, 6.983e-01, 1.157e+00, 1.184e+00, 1.267e+00, 6.299e-01, 7.766e-01, 6.693e-01, 1.121e+00, 1.216e+00, 1.273e+00
6.257e-01, 7.651e-01, 7.035e-01, 1.103e+00, 1.208e+00, 1.262e+00, 6.257e-01, 7.651e-01, 7.035e-01, 1.103e+00, 1.208e+00, 1.262e+00, 6.313e-01, 7.624e-01, 6.730e-01, 1.149e+00, 1.186e+00, 1.267e+00, 6.298e-01, 7.786e-01, 6.644e-01, 1.118e+00, 1.217e+00, 1.272e+00
6.269e-01, 7.648e-01, 7.026e-01, 1.106e+00, 1.212e+00, 1.265e+00, 6.269e-01, 7.648e-01, 7.026e-01, 1.106e+00, 1.212e+00, 1.265e+00, 6.294e-01, 7.632e-01, 6.661e-01, 1.147e+00, 1.183e+00, 1.267e+00, 6.283e-01, 7.763e-01, 6.643e-01, 1.116e+00, 1.216e+00, 1.268e+00
6.264e-01, 7.645e-01, 7.014e-01, 1.108e+00, 1.215e+00, 1.265e+00, 6.264e-01, 7.645e-01, 7.014e-01, 1.108e+00, 1.215e+00, 1.265e+00, 6.312e-01, 7.632e-01, 6.697e-01, 1.144e+00, 1.182e+00, 1.256e+00, 6.298e-01, 7.739e-01, 6.681e-01, 1.112e+00, 1.216e+00, 1.263e+00
6.281e-01, 7.646e-01, 7.010e-01, 1.103e+00, 1.210e+00, 1.265e+00, 6.281e-01, 7.646e-01, 7.010e-01, 1.103e+00, 1.210e+00, 1.265e+00, 6.318e-01, 7.639e-01, 6.855e-01, 1.145e+00, 1.183e+00, 1.247e+00, 6.293e-01, 7.728e-01, 6.775e-01, 1.110e+00, 1.216e+00, 1.260e+00
6.269e-01, 7.646e-01, 6.998e-01, 1.098e+00, 1.210e+00, 1.265e+00, 6.269e-01, 7.646e-01, 6.998e-01, 1.098e+00, 1.210e+00, 1.265e+00, 6.325e-01, 7.622e-01, 6.800e-01, 1.145e+00, 1.181e+00, 1.240e+00, 6.273e-01, 7.688e-01, 6.755e-01, 1.107e+00, 1.216e+00, 1.259e+00
6.269e-01, 7.641e-01, 7.001e-01, 1.099e+00, 1.208e+00, 1.268e+00, 6.269e-01, 7.641e-01, 7.001e-01, 1.099e+00, 1.208e+00, 1.268e+00, 6.351e-01, 7.623e-01, 6.682e-01, 1.147e+00, 1.180e+00, 1.231e+00, 6.280e-01, 7.677e-01, 6.648e-01, 1.109e+00, 1.216e+00, 1.255e+00
6.241e-01, 7.643e-01, 6.993e-01, 1.099e+00, 1.209e+00, 1.267e+00, 6.241e-01, 7.643e-01, 6.993e-01, 1.099e+00, 1.209e+00, 1.267e+00, 6.383e-01, 7.580e-01, 6.634e-01, 1.147e+00, 1.181e+00, 1.227e+00, 6.306e-01, 7.632e-01, 6.598e-01, 1.109e+00, 1.215e+00, 1.254e+00
6.264e-01, 7.632e-01, 6.997e-01, 1.101e+00, 1.208e+00, 1.265e+00, 6.264e-01, 7.632e-01, 6.997e-01, 1.101e+00, 1.208e+00, 1.265e+00, 6.351e-01, 7.534e-01, 6.968e-01, 1.146e+00, 1.176e+00, 1.223e+00, 6.270e-01, 7.590e-01, 6.622e-01, 1.107e+00, 1.215e+00, 1.253e+00
6.260e-01, 7.640e-01, 7.000e-01, 1.099e+00, 1.209e+00, 1.264e+00, 6.260e-01, 7.640e-01, 7.000e-01, 1.099e+00, 1.209e+00, 1.264e+00, 6.234e-01, 7.524e-01, 6.957e-01, 1.148e+00, 1.176e+00, 1.217e+00, 6.314e-01, 7.578e-01, 6.592e-01, 1.109e+00, 1.213e+00, 1.251e+00
6.283e-01, 7.641e-01, 7.021e-01, 1.100e+00, 1.207e+00, 1.262e+00, 6.283e-01, 7.641e-01, 7.021e-01, 1.100e+00, 1.207e+00, 1.262e+00, 6.277e-01, 7.487e-01, 7.002e-01, 1.148e+00, 1.175e+00, 1.219e+00, 6.344e-01, 7.532e-01, 6.591e-01, 1.111e+00, 1.209e+00, 1.252e+00
6.265e-01, 7.641e-01, 7.056e-01, 1.100e+00, 1.208e+00, 1.260e+00, 6.265e-01, 7.641e-01, 7.056e-01, 1.100e+00, 1.208e+00, 1.260e+00, 6.266e-01, 7.485e-01, 6.979e-01, 1.147e+00, 1.176e+00, 1.223e+00, 6.317e-01, 7.520e-01, 6.581e-01, 1.109e+00, 1.210e+00, 1.254e+00
6.273e-01, 7.640e-01, 7.058e-01, 1.102e+00, 1.205e+00, 1.262e+00, 6.273e-01, 7.640e-01, 7.058e-01, 1.102e+00, 1.205e+00, 1.262e+00, 6.271e-01, 7.657e-01, 6.977e-01, 1.150e+00, 1.176e+00, 1.234e+00, 6.295e-01, 7.763e-01, 6.613e-01, 1.111e+00, 1.211e+00, 1.259e+00
6.257e-01, 7.645e-01, 7.035e-01, 1.103e+00, 1.209e+00, 1.265e+00, 6.257e-01, 7.645e-01, 7.035e-01, 1.103e+00, 1.209e+00, 1.265e+00, 6.328e-01, 7.614e-01, 6.960e-01, 1.149e+00, 1.177e+00, 1.269e+00, 6.325e-01, 7.739e-01, 6.618e-01, 1.112e+00, 1.210e+00, 1.274e+00
6.272e-01, 7.641e-01, 7.012e-01, 1.105e+00, 1.210e+00, 1.265e+00, 6.272e-01, 7.641e-01, 7.012e-01, 1.105e+00, 1.210e+00, 1.265e+00, 6.343e-01, 7.625e-01, 6.956e-01, 1.156e+00, 1.177e+00, 1.269e+00, 6.310e-01, 7.721e-01, 6.653e-01, 1.122e+00, 1.212e+00, 1.276e+00
6.260e-01, 7.643e-01, 6.993e-01, 1.107e+00, 1.213e+00, 1.265e+00, 6.260e-01, 7.643e-01, 6.993e-01, 1.107e+00, 1.213e+00, 1.265e+00, 6.299e-01, 7.634e-01, 6.957e-01, 1.153e+00, 1.176e+00, 1.269e+00, 6.274e-01, 7.706e-01, 6.645e-01, 1.118e+00, 1.212e+00, 1.276e+00
6.281e-01, 7.645e-01, 6.983e-01, 1.102e+00, 1.209e+00, 1.266e+00, 6.281e-01, 7.645e-01, 6.983e-01, 1.102e+00, 1.209e+00, 1.266e+00, 6.299e-01, 7.654e-01, 6.836e-01, 1.146e+00, 1.181e+00, 1.270e+00, 6.270e-01, 7.709e-01, 6.635e-01, 1.112e+00, 1.215e+00, 1.274e+00
6.265e-01, 7.651e-01, 6.978e-01, 1.098e+00, 1.209e+00, 1.270e+00, 6.265e-01, 7.651e-01, 6.978e-01, 1.098e+00, 1.209e+00, 1.270e+00, 6.293e-01, 7.657e-01, 6.684e-01, 1.138e+00, 1.180e+00, 1.270e+00, 6.266e-01, 7.707e-01, 6.642e-01, 1.108e+00, 1.214e+00, 1.273e+00
6.267e-01, 7.644e-01, 6.977e-01, 1.098e+00, 1.205e+00, 1.270e+00, 6.267e-01, 7.644e-01, 6.977e-01, 1.098e+00, 1.205e+00, 1.270e+00, 6.276e-01, 7.662e-01, 6.650e-01, 1.137e+00, 1.182e+00, 1.270e+00, 6.242e-01, 7.717e-01, 6.660e-01, 1.107e+00, 1.215e+00, 1.270e+00
6.251e-01, 7.638e-01, 6.970e-01, 1.096e+00, 1.205e+00, 1.268e+00, 6.251e-01, 7.638e-01, 6.970e-01, 1.096e+00, 1.205e+00, 1.268e+00, 6.326e-01, 7.661e-01, 6.633e-01, 1.136e+00, 1.181e+00, 1.259e+00, 6.260e-01, 7.699e-01, 6.652e-01, 1.105e+00, 1.215e+00, 1.265e+00
6.265e-01, 7.632e-01, 6.976e-01, 1.098e+00, 1.204e+00, 1.265e+00, 6.265e-01, 7.632e-01, 6.976e-01, 1.098e+00, 1.204e+00, 1.265e+00, 6.332e-01, 7.663e-01, 6.628e-01, 1.134e+00, 1.182e+00, 1.252e+00, 6.257e-01, 7.694e-01, 6.642e-01, 1.104e+00, 1.214e+00, 1.263e+00
6.256e-01, 7.637e-01, 6.993e-01, 1.097e+00, 1.206e+00, 1.263e+00, 6.256e-01, 7.637e-01, 6.993e-01, 1.097e+00, 1.206e+00, 1.263e+00, 6.342e-01, 7.637e-01, 6.651e-01, 1.134e+00, 1.179e+00, 1.249e+00, 6.247e-01, 7.679e-01, 6.669e-01, 1.103e+00, 1.213e+00, 1.261e+00
6.275e-01, 7.638e-01, 7.021e-01, 1.099e+00, 1.204e+00, 1.262e+00, 6.275e-01, 7.638e-01, 7.021e-01, 1.099e+00, 1.204e+00, 1.262e+00, 6.344e-01, 7.616e-01, 6.762e-01, 1.134e+00, 1.177e+00, 1.239e+00, 6.256e-01, 7.648e-01, 6.742e-01, 1.103e+00, 1.212e+00, 1.259e+00
6.264e-01, 7.638e-01, 7.045e-01, 1.098e+00, 1.206e+00, 1.261e+00, 6.264e-01, 7.638e-01, 7.045e-01, 1.098e+00, 1.206e+00, 1.261e+00, 6.397e-01, 7.590e-01, 6.787e-01, 1.136e+00, 1.177e+00, 1.234e+00, 6.296e-01, 7.619e-01, 6.757e-01, 1.103e+00, 1.212e+00, 1.257e+00
6.274e-01, 7.638e-01, 7.049e-01, 1.100e+00, 1.204e+00, 1.261e+00, 6.274e-01, 7.638e-01, 7.049e-01, 1.100e+00, 1.204e+00, 1.261e+00, 6.395e-01, 7.560e-01, 6.840e-01, 1.136e+00, 1.175e+00, 1.228e+00, 6.286e-01, 7.581e-01, 6.577e-01, 1.103e+00, 1.213e+00, 1.253e+00
6.262e-01, 7.648e-01, 7.021e-01, 1.102e+00, 1.207e+00, 1.264e+00, 6.262e-01, 7.648e-01, 7.021e-01, 1.102e+00, 1.207e+00, 1.264e+00, 6.334e-01, 7.549e-01, 6.863e-01, 1.137e+00, 1.175e+00, 1.223e+00, 6.398e-01, 7.571e-01, 6.540e-01, 1.103e+00, 1.211e+00, 1.252e+00
6.271e-01, 7.643e-01, 7.003e-01, 1.105e+00, 1.207e+00, 1.266e+00, 6.271e-01, 7.643e-01, 7.003e-01, 1.105e+00, 1.207e+00, 1.266e+00, 6.269e-01, 7.525e-01, 6.911e-01, 1.139e+00, 1.174e+00, 1.221e+00, 6.342e-01, 7.541e-01, 6.517e-01, 1.104e+00, 1.209e+00, 1.253e+00
6.262e-01, 7.646e-01, 6.995e-01, 1.106e+00, 1.211e+00, 1.267e+00, 6.262e-01, 7.646e-01, 6.995e-01, 1.106e+00, 1.211e+00, 1.267e+00, 6.296e-01, 7.510e-01, 6.916e-01, 1.140e+00, 1.175e+00, 1.227e+00, 6.356e-01, 7.522e-01, 6.536e-01, 1.106e+00, 1.210e+00, 1.256e+00
6.282e-01, 7.645e-01, 6.991e-01, 1.102e+00, 1.207e+00, 1.267e+00, 6.282e-01, 7.645e-01, 6.991e-01, 1.102e+00, 1.207e+00, 1.267e+00, 6.278e-01, 7.701e-01, 6.906e-01, 1.142e+00, 1.177e+00, 1.238e+00, 6.324e-01, 7.708e-01, 6.565e-01, 1.106e+00, 1.211e+00, 1.261e+00
6.265e-01, 7.649e-01, 6.984e-01, 1.097e+00, 1.208e+00, 1.270e+00, 6.265e-01, 7.649e-01, 6.984e-01, 1.097e+00, 1.208e+00, 1.270e+00, 6.268e-01, 7.679e-01, 6.835e-01, 1.144e+00, 1.179e+00, 1.244e+00, 6.310e-01, 7.662e-01, 6.579e-01, 1.107e+00, 1.211e+00, 1.264e+00
6.270e-01, 7.647e-01, 6.975e-01, 1.097e+00, 1.207e+00, 1.274e+00, 6.270e-01, 7.647e-01, 6.975e-01, 1.097e+00, 1.207e+00, 1.274e+00, 6.312e-01, 7.641e-01, 6.791e-01, 1.142e+00, 1.179e+00, 1.269e+00, 6.335e-01, 7.641e-01, 6.570e-01, 1.107e+00, 1.210e+00, 1.274e+00
6.248e-01, 7.633e-01, 6.970e-01, 1.096e+00, 1.207e+00, 1.269e+00, 6.248e-01, 7.633e-01, 6.970e-01, 1.096e+00, 1.207e+00, 1.269e+00, 6.338e-01, 7.638e-01, 6.767e-01, 1.155e+00, 1.177e+00, 1.269e+00, 6.327e-01, 7.639e-01, 6.568e-01, 1.122e+00, 1.211e+00, 1.274e+00
6.259e-01, 7.637e-01, 6.980e-01, 1.098e+00, 1.205e+00, 1.266e+00, 6.259e-01, 7.637e-01, 6.980e-01, 1.098e+00, 1.205e+00, 1.266e+00, 6.315e-01, 7.638e-01, 6.723e-01, 1.150e+00, 1.179e+00, 1.269e+00, 6.292e-01, 7.630e-01, 6.576e-01, 1.117e+00, 1.218e+00, 1.275e+00
6.262e-01, 7.639e-01, 6.988e-01, 1.098e+00, 1.205e+00, 1.263e+00, 6.262e-01, 7.639e-01, 6.988e-01, 1.098e+00, 1.205e+00, 1.263e+00, 6.300e-01, 7.654e-01, 6.627e-01, 1.148e+00, 1.176e+00, 1.270e+00, 6.275e-01, 7.618e-01, 6.588e-01, 1.113e+00, 1.216e+00, 1.274e+00
6.278e-01, 7.632e-01, 7.008e-01, 1.100e+00, 1.204e+00, 1.262e+00, 6.278e-01, 7.632e-01, 7.008e-01, 1.100e+00, 1.204e+00, 1.262e+00, 6.298e-01, 7.685e-01, 6.604e-01, 1.142e+00, 1.175e+00, 1.269e+00, 6.261e-01, 7.632e-01, 6.595e-01, 1.108e+00, 1.213e+00, 1.274e+00
6.273e-01, 7.635e-01, 7.043e-01, 1.099e+00, 1.206e+00, 1.263e+00, 6.273e-01, 7.635e-01, 7.043e-01, 1.099e+00, 1.206e+00, 1.263e+00, 6.307e-01, 7.704e-01, 6.583e-01, 1.136e+00, 1.176e+00, 1.271e+00, 6.254e-01, 7.652e-01, 6.590e-01, 1.106e+00, 1.213e+00, 1.272e+00
6.287e-01, 7.643e-01, 7.058e-01, 1.101e+00, 1.205e+00, 1.264e+00, 6.287e-01, 7.643e-01, 7.058e-01, 1.101e+00, 1.205e+00, 1.264e+00, 6.348e-01, 7.699e-01, 6.580e-01, 1.131e+00, 1.174e+00, 1.267e+00, 6.266e-01, 7.651e-01, 6.593e-01, 1.104e+00, 1.213e+00, 1.267e+00
6.273e-01, 7.657e-01, 7.029e-01, 1.101e+00, 1.207e+00, 1.267e+00, 6.273e-01, 7.657e-01, 7.029e-01, 1.101e+00, 1.207e+00, 1.267e+00, 6.348e-01, 7.690e-01, 6.618e-01, 1.129e+00, 1.174e+00, 1.259e+00, 6.258e-01, 7.634e-01, 6.627e-01, 1.102e+00, 1.212e+00, 1.264e+00
6.277e-01, 7.649e-01, 7.002e-01, 1.104e+00, 1.207e+00, 1.267e+00, 6.277e-01, 7.649e-01, 7.002e-01, 1.104e+00, 1.207e+00, 1.267e+00, 6.351e-01, 7.669e-01, 6.685e-01, 1.128e+00, 1.173e+00, 1.255e+00, 6.250e-01, 7.636e-01, 6.684e-01, 1.102e+00, 1.211e+00, 1.263e+00
6.262e-01, 7.650e-01, 6.981e-01, 1.106e+00, 1.212e+00, 1.267e+00, 6.262e-01, 7.650e-01, 6.981e-01, 1.106e+00, 1.212e+00, 1.267e+00, 6.335e-01, 7.651e-01, 6.736e-01, 1.130e+00, 1.171e+00, 1.245e+00, 6.262e-01, 7.627e-01, 6.726e-01, 1.103e+00, 1.208e+00, 1.261e+00
6.265e-01, 7.653e-01, 6.974e-01, 1.102e+00, 1.209e+00, 1.267e+00, 6.265e-01, 7.653e-01, 6.974e-01, 1.102e+00, 1.209e+00, 1.267e+00, 6.382e-01, 7.634e-01, 6.895e-01, 1.133e+00, 1.169e+00, 1.239e+00, 6.289e-01, 7.584e-01, 6.847e-01, 1.103e+00, 1.208e+00, 1.259e+00
6.259e-01, 7.658e-01, 6.965e-01, 1.098e+00, 1.210e+00, 1.271e+00, 6.259e-01, 7.658e-01, 6.965e-01, 1.098e+00, 1.210e+00, 1.271e+00, 6.419e-01, 7.613e-01, 6.823e-01, 1.135e+00, 1.167e+00, 1.231e+00, 6.306e-01, 7.559e-01, 6.544e-01, 1.104e+00, 1.208e+00, 1.255e+00
6.273e-01, 7.655e-01, 6.960e-01, 1.097e+00, 1.208e+00, 1.270e+00, 6.273e-01, 7.655e-01, 6.960e-01, 1.097e+00, 1.208e+00, 1.270e+00, 6.393e-01, 7.591e-01, 6.804e-01, 1.134e+00, 1.166e+00, 1.231e+00, 6.269e-01, 7.565e-01, 6.531e-01, 1.103e+00, 1.206e+00, 1.255e+00
6.255e-01, 7.637e-01, 6.953e-01, 1.095e+00, 1.207e+00, 1.267e+00, 6.255e-01, 7.637e-01, 6.953e-01, 1.095e+00, 1.207e+00, 1.267e+00, 6.285e-01, 7.556e-01, 6.861e-01, 1.134e+00, 1.167e+00, 1.229e+00, 6.364e-01, 7.540e-01, 6.507e-01, 1.103e+00, 1.206e+00, 1.256e+00
6.266e-01, 7.630e-01, 6.967e-01, 1.096e+00, 1.206e+00, 1.263e+00, 6.266e-01, 7.630e-01, 6.967e-01, 1.096e+00, 1.206e+00, 1.263e+00, 6.269e-01, 7.539e-01, 6.879e-01, 1.136e+00, 1.170e+00, 1.228e+00, 6.341e-01, 7.526e-01, 6.527e-01, 1.104e+00, 1.208e+00, 1.259e+00
6.256e-01, 7.630e-01, 6.983e-01, 1.096e+00, 1.205e+00, 1.263e+00, 6.256e-01, 7.630e-01, 6.983e-01, 1.096e+00, 1.205e+00, 1.263e+00, 6.277e-01, 7.466e-01, 6.861e-01, 1.138e+00, 1.171e+00, 1.236e+00, 6.345e-01, 7.455e-01, 6.540e-01, 1.105e+00, 1.208e+00, 1.264e+00
6.270e-01, 7.633e-01, 7.010e-01, 1.098e+00, 1.203e+00, 1.266e+00, 6.270e-01, 7.633e-01, 7.010e-01, 1.098e+00, 1.203e+00, 1.266e+00, 6.264e-01, 7.652e-01, 6.830e-01, 1.139e+00, 1.176e+00, 1.244e+00, 6.322e-01, 7.596e-01, 6.551e-01, 1.105e+00, 1.209e+00, 1.265e+00
6.259e-01, 7.647e-01, 7.036e-01, 1.097e+00, 1.205e+00, 1.267e+00, 6.259e-01, 7.647e-01, 7.036e-01, 1.097e+00, 1.205e+00, 1.267e+00, 6.260e-01, 7.648e-01, 6.786e-01, 1.142e+00, 1.177e+00, 1.275e+00, 6.303e-01, 7.585e-01, 6.569e-01, 1.106e+00, 1.209e+00, 1.274e+00
6.272e-01, 7.654e-01, 7.076e-01, 1.100e+00, 1.206e+00, 1.268e+00, 6.272e-01, 7.654e-01, 7.076e-01, 1.100e+00, 1.206e+00, 1.268e+00, 6.288e-01, 7.664e-01, 6.776e-01, 1.141e+00, 1.177e+00, 1.270e+00, 6.321e-01, 7.596e-01, 6.573e-01, 1.107e+00, 1.209e+00, 1.274e+00
6.262e-01, 7.659e-01, 7.032e-01, 1.100e+00, 1.209e+00, 1.267e+00, 6.262e-01, 7.659e-01, 7.032e-01, 1.100e+00, 1.209e+00, 1.267e+00, 6.329e-01, 7.674e-01, 6.768e-01, 1.154e+00, 1.176e+00, 1.266e+00, 6.335e-01, 7.608e-01, 6.583e-01, 1.118e+00, 1.212e+00, 1.273e+00
6.274e-01, 7.658e-01, 7.004e-01, 1.104e+00, 1.209e+00, 1.267e+00, 6.274e-01, 7.658e-01, 7.004e-01, 1.104e+00, 1.209e+00, 1.267e+00, 6.320e-01, 7.662e-01, 6.739e-01, 1.148e+00, 1.179e+00, 1.267e+00, 6.298e-01, 7.600e-01, 6.590e-01, 1.113e+00, 1.215e+00, 1.274e+00
6.262e-01, 7.661e-01, 6.993e-01, 1.105e+00, 1.215e+00, 1.268e+00, 6.262e-01, 7.661e-01, 6.993e-01, 1.105e+00, 1.215e+00, 1.268e+00, 6.289e-01, 7.661e-01, 6.647e-01, 1.146e+00, 1.175e+00, 1.269e+00, 6.272e-01, 7.589e-01, 6.588e-01, 1.110e+00, 1.213e+00, 1.272e+00
6.266e-01, 7.663e-01, 6.994e-01, 1.102e+00, 1.211e+00, 1.272e+00, 6.266e-01, 7.663e-01, 6.994e-01, 1.102e+00, 1.211e+00, 1.272e+00, 6.273e-01, 7.677e-01, 6.624e-01, 1.140e+00, 1.172e+00, 1.268e+00, 6.249e-01, 7.595e-01, 6.607e-01, 1.107e+00, 1.211e+00, 1.272e+00
6.258e-01, 7.662e-01, 6.988e-01, 1.098e+00, 1.211e+00, 1.271e+00, 6.258e-01, 7.662e-01, 6.988e-01, 1.098e+00, 1.211e+00, 1.271e+00, 6.292e-01, 7.700e-01, 6.609e-01, 1.134e+00, 1.170e+00, 1.270e+00, 6.243e-01, 7.604e-01, 6.614e-01, 1.105e+00, 1.211e+00, 1.272e+00
6.261e-01, 7.660e-01, 6.989e-01, 1.098e+00, 1.209e+00, 1.267e+00, 6.261e-01, 7.660e-01, 6.989e-01, 1.098e+00, 1.209e+00, 1.267e+00, 6.328e-01, 7.713e-01, 6.596e-01, 1.130e+00, 1.170e+00, 1.269e+00, 6.263e-01, 7.608e-01, 6.615e-01, 1.101e+00, 1.211e+00, 1.267e+00
6.271e-01, 7.635e-01, 6.986e-01, 1.096e+00, 1.209e+00, 1.265e+00, 6.271e-01, 7.635e-01, 6.986e-01, 1.096e+00, 1.209e+00, 1.265e+00, 6.332e-01, 7.701e-01, 6.619e-01, 1.127e+00, 1.168e+00, 1.261e+00, 6.252e-01, 7.591e-01, 6.639e-01, 1.101e+00, 1.209e+00, 1.264e+00
6.261e-01, 7.636e-01, 6.990e-01, 1.098e+00, 1.207e+00, 1.265e+00, 6.261e-01, 7.636e-01, 6.990e-01, 1.098e+00, 1.207e+00, 1.265e+00, 6.336e-01, 7.699e-01, 6.675e-01, 1.124e+00, 1.167e+00, 1.256e+00, 6.246e-01, 7.597e-01, 6.671e-01, 1.100e+00, 1.208e+00, 1.262e+00
6.276e-01, 7.639e-01, 6.993e-01, 1.097e+00, 1.207e+00, 1.266e+00, 6.276e-01, 7.639e-01, 6.993e-01, 1.097e+00, 1.207e+00, 1.266e+00, 6.318e-01, 7.685e-01, 6.704e-01, 1.128e+00, 1.166e+00, 1.247e+00, 6.245e-01, 7.604e-01, 6.684e-01, 1.101e+00, 1.207e+00, 1.260e+00
6.264e-01, 7.638e-01, 7.007e-01, 1.099e+00, 1.206e+00, 1.268e+00, 6.264e-01, 7.638e-01, 7.007e-01, 1.099e+00, 1.206e+00, 1.268e+00, 6.376e-01, 7.678e-01, 6.866e-01, 1.129e+00, 1.167e+00, 1.242e+00, 6.284e-01, 7.576e-01, 6.810e-01, 1.103e+00, 1.205e+00, 1.259e+00
6.277e-01, 7.648e-01, 7.042e-01, 1.098e+00, 1.207e+00, 1.268e+00, 6.277e-01, 7.648e-01, 7.042e-01, 1.098e+00, 1.207e+00, 1.268e+00, 6.421e-01, 7.661e-01, 6.814e-01, 1.130e+00, 1.164e+00, 1.235e+00, 6.309e-01, 7.550e-01, 6.551e-01, 1.103e+00, 1.204e+00, 1.256e+00
6.261e-01, 7.656e-01, 7.092e-01, 1.100e+00, 1.208e+00, 1.269e+00, 6.261e-01, 7.656e-01, 7.092e-01, 1.100e+00, 1.208e+00, 1.269e+00, 6.438e-01, 7.651e-01, 6.808e-01, 1.132e+00, 1.164e+00, 1.238e+00, 6.308e-01, 7.558e-01, 6.534e-01, 1.103e+00, 1.202e+00, 1.257e+00
6.274e-01, 7.649e-01, 7.053e-01, 1.100e+00, 1.210e+00, 1.269e+00, 6.274e-01, 7.649e-01, 7.053e-01, 1.100e+00, 1.210e+00, 1.269e+00, 6.197e-01, 7.613e-01, 6.850e-01, 1.134e+00, 1.165e+00, 1.238e+00, 6.299e-01, 7.534e-01, 6.511e-01, 1.103e+00, 1.202e+00, 1.256e+00
6.260e-01, 7.653e-01, 7.017e-01, 1.104e+00, 1.212e+00, 1.272e+00, 6.260e-01, 7.653e-01, 7.017e-01, 1.104e+00, 1.212e+00, 1.272e+00, 6.208e-01, 7.579e-01, 6.871e-01, 1.134e+00, 1.166e+00, 1.235e+00, 6.296e-01, 7.512e-01, 6.513e-01, 1.104e+00, 1.203e+00, 1.260e+00
6.269e-01, 7.652e-01, 6.998e-01, 1.107e+00, 1.218e+00, 1.275e+00, 6.269e-01, 7.652e-01, 6.998e-01, 1.107e+00, 1.218e+00, 1.275e+00, 6.255e-01, 7.517e-01, 6.857e-01, 1.137e+00, 1.168e+00, 1.243e+00, 6.320e-01, 7.462e-01, 6.536e-01, 1.105e+00, 1.202e+00, 1.267e+00
6.263e-01, 7.659e-01, 6.989e-01, 1.102e+00, 1.215e+00, 1.273e+00, 6.263e-01, 7.659e-01, 6.989e-01, 1.102e+00, 1.215e+00, 1.273e+00, 6.269e-01, 7.591e-01, 6.838e-01, 1.138e+00, 1.172e+00, 1.250e+00, 6.328e-01, 7.552e-01, 6.567e-01, 1.105e+00, 1.203e+00, 1.272e+00
6.274e-01, 7.661e-01, 6.986e-01, 1.100e+00, 1.212e+00, 1.269e+00, 6.274e-01, 7.661e-01, 6.986e-01, 1.100e+00, 1.212e+00, 1.269e+00, 6.275e-01, 7.616e-01, 6.772e-01, 1.141e+00, 1.174e+00, 1.256e+00, 6.324e-01, 7.566e-01, 6.579e-01, 1.106e+00, 1.204e+00, 1.276e+00
6.270e-01, 7.662e-01, 6.987e-01, 1.098e+00, 1.208e+00, 1.267e+00, 6.270e-01, 7.662e-01, 6.987e-01, 1.098e+00, 1.208e+00, 1.267e+00, 6.295e-01, 7.637e-01, 6.759e-01, 1.139e+00, 1.173e+00, 1.273e+00, 6.328e-01, 7.572e-01, 6.583e-01, 1.107e+00, 1.205e+00, 1.275e+00
6.258e-01, 7.644e-01, 6.991e-01, 1.097e+00, 1.206e+00, 1.266e+00, 6.258e-01, 7.644e-01, 6.991e-01, 1.097e+00, 1.206e+00, 1.266e+00, 6.322e-01, 7.651e-01, 6.755e-01, 1.137e+00, 1.174e+00, 1.271e+00, 6.337e-01, 7.581e-01, 6.591e-01, 1.108e+00, 1.206e+00, 1.275e+00
6.261e-01, 7.647e-01, 6.992e-01, 1.097e+00, 1.206e+00, 1.266e+00, 6.261e-01, 7.647e-01, 6.992e-01, 1.097e+00, 1.206e+00, 1.266e+00, 6.323e-01, 7.652e-01, 6.729e-01, 1.151e+00, 1.171e+00, 1.265e+00, 6.299e-01, 7.575e-01, 6.600e-01, 1.114e+00, 1.213e+00, 1.274e+00
6.259e-01, 7.647e-01, 7.014e-01, 1.097e+00, 1.206e+00, 1.268e+00, 6.259e-01, 7.647e-01, 7.014e-01, 1.097e+00, 1.206e+00, 1.268e+00, 6.287e-01, 7.651e-01, 6.666e-01, 1.147e+00, 1.170e+00, 1.268e+00, 6.263e-01, 7.572e-01, 6.604e-01, 1.110e+00, 1.212e+00, 1.275e+00
6.258e-01, 7.646e-01, 7.033e-01, 1.097e+00, 1.207e+00, 1.271e+00, 6.258e-01, 7.646e-01, 7.033e-01, 1.097e+00, 1.207e+00, 1.271e+00, 6.287e-01, 7.661e-01, 6.614e-01, 1.146e+00, 1.170e+00, 1.269e+00, 6.252e-01, 7.580e-01, 6.613e-01, 1.109e+00, 1.211e+00, 1.273e+00
6.247e-01, 7.655e-01, 7.070e-01, 1.098e+00, 1.208e+00, 1.274e+00, 6.247e-01, 7.655e-01, 7.070e-01, 1.098e+00, 1.208e+00, 1.274e+00, 6.300e-01, 7.683e-01, 6.603e-01, 1.135e+00, 1.168e+00, 1.269e+00, 6.243e-01, 7.577e-01, 6.621e-01, 1.105e+00, 1.210e+00, 1.273e+00
6.254e-01, 7.643e-01, 7.062e-01, 1.100e+00, 1.211e+00, 1.277e+00, 6.254e-01, 7.643e-01, 7.062e-01, 1.100e+00, 1.211e+00, 1.277e+00, 6.338e-01, 7.691e-01, 6.589e-01, 1.129e+00, 1.164e+00, 1.272e+00, 6.267e-01, 7.563e-01, 6.624e-01, 1.099e+00, 1.209e+00, 1.273e+00
6.265e-01, 7.648e-01, 7.036e-01, 1.102e+00, 1.212e+00, 1.278e+00, 6.265e-01, 7.648e-01, 7.036e-01, 1.102e+00, 1.212e+00, 1.278e+00, 6.358e-01, 7.679e-01, 6.607e-01, 1.129e+00, 1.159e+00, 1.271e+00, 6.255e-01, 7.547e-01, 6.635e-01, 1.099e+00, 1.207e+00, 1.268e+00
6.276e-01, 7.648e-01, 7.028e-01, 1.105e+00, 1.217e+00, 1.274e+00, 6.276e-01, 7.648e-01, 7.028e-01, 1.105e+00, 1.217e+00, 1.274e+00, 6.356e-01, 7.680e-01, 6.646e-01, 1.129e+00, 1.159e+00, 1.265e+00, 6.237e-01, 7.552e-01, 6.662e-01, 1.099e+00, 1.205e+00, 1.266e+00
6.267e-01, 7.656e-01, 7.011e-01, 1.101e+00, 1.214e+00, 1.273e+00, 6.267e-01, 7.656e-01, 7.011e-01, 1.101e+00, 1.214e+00, 1.273e+00, 6.311e-01, 7.695e-01, 6.694e-01, 1.126e+00, 1.164e+00, 1.259e+00, 6.224e-01, 7.559e-01, 6.683e-01, 1.096e+00, 1.205e+00, 1.263e+00
6.271e-01, 7.646e-01, 7.007e-01, 1.099e+00, 1.211e+00, 1.271e+00, 6.271e-01, 7.646e-01, 7.007e-01, 1.099e+00, 1.211e+00, 1.271e+00, 6.351e-01, 7.680e-01, 6.775e-01, 1.129e+00, 1.162e+00, 1.252e+00, 6.249e-01, 7.530e-01, 6.739e-01, 1.099e+00, 1.204e+00, 1.261e+00
6.260e-01, 7.652e-01, 7.007e-01, 1.100e+00, 1.209e+00, 1.272e+00, 6.260e-01, 7.652e-01, 7.007e-01, 1.100e+00, 1.209e+00, 1.272e+00, 6.393e-01, 7.668e-01, 6.828e-01, 1.132e+00, 1.159e+00, 1.249e+00, 6.272e-01, 7.511e-01, 6.573e-01, 1.101e+00, 1.201e+00, 1.260e+00
6.265e-01, 7.643e-01, 7.023e-01, 1.099e+00, 1.208e+00, 1.272e+00, 6.265e-01, 7.643e-01, 7.023e-01, 1.099e+00, 1.208e+00, 1.272e+00, 6.408e-01, 7.675e-01, 6.815e-01, 1.132e+00, 1.160e+00, 1.242e+00, 6.259e-01, 7.523e-01, 6.523e-01, 1.101e+00, 1.200e+00, 1.258e+00
6.263e-01, 7.642e-01, 7.024e-01, 1.099e+00, 1.207e+00, 1.273e+00, 6.263e-01, 7.642e-01, 7.024e-01, 1.099e+00, 1.207e+00, 1.273e+00, 6.440e-01, 7.660e-01, 6.844e-01, 1.133e+00, 1.161e+00, 1.243e+00, 6.280e-01, 7.517e-01, 6.499e-01, 1.101e+00, 1.199e+00, 1.259e+00
6.276e-01, 7.648e-01, 7.043e-01, 1.099e+00, 1.210e+00, 1.275e+00, 6.276e-01, 7.648e-01, 7.043e-01, 1.099e+00, 1.210e+00, 1.275e+00, 6.237e-01, 7.628e-01, 6.847e-01, 1.135e+00, 1.162e+00, 1.249e+00, 6.323e-01, 7.508e-01, 6.514e-01, 1.102e+00, 1.198e+00, 1.261e+00
6.266e-01, 7.659e-01, 7.056e-01, 1.102e+00, 1.211e+00, 1.278e+00, 6.266e-01, 7.659e-01, 7.056e-01, 1.102e+00, 1.211e+00, 1.278e+00, 6.221e-01, 7.608e-01, 6.841e-01, 1.138e+00, 1.165e+00, 1.242e+00, 6.305e-01, 7.498e-01, 6.534e-01, 1.103e+00, 1.198e+00, 1.263e+00
6.264e-01, 7.652e-01, 7.057e-01, 1.103e+00, 1.213e+00, 1.281e+00, 6.264e-01, 7.652e-01, 7.057e-01, 1.103e+00, 1.213e+00, 1.281e+00, 6.268e-01, 7.604e-01, 6.821e-01, 1.142e+00, 1.169e+00, 1.249e+00, 6.326e-01, 7.579e-01, 6.558e-01, 1.104e+00, 1.200e+00, 1.269e+00
6.253e-01, 7.644e-01, 7.034e-01, 1.105e+00, 1.215e+00, 1.276e+00, 6.253e-01, 7.644e-01, 7.034e-01, 1.105e+00, 1.215e+00, 1.276e+00, 6.286e-01, 7.579e-01, 6.774e-01, 1.144e+00, 1.173e+00, 1.257e+00, 6.344e-01, 7.540e-01, 6.568e-01, 1.104e+00, 1.200e+00, 1.275e+00
6.266e-01, 7.641e-01, 7.015e-01, 1.107e+00, 1.217e+00, 1.275e+00, 6.266e-01, 7.641e-01, 7.015e-01, 1.107e+00, 1.217e+00, 1.275e+00, 6.316e-01, 7.602e-01, 6.766e-01, 1.145e+00, 1.173e+00, 1.254e+00, 6.337e-01, 7.553e-01, 6.587e-01, 1.105e+00, 1.200e+00, 1.276e+00
6.265e-01, 7.650e-01, 7.010e-01, 1.102e+00, 1.215e+00, 1.277e+00, 6.265e-01, 7.650e-01, 7.010e-01, 1.102e+00, 1.215e+00, 1.277e+00, 6.307e-01, 7.624e-01, 6.760e-01, 1.144e+00, 1.172e+00, 1.275e+00, 6.335e-01, 7.569e-01, 6.600e-01, 1.107e+00, 1.201e+00, 1.276e+00
6.261e-01, 7.654e-01, 7.020e-01, 1.101e+00, 1.213e+00, NaN, 6.261e-01, 7.654e-01, 7.020e-01, 1.101e+00, 1.213e+00, NaN, 6.315e-01, 7.634e-01, 6.726e-01, 1.142e+00, 1.170e+00, 1.273e+00, 6.316e-01, 7.575e-01, 6.607e-01, 1.108e+00, 1.214e+00, 1.276e+00
6.260e-01, 7.657e-01, 7.032e-01, 1.100e+00, 1.211e+00, NaN, 6.260e-01, 7.657e-01, 7.032e-01, 1.100e+00, 1.211e+00, NaN, 6.326e-01, 7.644e-01, 6.670e-01, 1.145e+00, 1.172e+00, 1.265e+00, 6.275e-01, 7.575e-01, 6.621e-01, 1.110e+00, 1.214e+00, 1.274e+00
6.263e-01, 7.656e-01, 7.039e-01, 1.099e+00, 1.210e+00, NaN, 6.263e-01, 7.656e-01, 7.039e-01, 1.099e+00, 1.210e+00, NaN, 6.328e-01, 7.645e-01, 6.634e-01, 1.142e+00, 1.171e+00, 1.269e+00, 6.237e-01, 7.573e-01, 6.626e-01, 1.108e+00, 1.211e+00, 1.275e+00
6.264e-01, 7.656e-01, 7.066e-01, 1.100e+00, 1.211e+00, NaN, 6.264e-01, 7.656e-01, 7.066e-01, 1.100e+00, 1.211e+00, NaN, 6.319e-01, 7.658e-01, 6.617e-01, 1.141e+00, 1.167e+00, 1.271e+00, 6.233e-01, 7.579e-01, 6.635e-01, 1.107e+00, 1.210e+00, 1.273e+00
6.261e-01, 7.647e-01, 7.106e-01, 1.102e+00, 1.214e+00, NaN, 6.261e-01, 7.647e-01, 7.106e-01, 1.102e+00, 1.214e+00, NaN, 6.334e-01, 7.674e-01, 6.608e-01, 1.130e+00, 1.166e+00, 1.273e+00, 6.222e-01, 7.570e-01, 6.641e-01, 1.100e+00, 1.209e+00, 1.273e+00
6.265e-01, NaN, 7.065e-01, 1.104e+00, 1.217e+00, NaN, 6.265e-01, NaN, 7.065e-01, 1.104e+00, 1.217e+00, NaN, 6.381e-01, 7.676e-01, 6.635e-01, 1.125e+00, 1.162e+00, 1.275e+00, 6.255e-01, 7.555e-01, 6.648e-01, 1.095e+00, 1.207e+00, 1.272e+00
6.272e-01, NaN, 7.057e-01, 1.107e+00, NaN, NaN, 6.272e-01, NaN, 7.057e-01, 1.107e+00, NaN, NaN, 6.385e-01, 7.672e-01, 6.670e-01, 1.124e+00, 1.160e+00, 1.272e+00, 6.246e-01, 7.545e-01, 6.669e-01, 1.094e+00, 1.205e+00, 1.267e+00
NaN, NaN, 7.071e-01, NaN, NaN, NaN, NaN, NaN, 7.071e-01, NaN, NaN, NaN, 6.385e-01, 7.667e-01, 6.704e-01, 1.126e+00, 1.161e+00, 1.264e+00, 6.236e-01, 7.544e-01, 6.679e-01, 1.095e+00, 1.204e+00, 1.265e+00
NaN, NaN, 7.081e-01, NaN, NaN, NaN, NaN, NaN, 7.081e-01, NaN, NaN, NaN, 6.349e-01, 7.681e-01, 6.752e-01, 1.124e+00, 1.160e+00, 1.259e+00, 6.218e-01, 7.540e-01, 6.720e-01, 1.093e+00, 1.202e+00, 1.262e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.379e-01, 7.667e-01, 6.827e-01, 1.129e+00, 1.160e+00, 1.251e+00, 6.242e-01, 7.516e-01, 6.784e-01, 1.098e+00, 1.202e+00, 1.261e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.409e-01, 7.661e-01, 6.831e-01, 1.132e+00, 1.158e+00, 1.250e+00, 6.265e-01, 7.507e-01, 6.567e-01, 1.100e+00, 1.200e+00, 1.261e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.398e-01, 7.681e-01, 6.826e-01, 1.131e+00, 1.157e+00, 1.247e+00, 6.245e-01, 7.525e-01, 6.531e-01, 1.101e+00, 1.198e+00, 1.261e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.418e-01, 7.679e-01, 6.809e-01, 1.131e+00, 1.159e+00, 1.251e+00, 6.250e-01, 7.529e-01, 6.508e-01, 1.100e+00, 1.197e+00, 1.262e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.288e-01, 7.657e-01, 6.819e-01, 1.133e+00, 1.160e+00, 1.255e+00, 6.360e-01, 7.506e-01, 6.522e-01, 1.101e+00, 1.199e+00, 1.263e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.262e-01, 7.664e-01, 6.821e-01, 1.135e+00, 1.165e+00, 1.250e+00, 6.333e-01, 7.517e-01, 6.532e-01, 1.102e+00, 1.198e+00, 1.266e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.251e-01, 7.617e-01, 6.815e-01, 1.139e+00, 1.170e+00, 1.259e+00, 6.313e-01, 7.496e-01, 6.548e-01, 1.104e+00, 1.199e+00, 1.272e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.279e-01, 7.631e-01, 6.779e-01, 1.142e+00, 1.174e+00, 1.261e+00, 6.332e-01, 7.609e-01, 6.559e-01, 1.105e+00, 1.201e+00, 1.276e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.288e-01, 7.602e-01, 6.774e-01, 1.145e+00, 1.175e+00, 1.257e+00, 6.334e-01, 7.562e-01, 6.583e-01, 1.107e+00, 1.201e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.315e-01, 7.606e-01, 6.764e-01, 1.143e+00, 1.175e+00, 1.275e+00, 6.336e-01, 7.557e-01, 6.595e-01, 1.109e+00, 1.202e+00, 1.276e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.296e-01, 7.626e-01, 6.719e-01, 1.143e+00, 1.174e+00, 1.272e+00, 6.322e-01, 7.566e-01, 6.602e-01, 1.109e+00, 1.205e+00, 1.276e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.317e-01, 7.630e-01, 6.664e-01, 1.144e+00, 1.174e+00, 1.267e+00, 6.290e-01, 7.573e-01, 6.626e-01, 1.109e+00, 1.215e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.346e-01, 7.636e-01, 6.635e-01, 1.140e+00, 1.174e+00, 1.270e+00, 6.257e-01, 7.570e-01, 6.637e-01, 1.107e+00, 1.214e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.363e-01, 7.645e-01, 6.615e-01, 1.137e+00, 1.175e+00, 1.273e+00, 6.235e-01, 7.572e-01, 6.644e-01, 1.105e+00, 1.213e+00, 1.274e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.357e-01, 7.665e-01, 6.615e-01, 1.129e+00, 1.173e+00, 1.274e+00, 6.241e-01, 7.582e-01, 6.656e-01, 1.100e+00, 1.211e+00, 1.274e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.376e-01, 7.672e-01, 6.647e-01, 1.125e+00, 1.172e+00, 1.276e+00, 6.228e-01, 7.569e-01, 6.668e-01, 1.097e+00, 1.210e+00, 1.272e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.410e-01, 7.665e-01, 6.689e-01, 1.123e+00, 1.169e+00, 1.275e+00, 6.251e-01, 7.556e-01, 6.688e-01, 1.096e+00, 1.210e+00, 1.268e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.418e-01, 7.659e-01, 6.697e-01, 1.124e+00, 1.167e+00, 1.269e+00, 6.256e-01, 7.544e-01, 6.677e-01, 1.094e+00, 1.207e+00, 1.266e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.397e-01, 7.649e-01, 6.745e-01, 1.122e+00, 1.167e+00, 1.265e+00, 6.236e-01, 7.537e-01, 6.710e-01, 1.092e+00, 1.205e+00, 1.264e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.375e-01, 7.657e-01, 6.808e-01, 1.126e+00, 1.166e+00, 1.256e+00, 6.223e-01, 7.518e-01, 6.769e-01, 1.097e+00, 1.203e+00, 1.262e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.398e-01, 7.651e-01, 6.911e-01, 1.128e+00, 1.163e+00, 1.254e+00, 6.241e-01, 7.512e-01, 6.616e-01, 1.099e+00, 1.202e+00, 1.264e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.410e-01, 7.646e-01, 6.859e-01, 1.127e+00, 1.160e+00, 1.253e+00, 6.261e-01, 7.504e-01, 6.566e-01, 1.100e+00, 1.201e+00, 1.265e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.386e-01, 7.675e-01, 6.866e-01, 1.126e+00, 1.156e+00, 1.254e+00, 6.260e-01, 7.519e-01, 6.533e-01, 1.100e+00, 1.198e+00, 1.266e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.438e-01, 7.679e-01, 6.805e-01, 1.127e+00, 1.157e+00, 1.257e+00, 6.285e-01, 7.530e-01, 6.529e-01, 1.101e+00, 1.198e+00, 1.265e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.238e-01, 7.650e-01, 6.833e-01, 1.129e+00, 1.160e+00, 1.259e+00, 6.323e-01, 7.513e-01, 6.537e-01, 1.102e+00, 1.199e+00, 1.270e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.220e-01, 7.654e-01, 6.835e-01, 1.133e+00, 1.162e+00, 1.269e+00, 6.290e-01, 7.521e-01, 6.532e-01, 1.105e+00, 1.196e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.286e-01, 7.626e-01, 6.831e-01, 1.135e+00, 1.167e+00, 1.270e+00, 6.321e-01, 7.513e-01, 6.553e-01, 1.106e+00, 1.198e+00, 1.277e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.305e-01, 7.626e-01, 6.793e-01, 1.139e+00, 1.170e+00, 1.271e+00, 6.339e-01, 7.615e-01, 6.560e-01, 1.108e+00, 1.200e+00, 1.279e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.295e-01, 7.574e-01, 6.783e-01, 1.141e+00, 1.172e+00, 1.277e+00, 6.326e-01, 7.559e-01, 6.582e-01, 1.109e+00, 1.202e+00, 1.276e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.295e-01, 7.580e-01, 6.769e-01, 1.141e+00, 1.173e+00, 1.272e+00, 6.323e-01, 7.557e-01, 6.598e-01, 1.108e+00, 1.203e+00, 1.276e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.292e-01, 7.605e-01, 6.731e-01, 1.150e+00, 1.174e+00, 1.268e+00, 6.307e-01, 7.570e-01, 6.607e-01, 1.113e+00, 1.205e+00, 1.276e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.312e-01, 7.614e-01, 6.671e-01, 1.142e+00, 1.177e+00, 1.271e+00, 6.274e-01, 7.577e-01, 6.624e-01, 1.109e+00, 1.217e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.327e-01, 7.615e-01, 6.615e-01, 1.138e+00, 1.176e+00, 1.274e+00, 6.232e-01, 7.570e-01, 6.636e-01, 1.107e+00, 1.215e+00, 1.273e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.315e-01, 7.633e-01, 6.596e-01, 1.134e+00, 1.179e+00, 1.274e+00, 6.220e-01, 7.576e-01, 6.642e-01, 1.104e+00, 1.214e+00, 1.272e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.332e-01, 7.655e-01, 6.603e-01, 1.125e+00, 1.176e+00, 1.276e+00, 6.231e-01, 7.586e-01, 6.653e-01, 1.099e+00, 1.212e+00, 1.271e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.352e-01, 7.664e-01, 6.624e-01, 1.123e+00, 1.171e+00, 1.276e+00, 6.228e-01, 7.571e-01, 6.658e-01, 1.096e+00, 1.212e+00, 1.267e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.392e-01, 7.659e-01, 6.671e-01, 1.121e+00, 1.168e+00, 1.269e+00, 6.243e-01, 7.557e-01, 6.683e-01, 1.094e+00, 1.210e+00, 1.266e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.406e-01, 7.658e-01, 6.663e-01, 1.121e+00, 1.166e+00, 1.266e+00, 6.252e-01, 7.546e-01, 6.662e-01, 1.094e+00, 1.207e+00, 1.264e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.393e-01, 7.642e-01, 6.733e-01, 1.119e+00, 1.168e+00, 1.258e+00, 6.250e-01, 7.541e-01, 6.703e-01, 1.092e+00, 1.207e+00, 1.263e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.381e-01, 7.632e-01, 6.835e-01, 1.121e+00, 1.168e+00, 1.255e+00, 6.250e-01, 7.517e-01, 6.792e-01, 1.096e+00, 1.204e+00, 1.266e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.405e-01, 7.630e-01, 6.839e-01, 1.122e+00, 1.164e+00, 1.253e+00, 6.277e-01, 7.512e-01, 6.554e-01, 1.097e+00, 1.201e+00, 1.267e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.403e-01, 7.634e-01, 6.837e-01, 1.122e+00, 1.160e+00, 1.254e+00, 6.279e-01, 7.511e-01, 6.506e-01, 1.099e+00, 1.200e+00, 1.265e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.405e-01, 7.663e-01, 6.797e-01, 1.121e+00, 1.157e+00, 1.258e+00, 6.294e-01, 7.517e-01, 6.508e-01, 1.100e+00, 1.199e+00, 1.267e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.454e-01, 7.680e-01, 6.827e-01, 1.121e+00, 1.158e+00, 1.262e+00, 6.321e-01, 7.540e-01, 6.539e-01, 1.101e+00, 1.197e+00, 1.270e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.232e-01, 7.669e-01, 6.835e-01, 1.123e+00, 1.162e+00, 1.275e+00, 6.326e-01, 7.542e-01, 6.538e-01, 1.102e+00, 1.198e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.259e-01, 7.660e-01, 6.838e-01, 1.126e+00, 1.162e+00, 1.274e+00, 6.311e-01, 7.537e-01, 6.557e-01, 1.105e+00, 1.194e+00, 1.277e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.273e-01, 7.623e-01, 6.788e-01, 1.127e+00, 1.167e+00, 1.277e+00, 6.314e-01, 7.509e-01, 6.557e-01, 1.106e+00, 1.197e+00, 1.280e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.278e-01, 7.561e-01, 6.768e-01, 1.134e+00, 1.171e+00, 1.277e+00, 6.315e-01, 7.572e-01, 6.576e-01, 1.109e+00, 1.200e+00, 1.277e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.277e-01, 7.577e-01, 6.749e-01, 1.137e+00, 1.170e+00, 1.271e+00, 6.316e-01, 7.573e-01, 6.595e-01, 1.110e+00, 1.202e+00, 1.276e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.265e-01, 7.593e-01, 6.713e-01, 1.137e+00, 1.172e+00, 1.268e+00, 6.293e-01, 7.580e-01, 6.605e-01, 1.108e+00, 1.203e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.292e-01, 7.612e-01, 6.674e-01, 1.140e+00, 1.174e+00, 1.269e+00, 6.291e-01, 7.595e-01, 6.611e-01, 1.108e+00, 1.205e+00, 1.274e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.306e-01, 7.608e-01, 6.605e-01, 1.135e+00, 1.184e+00, 1.273e+00, 6.259e-01, 7.586e-01, 6.629e-01, 1.105e+00, 1.218e+00, 1.272e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.289e-01, 7.603e-01, 6.591e-01, 1.129e+00, 1.183e+00, 1.273e+00, 6.215e-01, 7.580e-01, 6.643e-01, 1.103e+00, 1.216e+00, 1.271e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.292e-01, 7.621e-01, 6.600e-01, 1.123e+00, 1.178e+00, 1.276e+00, 6.219e-01, 7.583e-01, 6.660e-01, 1.098e+00, 1.214e+00, 1.270e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.288e-01, 7.644e-01, 6.625e-01, 1.120e+00, 1.175e+00, 1.276e+00, 6.222e-01, 7.579e-01, 6.666e-01, 1.096e+00, 1.213e+00, 1.267e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.324e-01, 7.640e-01, 6.666e-01, 1.118e+00, 1.173e+00, 1.270e+00, 6.226e-01, 7.570e-01, 6.687e-01, 1.095e+00, 1.213e+00, 1.266e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.367e-01, 7.637e-01, 6.667e-01, 1.118e+00, 1.173e+00, 1.266e+00, 6.242e-01, 7.553e-01, 6.666e-01, 1.095e+00, 1.212e+00, 1.263e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.404e-01, 7.623e-01, 6.725e-01, 1.117e+00, 1.174e+00, 1.258e+00, 6.259e-01, 7.545e-01, 6.691e-01, 1.094e+00, 1.210e+00, 1.262e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.396e-01, 7.610e-01, 6.826e-01, 1.119e+00, 1.172e+00, 1.256e+00, 6.268e-01, 7.522e-01, 6.782e-01, 1.096e+00, 1.207e+00, 1.265e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.387e-01, 7.619e-01, 6.841e-01, 1.119e+00, 1.165e+00, 1.257e+00, 6.265e-01, 7.518e-01, 6.538e-01, 1.098e+00, 1.203e+00, 1.266e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.412e-01, 7.629e-01, 6.840e-01, 1.119e+00, 1.162e+00, 1.256e+00, 6.291e-01, 7.516e-01, 6.537e-01, 1.099e+00, 1.200e+00, 1.264e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.425e-01, 7.649e-01, 6.781e-01, 1.118e+00, 1.162e+00, 1.258e+00, 6.310e-01, 7.514e-01, 6.506e-01, 1.099e+00, 1.198e+00, 1.266e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.456e-01, 7.672e-01, 6.793e-01, 1.120e+00, 1.159e+00, 1.260e+00, 6.349e-01, 7.517e-01, 6.532e-01, 1.101e+00, 1.196e+00, 1.269e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.514e-01, 7.663e-01, 6.810e-01, 1.120e+00, 1.162e+00, 1.273e+00, 6.397e-01, 7.497e-01, 6.548e-01, 1.101e+00, 1.197e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.240e-01, 7.662e-01, 6.820e-01, 1.122e+00, 1.163e+00, 1.273e+00, 6.322e-01, 7.497e-01, 6.564e-01, 1.103e+00, 1.193e+00, 1.278e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.237e-01, 7.656e-01, 6.794e-01, 1.122e+00, 1.167e+00, 1.271e+00, 6.306e-01, 7.500e-01, 6.559e-01, 1.104e+00, 1.195e+00, 1.280e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.244e-01, 7.560e-01, 6.773e-01, 1.126e+00, 1.169e+00, 1.278e+00, 6.299e-01, 7.584e-01, 6.573e-01, 1.108e+00, 1.198e+00, 1.280e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.235e-01, 7.562e-01, 6.751e-01, 1.130e+00, 1.168e+00, 1.271e+00, 6.298e-01, 7.578e-01, 6.590e-01, 1.108e+00, 1.198e+00, 1.277e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.246e-01, 7.575e-01, 6.709e-01, 1.133e+00, 1.170e+00, 1.272e+00, 6.277e-01, 7.578e-01, 6.602e-01, 1.107e+00, 1.200e+00, 1.278e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.292e-01, 7.600e-01, 6.665e-01, 1.138e+00, 1.186e+00, 1.273e+00, 6.273e-01, 7.596e-01, 6.616e-01, 1.107e+00, 1.218e+00, 1.278e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.287e-01, 7.597e-01, 6.625e-01, 1.132e+00, 1.183e+00, 1.275e+00, 6.233e-01, 7.588e-01, 6.633e-01, 1.104e+00, 1.217e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.256e-01, 7.592e-01, 6.612e-01, 1.126e+00, 1.180e+00, 1.275e+00, 6.200e-01, 7.587e-01, 6.647e-01, 1.102e+00, 1.214e+00, 1.274e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.262e-01, 7.603e-01, 6.612e-01, 1.119e+00, 1.176e+00, 1.277e+00, 6.205e-01, 7.589e-01, 6.658e-01, 1.098e+00, 1.212e+00, 1.273e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.274e-01, 7.618e-01, 6.661e-01, 1.117e+00, 1.174e+00, 1.277e+00, 6.212e-01, 7.578e-01, 6.688e-01, 1.095e+00, 1.212e+00, 1.271e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.301e-01, 7.616e-01, 6.704e-01, 1.116e+00, 1.174e+00, 1.275e+00, 6.208e-01, 7.567e-01, 6.718e-01, 1.096e+00, 1.209e+00, 1.270e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.346e-01, 7.617e-01, 6.726e-01, 1.116e+00, 1.176e+00, 1.271e+00, 6.224e-01, 7.557e-01, 6.721e-01, 1.097e+00, 1.209e+00, 1.267e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.394e-01, 7.613e-01, 6.750e-01, 1.115e+00, 1.173e+00, 1.265e+00, 6.259e-01, 7.552e-01, 6.717e-01, 1.096e+00, 1.207e+00, 1.266e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.412e-01, 7.607e-01, 6.906e-01, 1.116e+00, 1.168e+00, 1.262e+00, 6.292e-01, 7.538e-01, 6.660e-01, 1.097e+00, 1.202e+00, 1.269e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.403e-01, 7.602e-01, 6.877e-01, 1.118e+00, 1.164e+00, 1.263e+00, 6.276e-01, 7.530e-01, 6.617e-01, 1.100e+00, 1.200e+00, 1.270e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.428e-01, 7.603e-01, 6.811e-01, 1.117e+00, 1.163e+00, 1.262e+00, 6.321e-01, 7.517e-01, 6.526e-01, 1.103e+00, 1.199e+00, 1.267e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.473e-01, 7.623e-01, 6.792e-01, 1.115e+00, 1.160e+00, 1.264e+00, 6.377e-01, 7.508e-01, 6.534e-01, 1.102e+00, 1.197e+00, 1.269e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.527e-01, 7.639e-01, 6.805e-01, 1.116e+00, 1.164e+00, 1.265e+00, 6.444e-01, 7.501e-01, 6.547e-01, 1.103e+00, 1.196e+00, 1.271e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.554e-01, 7.631e-01, 6.812e-01, 1.116e+00, 1.165e+00, 1.273e+00, 6.467e-01, 7.470e-01, 6.573e-01, 1.103e+00, 1.195e+00, 1.276e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.195e-01, 7.632e-01, 6.805e-01, 1.117e+00, 1.169e+00, 1.275e+00, 6.290e-01, 7.464e-01, 6.567e-01, 1.104e+00, 1.197e+00, 1.280e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.189e-01, 7.542e-01, 6.819e-01, 1.118e+00, 1.169e+00, 1.274e+00, 6.268e-01, 7.592e-01, 6.586e-01, 1.105e+00, 1.200e+00, 1.281e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.253e-01, 7.552e-01, 6.795e-01, 1.122e+00, 1.169e+00, 1.273e+00, 6.337e-01, 7.590e-01, 6.596e-01, 1.108e+00, 1.200e+00, 1.280e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.212e-01, 7.569e-01, 6.747e-01, 1.126e+00, 1.171e+00, 1.273e+00, 6.297e-01, 7.591e-01, 6.608e-01, 1.109e+00, 1.202e+00, 1.280e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.199e-01, 7.594e-01, 6.666e-01, 1.138e+00, 1.184e+00, 1.274e+00, 6.263e-01, 7.598e-01, 6.620e-01, 1.108e+00, 1.218e+00, 1.279e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.261e-01, 7.605e-01, 6.659e-01, 1.132e+00, 1.181e+00, 1.275e+00, 6.271e-01, 7.604e-01, 6.638e-01, 1.104e+00, 1.215e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.291e-01, 7.603e-01, 6.643e-01, 1.128e+00, 1.178e+00, 1.274e+00, 6.242e-01, 7.607e-01, 6.656e-01, 1.103e+00, 1.213e+00, 1.273e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.266e-01, 7.593e-01, 6.643e-01, 1.121e+00, 1.177e+00, 1.276e+00, 6.210e-01, 7.595e-01, 6.666e-01, 1.099e+00, 1.212e+00, 1.272e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.256e-01, 7.591e-01, 6.648e-01, 1.117e+00, 1.180e+00, 1.277e+00, 6.208e-01, 7.579e-01, 6.687e-01, 1.096e+00, 1.213e+00, 1.270e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.265e-01, 7.593e-01, 6.740e-01, 1.117e+00, 1.180e+00, 1.275e+00, 6.209e-01, 7.562e-01, 6.773e-01, 1.097e+00, 1.211e+00, 1.270e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.289e-01, 7.603e-01, 6.760e-01, 1.117e+00, 1.178e+00, 1.273e+00, 6.207e-01, 7.557e-01, 6.781e-01, 1.098e+00, 1.208e+00, 1.269e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.332e-01, 7.597e-01, 6.800e-01, 1.116e+00, 1.178e+00, 1.265e+00, 6.220e-01, 7.552e-01, 6.787e-01, 1.097e+00, 1.205e+00, 1.268e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.380e-01, 7.593e-01, 6.931e-01, 1.116e+00, 1.176e+00, 1.261e+00, 6.254e-01, 7.542e-01, 6.673e-01, 1.098e+00, 1.202e+00, 1.269e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.392e-01, 7.593e-01, 6.856e-01, 1.117e+00, 1.170e+00, 1.260e+00, 6.278e-01, 7.530e-01, 6.552e-01, 1.100e+00, 1.200e+00, 1.267e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.406e-01, 7.591e-01, 6.833e-01, 1.118e+00, 1.167e+00, 1.261e+00, 6.276e-01, 7.516e-01, 6.555e-01, 1.103e+00, 1.198e+00, 1.266e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.445e-01, 7.606e-01, 6.836e-01, 1.116e+00, 1.166e+00, 1.262e+00, 6.326e-01, 7.514e-01, 6.556e-01, 1.101e+00, 1.198e+00, 1.269e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.480e-01, 7.602e-01, 6.837e-01, 1.115e+00, 1.166e+00, 1.268e+00, 6.371e-01, 7.480e-01, 6.571e-01, 1.103e+00, 1.197e+00, 1.272e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.509e-01, 7.577e-01, 6.831e-01, 1.115e+00, 1.166e+00, 1.272e+00, 6.409e-01, 7.434e-01, 6.573e-01, 1.102e+00, 1.196e+00, 1.277e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.098e-01, 7.582e-01, 6.840e-01, 1.117e+00, 1.170e+00, 1.274e+00, 6.216e-01, 7.427e-01, 6.596e-01, 1.104e+00, 1.197e+00, 1.279e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.179e-01, 7.557e-01, 6.823e-01, 1.119e+00, 1.170e+00, 1.280e+00, 6.307e-01, 7.605e-01, 6.600e-01, 1.104e+00, 1.198e+00, 1.281e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.158e-01, 7.558e-01, 6.787e-01, 1.123e+00, 1.169e+00, 1.278e+00, 6.283e-01, 7.607e-01, 6.610e-01, 1.107e+00, 1.200e+00, 1.281e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.161e-01, 7.571e-01, 6.695e-01, 1.127e+00, 1.171e+00, 1.278e+00, 6.256e-01, 7.610e-01, 6.614e-01, 1.107e+00, 1.202e+00, 1.280e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.265e-01, 7.607e-01, 6.665e-01, 1.136e+00, 1.176e+00, 1.279e+00, 6.290e-01, 7.623e-01, 6.636e-01, 1.107e+00, 1.215e+00, 1.276e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.301e-01, 7.637e-01, 6.660e-01, 1.131e+00, 1.176e+00, 1.276e+00, 6.257e-01, 7.641e-01, 6.672e-01, 1.105e+00, 1.213e+00, 1.274e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.274e-01, 7.635e-01, 6.664e-01, 1.123e+00, 1.178e+00, 1.278e+00, 6.224e-01, 7.636e-01, 6.682e-01, 1.101e+00, 1.212e+00, 1.274e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.270e-01, 7.602e-01, 6.667e-01, 1.119e+00, 1.178e+00, 1.279e+00, 6.226e-01, 7.603e-01, 6.717e-01, 1.098e+00, 1.213e+00, 1.272e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.259e-01, 7.595e-01, 6.723e-01, 1.119e+00, 1.179e+00, 1.280e+00, 6.221e-01, 7.589e-01, 6.793e-01, 1.099e+00, 1.211e+00, 1.272e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.270e-01, 7.591e-01, 6.736e-01, 1.119e+00, 1.178e+00, 1.279e+00, 6.219e-01, 7.571e-01, 6.805e-01, 1.101e+00, 1.207e+00, 1.272e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.323e-01, 7.597e-01, 6.813e-01, 1.118e+00, 1.182e+00, 1.270e+00, 6.234e-01, 7.566e-01, 6.847e-01, 1.101e+00, 1.206e+00, 1.273e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.361e-01, 7.599e-01, 7.023e-01, 1.118e+00, 1.177e+00, 1.269e+00, 6.249e-01, 7.564e-01, 6.766e-01, 1.100e+00, 1.202e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.378e-01, 7.586e-01, 6.870e-01, 1.118e+00, 1.171e+00, 1.266e+00, 6.270e-01, 7.551e-01, 6.599e-01, 1.101e+00, 1.199e+00, 1.273e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.395e-01, 7.593e-01, 6.870e-01, 1.118e+00, 1.170e+00, 1.268e+00, 6.266e-01, 7.538e-01, 6.577e-01, 1.104e+00, 1.197e+00, 1.273e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.417e-01, 7.591e-01, 6.872e-01, 1.117e+00, 1.169e+00, 1.271e+00, 6.299e-01, 7.516e-01, 6.586e-01, 1.102e+00, 1.198e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.440e-01, 7.610e-01, 6.867e-01, 1.117e+00, 1.169e+00, 1.274e+00, 6.322e-01, 7.525e-01, 6.593e-01, 1.103e+00, 1.198e+00, 1.275e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.494e-01, 7.584e-01, 6.876e-01, 1.117e+00, 1.169e+00, 1.278e+00, 6.397e-01, 7.480e-01, 6.604e-01, 1.102e+00, 1.198e+00, 1.279e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.049e-01, 7.572e-01, 6.900e-01, 1.119e+00, 1.173e+00, 1.277e+00, 6.184e-01, 7.449e-01, 6.638e-01, 1.105e+00, 1.198e+00, 1.280e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.187e-01, 7.597e-01, 6.897e-01, 1.120e+00, 1.169e+00, 1.283e+00, 6.348e-01, 7.470e-01, 6.645e-01, 1.105e+00, 1.198e+00, 1.282e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.136e-01, 7.624e-01, 6.841e-01, 1.124e+00, 1.168e+00, 1.287e+00, 6.288e-01, 7.650e-01, 6.623e-01, 1.108e+00, 1.201e+00, 1.281e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.137e-01, 7.586e-01, 6.757e-01, 1.127e+00, 1.177e+00, 1.285e+00, 6.247e-01, 7.623e-01, 6.617e-01, 1.109e+00, 1.218e+00, 1.280e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.270e-01, 7.623e-01, 6.732e-01, 1.136e+00, 1.177e+00, 1.284e+00, 6.281e-01, 7.645e-01, 6.643e-01, 1.110e+00, 1.217e+00, 1.278e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.305e-01, 7.693e-01, 6.736e-01, 1.133e+00, 1.179e+00, 1.283e+00, 6.262e-01, 7.683e-01, 6.670e-01, 1.109e+00, 1.214e+00, 1.278e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.271e-01, 7.695e-01, 6.766e-01, 1.125e+00, 1.178e+00, 1.285e+00, 6.223e-01, 7.671e-01, 6.721e-01, 1.105e+00, 1.212e+00, 1.278e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.268e-01, 7.633e-01, 6.753e-01, 1.120e+00, 1.182e+00, 1.287e+00, 6.221e-01, 7.620e-01, 6.733e-01, 1.100e+00, 1.211e+00, 1.279e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.256e-01, 7.626e-01, 6.703e-01, 1.120e+00, 1.186e+00, 1.287e+00, 6.215e-01, 7.612e-01, 6.692e-01, 1.101e+00, 1.208e+00, 1.281e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.261e-01, 7.635e-01, 6.632e-01, 1.118e+00, 1.186e+00, 1.287e+00, 6.213e-01, 7.610e-01, 6.632e-01, 1.099e+00, 1.207e+00, 1.282e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.304e-01, 7.626e-01, 6.876e-01, 1.117e+00, 1.182e+00, 1.284e+00, 6.227e-01, 7.597e-01, 6.612e-01, 1.100e+00, 1.205e+00, 1.282e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.341e-01, 7.608e-01, 6.829e-01, 1.116e+00, 1.175e+00, 1.279e+00, 6.239e-01, 7.577e-01, 6.542e-01, 1.099e+00, 1.202e+00, 1.281e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.375e-01, 7.593e-01, 6.858e-01, 1.117e+00, 1.175e+00, 1.280e+00, 6.273e-01, 7.562e-01, 6.577e-01, 1.100e+00, 1.200e+00, 1.279e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.419e-01, 7.603e-01, 6.877e-01, 1.117e+00, 1.175e+00, 1.281e+00, 6.300e-01, 7.562e-01, 6.611e-01, 1.103e+00, 1.200e+00, 1.279e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.443e-01, 7.594e-01, 6.873e-01, 1.116e+00, 1.174e+00, 1.284e+00, 6.328e-01, 7.548e-01, 6.615e-01, 1.102e+00, 1.199e+00, 1.278e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.450e-01, 7.619e-01, 6.898e-01, 1.117e+00, 1.172e+00, 1.286e+00, 6.334e-01, 7.553e-01, 6.640e-01, 1.102e+00, 1.199e+00, 1.282e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.543e-01, 7.596e-01, 6.902e-01, 1.117e+00, 1.172e+00, 1.292e+00, 6.473e-01, 7.516e-01, 6.657e-01, 1.102e+00, 1.200e+00, 1.285e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.177e-01, 7.606e-01, 6.862e-01, 1.119e+00, 1.170e+00, 1.290e+00, 6.397e-01, 7.510e-01, 6.638e-01, 1.104e+00, 1.200e+00, 1.284e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.080e-01, 7.587e-01, 6.753e-01, 1.120e+00, 1.169e+00, 1.288e+00, 6.274e-01, 7.624e-01, 6.611e-01, 1.105e+00, 1.202e+00, 1.281e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.123e-01, 7.612e-01, 6.717e-01, 1.124e+00, 1.178e+00, 1.288e+00, 6.261e-01, 7.642e-01, 6.640e-01, 1.107e+00, 1.217e+00, 1.281e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.235e-01, 7.680e-01, 6.725e-01, 1.129e+00, 1.174e+00, 1.289e+00, 6.267e-01, 7.684e-01, 6.670e-01, 1.109e+00, 1.213e+00, 1.283e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.277e-01, 7.684e-01, 6.805e-01, 1.124e+00, 1.178e+00, 1.292e+00, 6.253e-01, 7.678e-01, 6.756e-01, 1.105e+00, 1.211e+00, 1.286e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.238e-01, 7.630e-01, 6.765e-01, 1.120e+00, 1.184e+00, 1.295e+00, 6.215e-01, 7.623e-01, 6.726e-01, 1.101e+00, 1.209e+00, 1.288e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.249e-01, 7.615e-01, 6.687e-01, 1.118e+00, 1.188e+00, 1.296e+00, 6.218e-01, 7.602e-01, 6.667e-01, 1.100e+00, 1.207e+00, 1.291e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.250e-01, 7.621e-01, 6.838e-01, 1.117e+00, 1.189e+00, 1.293e+00, 6.216e-01, 7.600e-01, 6.549e-01, 1.099e+00, 1.206e+00, 1.291e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.252e-01, 7.626e-01, 6.777e-01, 1.116e+00, 1.189e+00, 1.291e+00, 6.215e-01, 7.585e-01, 6.505e-01, 1.101e+00, 1.203e+00, 1.288e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.285e-01, 7.624e-01, 6.809e-01, 1.116e+00, 1.180e+00, 1.289e+00, 6.226e-01, 7.582e-01, 6.538e-01, 1.101e+00, 1.200e+00, 1.284e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.326e-01, 7.624e-01, 6.805e-01, 1.117e+00, 1.178e+00, 1.289e+00, 6.234e-01, 7.584e-01, 6.532e-01, 1.101e+00, 1.200e+00, 1.281e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.365e-01, 7.640e-01, 6.851e-01, 1.118e+00, 1.175e+00, 1.292e+00, 6.256e-01, 7.590e-01, 6.572e-01, 1.103e+00, 1.201e+00, 1.283e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.405e-01, 7.628e-01, 6.871e-01, 1.117e+00, 1.174e+00, 1.290e+00, 6.291e-01, 7.583e-01, 6.599e-01, 1.103e+00, 1.203e+00, 1.286e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.442e-01, 7.627e-01, 6.846e-01, 1.118e+00, 1.174e+00, 1.293e+00, 6.330e-01, 7.571e-01, 6.607e-01, 1.104e+00, 1.203e+00, 1.286e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.498e-01, 7.627e-01, 6.751e-01, 1.118e+00, 1.173e+00, 1.290e+00, 6.398e-01, 7.550e-01, 6.578e-01, 1.104e+00, 1.202e+00, 1.283e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.073e-01, 7.640e-01, 6.710e-01, 1.118e+00, 1.171e+00, 1.294e+00, 6.286e-01, 7.671e-01, 6.586e-01, 1.105e+00, 1.202e+00, 1.284e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.050e-01, 7.648e-01, 6.724e-01, 1.120e+00, 1.179e+00, 1.294e+00, 6.225e-01, 7.667e-01, 6.622e-01, 1.106e+00, 1.215e+00, 1.287e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.143e-01, 7.671e-01, 6.786e-01, 1.124e+00, 1.182e+00, 1.298e+00, 6.238e-01, 7.679e-01, 6.698e-01, 1.106e+00, 1.210e+00, 1.290e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.237e-01, 7.655e-01, 6.809e-01, 1.119e+00, 1.187e+00, 1.299e+00, 6.231e-01, 7.649e-01, 6.725e-01, 1.102e+00, 1.207e+00, 1.292e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.223e-01, 7.628e-01, 6.827e-01, 1.119e+00, 1.192e+00, 1.297e+00, 6.208e-01, 7.611e-01, 6.554e-01, 1.102e+00, 1.205e+00, 1.294e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.263e-01, 7.658e-01, 6.821e-01, 1.118e+00, 1.191e+00, 1.297e+00, 6.239e-01, 7.622e-01, 6.560e-01, 1.101e+00, 1.204e+00, 1.293e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.269e-01, 7.661e-01, 6.852e-01, 1.117e+00, 1.191e+00, 1.296e+00, 6.249e-01, 7.622e-01, 6.575e-01, 1.101e+00, 1.202e+00, 1.290e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.244e-01, 7.644e-01, 6.895e-01, 1.117e+00, 1.183e+00, 1.295e+00, 6.231e-01, 7.604e-01, 6.621e-01, 1.101e+00, 1.202e+00, 1.285e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.255e-01, 7.651e-01, 6.892e-01, 1.118e+00, 1.178e+00, 1.293e+00, 6.224e-01, 7.607e-01, 6.636e-01, 1.103e+00, 1.203e+00, 1.282e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.309e-01, 7.666e-01, 6.838e-01, 1.119e+00, 1.175e+00, 1.295e+00, 6.244e-01, 7.617e-01, 6.633e-01, 1.106e+00, 1.203e+00, 1.287e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.325e-01, 7.649e-01, 6.792e-01, 1.118e+00, 1.174e+00, 1.300e+00, 6.241e-01, 7.609e-01, 6.611e-01, 1.105e+00, 1.206e+00, 1.289e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.403e-01, 7.653e-01, 6.814e-01, 1.118e+00, 1.175e+00, 1.305e+00, 6.328e-01, 7.598e-01, 6.643e-01, 1.105e+00, 1.204e+00, 1.294e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.538e-01, 7.723e-01, 6.920e-01, 1.119e+00, 1.185e+00, 1.304e+00, 6.484e-01, 7.699e-01, 6.652e-01, 1.107e+00, 1.205e+00, 1.297e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.295e-01, 7.676e-01, 6.954e-01, 1.118e+00, 1.184e+00, 1.302e+00, 6.510e-01, 7.662e-01, 6.691e-01, 1.106e+00, 1.205e+00, 1.298e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.162e-01, 7.626e-01, 6.945e-01, 1.121e+00, 1.183e+00, 1.301e+00, 6.255e-01, 7.603e-01, 6.697e-01, 1.105e+00, 1.204e+00, 1.297e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.202e-01, 7.655e-01, NaN, 1.120e+00, 1.179e+00, 1.299e+00, 6.206e-01, 7.607e-01, NaN, 1.105e+00, 1.206e+00, 1.294e+00
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.242e-01, 7.649e-01, NaN, 1.120e+00, 1.175e+00, NaN, 6.239e-01, 7.604e-01, NaN, 1.105e+00, 1.206e+00, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.255e-01, 7.648e-01, NaN, 1.119e+00, 1.175e+00, NaN, 6.237e-01, 7.605e-01, NaN, 1.105e+00, 1.206e+00, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.251e-01, 7.632e-01, NaN, 1.119e+00, NaN, NaN, 6.224e-01, 7.592e-01, NaN, 1.105e+00, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.263e-01, 7.636e-01, NaN, 1.119e+00, NaN, NaN, 6.265e-01, 7.597e-01, NaN, 1.107e+00, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.253e-01, 7.662e-01, NaN, 1.118e+00, NaN, NaN, 6.231e-01, 7.624e-01, NaN, 1.106e+00, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.290e-01, 7.678e-01, NaN, 1.118e+00, NaN, NaN, 6.240e-01, 7.627e-01, NaN, 1.107e+00, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.339e-01, 7.687e-01, NaN, 1.117e+00, NaN, NaN, 6.269e-01, 7.637e-01, NaN, 1.107e+00, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.336e-01, 7.690e-01, NaN, NaN, NaN, NaN, 6.338e-01, 7.651e-01, NaN, NaN, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.295e-01, NaN, NaN, NaN, NaN, NaN, 6.283e-01, NaN, NaN, NaN, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.279e-01, NaN, NaN, NaN, NaN, NaN, 6.250e-01, NaN, NaN, NaN, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.354e-01, NaN, NaN, NaN, NaN, NaN, 6.381e-01, NaN, NaN, NaN, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 6.368e-01, NaN, NaN, NaN, NaN, NaN, 6.379e-01, NaN, NaN, NaN, NaN, NaN


==> Figures/Phantom_validation_R2f.csv <==
10p_BSA_CPMG, 10p_BSA+MnCl2_CPMG, 15p_BSA_CPMG, 15p_BSA+MnCl2_CPMG, 20p_BSA_CPMG, 20p_BSA+MnCl2_CPMG, 10p_BSA_HSFP-NN_Graham, 10p_BSA+MnCl2_HSFP-NN_Graham, 15p_BSA_HSFP-NN_Graham, 15p_BSA+MnCl2_HSFP-NN_Graham, 20p_BSA_HSFP-NN_Graham, 20p_BSA+MnCl2_HSFP-NN_Graham, 10p_BSA_HSFP-NN_gBloch, 10p_BSA+MnCl2_HSFP-NN_gBloch, 15p_BSA_HSFP-NN_gBloch, 15p_BSA+MnCl2_HSFP-NN_gBloch, 20p_BSA_HSFP-NN_gBloch, 20p_BSA+MnCl2_HSFP-NN_gBloch
8.876e+00, 8.283e+00, 1.118e+01, 1.249e+01, 1.669e+01, 1.736e+01, 9.083e+00, 8.848e+00, 1.140e+01, 1.353e+01, 1.762e+01, 1.555e+01, 9.010e+00, 8.536e+00, 1.146e+01, 1.341e+01, 1.702e+01, 1.549e+01
8.722e+00, 8.056e+00, 1.112e+01, 1.257e+01, 1.661e+01, 1.749e+01, 9.042e+00, 8.782e+00, 1.140e+01, 1.351e+01, 1.746e+01, 1.572e+01, 8.969e+00, 8.454e+00, 1.145e+01, 1.340e+01, 1.690e+01, 1.556e+01
8.754e+00, 8.206e+00, 1.105e+01, 1.255e+01, 1.616e+01, 1.765e+01, 9.015e+00, 8.806e+00, 1.141e+01, 1.350e+01, 1.726e+01, 1.586e+01, 8.958e+00, 8.460e+00, 1.142e+01, 1.337e+01, 1.676e+01, 1.564e+01
8.809e+00, 8.196e+00, 1.113e+01, 1.267e+01, 1.639e+01, 1.729e+01, 9.034e+00, 8.836e+00, 1.137e+01, 1.352e+01, 1.732e+01, 1.593e+01, 8.981e+00, 8.478e+00, 1.149e+01, 1.338e+01, 1.678e+01, 1.567e+01
8.747e+00, 8.191e+00, 1.105e+01, 1.268e+01, 1.636e+01, 1.729e+01, 9.002e+00, 8.833e+00, 1.164e+01, 1.355e+01, 1.746e+01, 1.613e+01, 8.950e+00, 8.458e+00, 1.164e+01, 1.341e+01, 1.686e+01, 1.578e+01
8.691e+00, 8.119e+00, 1.083e+01, 1.267e+01, 1.695e+01, 1.699e+01, 9.242e+00, 8.810e+00, 1.148e+01, 1.355e+01, 1.754e+01, 1.609e+01, 9.142e+00, 8.417e+00, 1.151e+01, 1.341e+01, 1.694e+01, 1.577e+01
8.762e+00, 8.209e+00, 1.079e+01, 1.268e+01, 1.645e+01, 1.661e+01, 9.180e+00, 8.796e+00, 1.138e+01, 1.360e+01, 1.750e+01, 1.623e+01, 9.084e+00, 8.530e+00, 1.143e+01, 1.342e+01, 1.691e+01, 1.596e+01
8.801e+00, 8.130e+00, 1.085e+01, 1.251e+01, 1.667e+01, 1.684e+01, 9.122e+00, 8.825e+00, 1.138e+01, 1.359e+01, 1.755e+01, 1.576e+01, 9.036e+00, 8.544e+00, 1.144e+01, 1.344e+01, 1.697e+01, 1.560e+01
8.842e+00, 8.100e+00, 1.093e+01, 1.252e+01, 1.603e+01, 1.688e+01, 9.089e+00, 8.842e+00, 1.141e+01, 1.353e+01, 1.747e+01, 1.551e+01, 9.005e+00, 8.534e+00, 1.144e+01, 1.338e+01, 1.688e+01, 1.546e+01
8.717e+00, 8.212e+00, 1.091e+01, 1.239e+01, 1.610e+01, 1.769e+01, 9.038e+00, 8.798e+00, 1.139e+01, 1.352e+01, 1.741e+01, 1.543e+01, 8.966e+00, 8.467e+00, 1.144e+01, 1.338e+01, 1.685e+01, 1.540e+01
8.717e+00, 8.182e+00, 1.101e+01, 1.244e+01, 1.605e+01, 1.723e+01, 9.007e+00, 8.810e+00, 1.137e+01, 1.353e+01, 1.737e+01, 1.556e+01, 8.949e+00, 8.467e+00, 1.145e+01, 1.339e+01, 1.680e+01, 1.547e+01
8.816e+00, 8.311e+00, 1.120e+01, 1.259e+01, 1.633e+01, 1.717e+01, 9.035e+00, 8.848e+00, 1.139e+01, 1.352e+01, 1.730e+01, 1.573e+01, 8.983e+00, 8.491e+00, 1.143e+01, 1.336e+01, 1.674e+01, 1.554e+01
8.699e+00, 8.284e+00, 1.094e+01, 1.239e+01, 1.610e+01, 1.691e+01, 8.989e+00, 8.852e+00, 1.141e+01, 1.355e+01, 1.717e+01, 1.577e+01, 8.925e+00, 8.479e+00, 1.143e+01, 1.336e+01, 1.666e+01, 1.558e+01
8.699e+00, 8.285e+00, 1.082e+01, 1.242e+01, 1.649e+01, 1.696e+01, 8.951e+00, 8.861e+00, 1.143e+01, 1.355e+01, 1.720e+01, 1.589e+01, 8.907e+00, 8.464e+00, 1.143e+01, 1.336e+01, 1.667e+01, 1.565e+01
8.774e+00, 8.227e+00, 1.089e+01, 1.271e+01, 1.591e+01, 1.633e+01, 8.921e+00, 8.859e+00, 1.168e+01, 1.353e+01, 1.732e+01, 1.593e+01, 8.899e+00, 8.465e+00, 1.169e+01, 1.335e+01, 1.674e+01, 1.569e+01
8.773e+00, 8.247e+00, 1.091e+01, 1.294e+01, 1.675e+01, 1.651e+01, 9.232e+00, 8.828e+00, 1.158e+01, 1.354e+01, 1.738e+01, 1.611e+01, 9.115e+00, 8.440e+00, 1.161e+01, 1.336e+01, 1.678e+01, 1.582e+01
8.745e+00, 8.136e+00, 1.073e+01, 1.248e+01, 1.657e+01, 1.653e+01, 9.207e+00, 8.805e+00, 1.145e+01, 1.359e+01, 1.738e+01, 1.626e+01, 9.091e+00, 8.555e+00, 1.149e+01, 1.339e+01, 1.678e+01, 1.594e+01
8.781e+00, 8.169e+00, 1.077e+01, 1.232e+01, 1.652e+01, 1.646e+01, 9.133e+00, 8.768e+00, 1.136e+01, 1.360e+01, 1.741e+01, 1.627e+01, 9.045e+00, 8.518e+00, 1.140e+01, 1.343e+01, 1.679e+01, 1.597e+01
8.844e+00, 8.214e+00, 1.077e+01, 1.229e+01, 1.635e+01, 1.709e+01, 9.134e+00, 8.755e+00, 1.136e+01, 1.370e+01, 1.751e+01, 1.573e+01, 9.045e+00, 8.508e+00, 1.143e+01, 1.345e+01, 1.690e+01, 1.549e+01
8.727e+00, 8.260e+00, 1.092e+01, 1.226e+01, 1.611e+01, 1.658e+01, 9.099e+00, 8.771e+00, 1.138e+01, 1.364e+01, 1.755e+01, 1.562e+01, 9.009e+00, 8.512e+00, 1.144e+01, 1.340e+01, 1.696e+01, 1.548e+01
8.772e+00, 8.143e+00, 1.087e+01, 1.246e+01, 1.601e+01, 1.739e+01, 9.048e+00, 8.813e+00, 1.136e+01, 1.358e+01, 1.747e+01, 1.543e+01, 8.979e+00, 8.515e+00, 1.141e+01, 1.335e+01, 1.691e+01, 1.538e+01
8.777e+00, 8.168e+00, 1.117e+01, 1.240e+01, 1.634e+01, 1.685e+01, 9.033e+00, 8.782e+00, 1.134e+01, 1.352e+01, 1.742e+01, 1.540e+01, 8.958e+00, 8.463e+00, 1.141e+01, 1.331e+01, 1.686e+01, 1.536e+01
8.783e+00, 8.153e+00, 1.088e+01, 1.227e+01, 1.595e+01, 1.673e+01, 9.012e+00, 8.801e+00, 1.137e+01, 1.347e+01, 1.737e+01, 1.555e+01, 8.933e+00, 8.458e+00, 1.137e+01, 1.330e+01, 1.680e+01, 1.546e+01
8.700e+00, 8.239e+00, 1.096e+01, 1.238e+01, 1.605e+01, 1.714e+01, 8.970e+00, 8.839e+00, 1.141e+01, 1.350e+01, 1.728e+01, 1.567e+01, 8.874e+00, 8.485e+00, 1.140e+01, 1.332e+01, 1.670e+01, 1.551e+01
8.798e+00, 8.180e+00, 1.086e+01, 1.272e+01, 1.600e+01, 1.673e+01, 8.950e+00, 8.833e+00, 1.143e+01, 1.350e+01, 1.724e+01, 1.575e+01, 8.864e+00, 8.456e+00, 1.143e+01, 1.332e+01, 1.667e+01, 1.556e+01
8.816e+00, 8.224e+00, 1.068e+01, 1.276e+01, 1.601e+01, 1.670e+01, 8.898e+00, 8.879e+00, 1.143e+01, 1.352e+01, 1.720e+01, 1.583e+01, 8.837e+00, 8.480e+00, 1.146e+01, 1.332e+01, 1.665e+01, 1.561e+01
8.757e+00, 8.231e+00, 1.080e+01, 1.248e+01, 1.663e+01, 1.629e+01, 8.865e+00, 8.892e+00, 1.147e+01, 1.352e+01, 1.716e+01, 1.588e+01, 8.834e+00, 8.480e+00, 1.151e+01, 1.332e+01, 1.664e+01, 1.566e+01
8.706e+00, 8.386e+00, 1.073e+01, 1.230e+01, 1.677e+01, 1.637e+01, 8.860e+00, 8.850e+00, 1.161e+01, 1.349e+01, 1.729e+01, 1.604e+01, 8.849e+00, 8.452e+00, 1.168e+01, 1.329e+01, 1.671e+01, 1.577e+01
8.865e+00, 8.249e+00, 1.066e+01, 1.221e+01, 1.668e+01, 1.630e+01, 9.268e+00, 8.825e+00, 1.149e+01, 1.352e+01, 1.732e+01, 1.618e+01, 9.159e+00, 8.434e+00, 1.158e+01, 1.332e+01, 1.672e+01, 1.587e+01
8.678e+00, 8.160e+00, 1.061e+01, 1.230e+01, 1.655e+01, 1.695e+01, 9.240e+00, 8.812e+00, 1.145e+01, 1.356e+01, 1.729e+01, 1.624e+01, 9.132e+00, 8.415e+00, 1.151e+01, 1.335e+01, 1.669e+01, 1.593e+01
8.794e+00, 8.128e+00, 1.063e+01, 1.239e+01, 1.631e+01, 1.774e+01, 9.210e+00, 8.688e+00, 1.137e+01, 1.355e+01, 1.730e+01, 1.639e+01, 9.099e+00, 8.489e+00, 1.145e+01, 1.337e+01, 1.668e+01, 1.608e+01
8.776e+00, 8.064e+00, 1.085e+01, 1.227e+01, 1.564e+01, 1.685e+01, 9.152e+00, 8.694e+00, 1.130e+01, 1.358e+01, 1.741e+01, 1.649e+01, 9.062e+00, 8.487e+00, 1.140e+01, 1.339e+01, 1.680e+01, 1.626e+01
8.831e+00, 8.237e+00, 1.082e+01, 1.242e+01, 1.565e+01, 1.709e+01, 9.161e+00, 8.683e+00, 1.132e+01, 1.370e+01, 1.746e+01, 1.568e+01, 9.082e+00, 8.484e+00, 1.143e+01, 1.342e+01, 1.683e+01, 1.546e+01
8.765e+00, 8.249e+00, 1.111e+01, 1.233e+01, 1.579e+01, 1.664e+01, 9.106e+00, 8.717e+00, 1.134e+01, 1.363e+01, 1.757e+01, 1.577e+01, 9.036e+00, 8.501e+00, 1.143e+01, 1.336e+01, 1.695e+01, 1.552e+01
8.768e+00, 8.245e+00, 1.104e+01, 1.243e+01, 1.619e+01, 1.723e+01, 9.050e+00, 8.753e+00, 1.135e+01, 1.354e+01, 1.730e+01, 1.561e+01, 8.989e+00, 8.515e+00, 1.145e+01, 1.330e+01, 1.679e+01, 1.546e+01
8.789e+00, 8.317e+00, 1.083e+01, 1.251e+01, 1.577e+01, 1.647e+01, 9.019e+00, 8.805e+00, 1.135e+01, 1.345e+01, 1.728e+01, 1.550e+01, 8.942e+00, 8.532e+00, 1.140e+01, 1.325e+01, 1.675e+01, 1.539e+01
8.792e+00, 8.300e+00, 1.075e+01, 1.257e+01, 1.578e+01, 1.679e+01, 8.991e+00, 8.798e+00, 1.137e+01, 1.343e+01, 1.721e+01, 1.544e+01, 8.899e+00, 8.511e+00, 1.134e+01, 1.323e+01, 1.667e+01, 1.536e+01
8.734e+00, 8.233e+00, 1.083e+01, 1.279e+01, 1.714e+01, 1.615e+01, 8.971e+00, 8.822e+00, 1.141e+01, 1.340e+01, 1.720e+01, 1.552e+01, 8.884e+00, 8.498e+00, 1.135e+01, 1.321e+01, 1.666e+01, 1.543e+01
8.748e+00, 8.342e+00, 1.067e+01, 1.220e+01, 1.624e+01, 1.627e+01, 8.945e+00, 8.858e+00, 1.145e+01, 1.342e+01, 1.720e+01, 1.559e+01, 8.866e+00, 8.507e+00, 1.136e+01, 1.322e+01, 1.664e+01, 1.546e+01
8.743e+00, 8.193e+00, 1.079e+01, 1.214e+01, 1.659e+01, 1.648e+01, 8.885e+00, 8.832e+00, 1.142e+01, 1.343e+01, 1.719e+01, 1.565e+01, 8.833e+00, 8.469e+00, 1.135e+01, 1.320e+01, 1.665e+01, 1.549e+01
8.863e+00, 8.285e+00, 1.056e+01, 1.224e+01, 1.567e+01, 1.671e+01, 8.847e+00, 8.871e+00, 1.145e+01, 1.344e+01, 1.716e+01, 1.574e+01, 8.827e+00, 8.485e+00, 1.140e+01, 1.320e+01, 1.663e+01, 1.553e+01
8.758e+00, 8.186e+00, 1.068e+01, 1.230e+01, 1.592e+01, 1.735e+01, 8.825e+00, 8.912e+00, 1.148e+01, 1.345e+01, 1.710e+01, 1.584e+01, 8.824e+00, 8.503e+00, 1.143e+01, 1.322e+01, 1.661e+01, 1.561e+01
8.844e+00, 8.214e+00, 1.077e+01, 1.215e+01, 1.612e+01, 1.701e+01, 8.797e+00, 8.879e+00, 1.173e+01, 1.345e+01, 1.727e+01, 1.596e+01, 8.788e+00, 8.478e+00, 1.171e+01, 1.319e+01, 1.670e+01, 1.571e+01
8.711e+00, 8.170e+00, 1.079e+01, 1.217e+01, 1.590e+01, 1.708e+01, 9.277e+00, 8.870e+00, 1.153e+01, 1.347e+01, 1.735e+01, 1.612e+01, 9.129e+00, 8.484e+00, 1.165e+01, 1.324e+01, 1.674e+01, 1.580e+01
8.797e+00, 8.107e+00, 1.103e+01, 1.217e+01, 1.575e+01, 1.656e+01, 9.282e+00, 8.836e+00, 1.141e+01, 1.349e+01, 1.726e+01, 1.619e+01, 9.177e+00, 8.448e+00, 1.155e+01, 1.327e+01, 1.669e+01, 1.588e+01
8.595e+00, 8.106e+00, 1.113e+01, 1.236e+01, 1.622e+01, 1.708e+01, 9.264e+00, 8.816e+00, 1.134e+01, 1.349e+01, 1.726e+01, 1.628e+01, 9.150e+00, 8.425e+00, 1.148e+01, 1.327e+01, 1.666e+01, 1.605e+01
8.735e+00, 8.202e+00, 1.079e+01, 1.244e+01, 1.573e+01, 1.673e+01, 9.229e+00, 8.627e+00, 1.129e+01, 1.354e+01, 1.732e+01, 1.636e+01, 9.115e+00, 8.464e+00, 1.142e+01, 1.331e+01, 1.673e+01, 1.621e+01
8.706e+00, 8.153e+00, 1.080e+01, 1.237e+01, 1.617e+01, 1.731e+01, 9.161e+00, 8.616e+00, 1.123e+01, 1.368e+01, 1.732e+01, 1.579e+01, 9.070e+00, 8.454e+00, 1.138e+01, 1.345e+01, 1.673e+01, 1.545e+01
8.627e+00, 8.217e+00, 1.040e+01, 1.266e+01, 1.563e+01, 1.639e+01, 9.162e+00, 8.631e+00, 1.123e+01, 1.365e+01, 1.745e+01, 1.572e+01, 9.074e+00, 8.468e+00, 1.138e+01, 1.335e+01, 1.686e+01, 1.544e+01
8.670e+00, 8.020e+00, 1.049e+01, 1.288e+01, 1.685e+01, 1.647e+01, 9.078e+00, 8.655e+00, 1.124e+01, 1.355e+01, 1.753e+01, 1.570e+01, 8.987e+00, 8.478e+00, 1.140e+01, 1.328e+01, 1.697e+01, 1.545e+01
8.818e+00, 8.271e+00, 1.060e+01, 1.241e+01, 1.598e+01, 1.619e+01, 9.036e+00, 8.672e+00, 1.129e+01, 1.345e+01, 1.722e+01, 1.553e+01, 8.941e+00, 8.489e+00, 1.144e+01, 1.320e+01, 1.670e+01, 1.539e+01
8.729e+00, 8.290e+00, 1.073e+01, 1.223e+01, 1.691e+01, 1.703e+01, 8.994e+00, 8.670e+00, 1.131e+01, 1.337e+01, 1.709e+01, 1.546e+01, 8.877e+00, 8.484e+00, 1.133e+01, 1.316e+01, 1.653e+01, 1.534e+01
8.829e+00, 8.287e+00, 1.050e+01, 1.216e+01, 1.609e+01, 1.710e+01, 8.952e+00, 8.721e+00, 1.132e+01, 1.335e+01, 1.710e+01, 1.543e+01, 8.834e+00, 8.497e+00, 1.131e+01, 1.312e+01, 1.654e+01, 1.535e+01
8.861e+00, 8.087e+00, 1.076e+01, 1.232e+01, 1.547e+01, 1.793e+01, 8.934e+00, 8.742e+00, 1.135e+01, 1.334e+01, 1.708e+01, 1.553e+01, 8.841e+00, 8.487e+00, 1.131e+01, 1.311e+01, 1.652e+01, 1.544e+01
8.739e+00, 8.110e+00, 1.065e+01, 1.205e+01, 1.600e+01, 1.699e+01, 8.908e+00, 8.805e+00, 1.138e+01, 1.334e+01, 1.709e+01, 1.559e+01, 8.842e+00, 8.492e+00, 1.131e+01, 1.309e+01, 1.652e+01, 1.546e+01
8.784e+00, 8.184e+00, 1.068e+01, 1.232e+01, 1.634e+01, 1.687e+01, 8.860e+00, 8.823e+00, 1.135e+01, 1.337e+01, 1.705e+01, 1.559e+01, 8.834e+00, 8.479e+00, 1.129e+01, 1.306e+01, 1.652e+01, 1.546e+01
8.747e+00, 8.285e+00, 1.073e+01, 1.212e+01, 1.584e+01, 1.667e+01, 8.831e+00, 8.829e+00, 1.141e+01, 1.338e+01, 1.704e+01, 1.565e+01, 8.829e+00, 8.470e+00, 1.134e+01, 1.307e+01, 1.652e+01, 1.550e+01
8.744e+00, 8.157e+00, 1.100e+01, 1.250e+01, 1.603e+01, 1.674e+01, 8.819e+00, 8.862e+00, 1.144e+01, 1.340e+01, 1.706e+01, 1.576e+01, 8.821e+00, 8.476e+00, 1.136e+01, 1.311e+01, 1.654e+01, 1.558e+01
8.766e+00, 8.256e+00, 1.088e+01, 1.233e+01, 1.579e+01, 1.618e+01, 8.811e+00, 8.867e+00, 1.157e+01, 1.342e+01, 1.712e+01, 1.588e+01, 8.795e+00, 8.473e+00, 1.166e+01, 1.308e+01, 1.658e+01, 1.566e+01
8.757e+00, 8.228e+00, 1.081e+01, 1.243e+01, 1.605e+01, 1.674e+01, 9.317e+00, 8.863e+00, 1.134e+01, 1.343e+01, 1.722e+01, 1.599e+01, 9.179e+00, 8.469e+00, 1.154e+01, 1.312e+01, 1.665e+01, 1.572e+01
8.767e+00, 8.263e+00, 1.051e+01, 1.267e+01, 1.583e+01, 1.624e+01, 9.284e+00, 8.836e+00, 1.122e+01, 1.345e+01, 1.719e+01, 1.612e+01, 9.136e+00, 8.443e+00, 1.146e+01, 1.315e+01, 1.663e+01, 1.583e+01
8.719e+00, 8.154e+00, 1.054e+01, 1.268e+01, 1.713e+01, 1.646e+01, 9.291e+00, 8.823e+00, 1.114e+01, 1.343e+01, 1.717e+01, 1.624e+01, 9.176e+00, 8.431e+00, 1.140e+01, 1.315e+01, 1.661e+01, 1.606e+01
8.753e+00, 8.244e+00, 1.079e+01, 1.225e+01, 1.674e+01, 1.609e+01, 9.267e+00, 8.541e+00, 1.111e+01, 1.349e+01, 1.724e+01, 1.631e+01, 9.149e+00, 8.440e+00, 1.134e+01, 1.321e+01, 1.666e+01, 1.627e+01
8.729e+00, 8.176e+00, 1.076e+01, 1.238e+01, 1.651e+01, 1.702e+01, 9.217e+00, 8.480e+00, 1.107e+01, 1.364e+01, 1.723e+01, 1.633e+01, 9.101e+00, 8.423e+00, 1.127e+01, 1.336e+01, 1.668e+01, 1.636e+01
8.792e+00, 8.304e+00, 1.069e+01, 1.221e+01, 1.627e+01, 1.638e+01, 9.144e+00, 8.477e+00, 1.106e+01, 1.372e+01, 1.728e+01, 1.570e+01, 9.039e+00, 8.422e+00, 1.123e+01, 1.348e+01, 1.673e+01, 1.534e+01
8.814e+00, 8.095e+00, 1.066e+01, 1.216e+01, 1.623e+01, 1.705e+01, 9.132e+00, 8.494e+00, 1.106e+01, 1.367e+01, 1.736e+01, 1.559e+01, 9.032e+00, 8.433e+00, 1.123e+01, 1.339e+01, 1.678e+01, 1.532e+01
8.790e+00, 8.272e+00, 1.071e+01, 1.215e+01, 1.590e+01, 1.670e+01, 9.027e+00, 8.520e+00, 1.109e+01, 1.355e+01, 1.715e+01, 1.558e+01, 8.920e+00, 8.440e+00, 1.123e+01, 1.331e+01, 1.666e+01, 1.532e+01
8.705e+00, 8.019e+00, 1.073e+01, 1.233e+01, 1.583e+01, 1.725e+01, 8.999e+00, 8.522e+00, 1.112e+01, 1.347e+01, 1.713e+01, 1.548e+01, 8.874e+00, 8.462e+00, 1.120e+01, 1.324e+01, 1.662e+01, 1.533e+01
8.716e+00, 8.158e+00, 1.060e+01, 1.235e+01, 1.574e+01, 1.659e+01, 8.983e+00, 8.551e+00, 1.113e+01, 1.341e+01, 1.698e+01, 1.550e+01, 8.864e+00, 8.488e+00, 1.121e+01, 1.315e+01, 1.646e+01, 1.533e+01
8.770e+00, 8.163e+00, 1.093e+01, 1.250e+01, 1.572e+01, 1.719e+01, 8.940e+00, 8.628e+00, 1.113e+01, 1.334e+01, 1.696e+01, 1.547e+01, 8.844e+00, 8.492e+00, 1.119e+01, 1.307e+01, 1.643e+01, 1.535e+01
8.682e+00, 8.288e+00, 1.074e+01, 1.249e+01, 1.560e+01, 1.688e+01, 8.912e+00, 8.662e+00, 1.114e+01, 1.332e+01, 1.699e+01, 1.550e+01, 8.844e+00, 8.485e+00, 1.118e+01, 1.299e+01, 1.644e+01, 1.543e+01
8.751e+00, 8.127e+00, 1.093e+01, 1.237e+01, 1.570e+01, 1.741e+01, 8.874e+00, 8.686e+00, 1.113e+01, 1.330e+01, 1.698e+01, 1.556e+01, 8.830e+00, 8.469e+00, 1.118e+01, 1.299e+01, 1.642e+01, 1.544e+01
8.694e+00, 8.245e+00, 1.062e+01, 1.268e+01, 1.551e+01, 1.663e+01, 8.839e+00, 8.740e+00, 1.121e+01, 1.329e+01, 1.695e+01, 1.556e+01, 8.821e+00, 8.469e+00, 1.123e+01, 1.299e+01, 1.642e+01, 1.546e+01
8.687e+00, 8.054e+00, 1.068e+01, 1.261e+01, 1.661e+01, 1.680e+01, 8.810e+00, 8.782e+00, 1.129e+01, 1.331e+01, 1.690e+01, 1.560e+01, 8.811e+00, 8.475e+00, 1.128e+01, 1.301e+01, 1.642e+01, 1.547e+01
8.739e+00, 8.243e+00, 1.051e+01, 1.231e+01, 1.675e+01, 1.605e+01, 8.802e+00, 8.742e+00, 1.138e+01, 1.334e+01, 1.697e+01, 1.565e+01, 8.807e+00, 8.439e+00, 1.135e+01, 1.304e+01, 1.647e+01, 1.552e+01
8.692e+00, 8.304e+00, 1.062e+01, 1.233e+01, 1.661e+01, 1.670e+01, 8.818e+00, 8.726e+00, 1.157e+01, 1.338e+01, 1.703e+01, 1.583e+01, 8.808e+00, 8.412e+00, 1.169e+01, 1.310e+01, 1.647e+01, 1.565e+01
8.790e+00, 8.341e+00, 1.058e+01, 1.213e+01, 1.649e+01, 1.739e+01, 8.814e+00, 8.766e+00, 1.150e+01, 1.337e+01, 1.706e+01, 1.591e+01, 8.792e+00, 8.412e+00, 1.165e+01, 1.304e+01, 1.649e+01, 1.571e+01
8.700e+00, 8.034e+00, 1.054e+01, 1.218e+01, 1.634e+01, 1.684e+01, 9.295e+00, 8.790e+00, 1.120e+01, 1.338e+01, 1.709e+01, 1.603e+01, 9.148e+00, 8.416e+00, 1.143e+01, 1.305e+01, 1.651e+01, 1.578e+01
8.790e+00, 8.247e+00, 1.067e+01, 1.209e+01, 1.585e+01, 1.712e+01, 9.292e+00, 8.804e+00, 1.113e+01, 1.342e+01, 1.709e+01, 1.621e+01, 9.152e+00, 8.432e+00, 1.139e+01, 1.310e+01, 1.651e+01, 1.597e+01
8.705e+00, 8.132e+00, 1.082e+01, 1.224e+01, 1.584e+01, 1.652e+01, 9.297e+00, 8.763e+00, 1.109e+01, 1.344e+01, 1.714e+01, 1.626e+01, 9.171e+00, 8.380e+00, 1.134e+01, 1.315e+01, 1.657e+01, 1.614e+01
8.789e+00, 8.269e+00, 1.072e+01, 1.226e+01, 1.586e+01, 1.644e+01, 9.276e+00, 8.406e+00, 1.104e+01, 1.347e+01, 1.712e+01, 1.630e+01, 9.148e+00, 8.394e+00, 1.125e+01, 1.319e+01, 1.660e+01, 1.630e+01
8.677e+00, 8.171e+00, 1.090e+01, 1.245e+01, 1.570e+01, 1.643e+01, 9.231e+00, 8.395e+00, 1.104e+01, 1.364e+01, 1.715e+01, 1.573e+01, 9.102e+00, 8.401e+00, 1.121e+01, 1.334e+01, 1.663e+01, 1.528e+01
8.741e+00, 8.270e+00, 1.064e+01, 1.235e+01, 1.591e+01, 1.650e+01, 9.151e+00, 8.424e+00, 1.106e+01, 1.374e+01, 1.716e+01, 1.566e+01, 9.031e+00, 8.425e+00, 1.124e+01, 1.348e+01, 1.661e+01, 1.531e+01
8.742e+00, 8.185e+00, 1.059e+01, 1.259e+01, 1.592e+01, 1.619e+01, 9.122e+00, 8.447e+00, 1.106e+01, 1.361e+01, 1.731e+01, 1.554e+01, 9.009e+00, 8.440e+00, 1.124e+01, 1.334e+01, 1.675e+01, 1.530e+01
8.768e+00, 8.259e+00, 1.071e+01, 1.243e+01, 1.581e+01, 1.677e+01, 9.025e+00, 8.460e+00, 1.104e+01, 1.351e+01, 1.694e+01, 1.552e+01, 8.913e+00, 8.439e+00, 1.119e+01, 1.326e+01, 1.645e+01, 1.531e+01
8.720e+00, 8.205e+00, 1.055e+01, 1.281e+01, 1.724e+01, 1.676e+01, 8.995e+00, 8.457e+00, 1.106e+01, 1.347e+01, 1.692e+01, 1.542e+01, 8.870e+00, 8.458e+00, 1.119e+01, 1.321e+01, 1.642e+01, 1.530e+01
8.634e+00, 8.312e+00, 1.068e+01, 1.214e+01, 1.642e+01, 1.688e+01, 8.982e+00, 8.487e+00, 1.108e+01, 1.340e+01, 1.691e+01, 1.545e+01, 8.858e+00, 8.490e+00, 1.118e+01, 1.306e+01, 1.639e+01, 1.530e+01
8.617e+00, 8.104e+00, 1.075e+01, 1.234e+01, 1.670e+01, 1.743e+01, 8.938e+00, 8.571e+00, 1.107e+01, 1.337e+01, 1.696e+01, 1.545e+01, 8.837e+00, 8.520e+00, 1.117e+01, 1.296e+01, 1.642e+01, 1.534e+01
8.787e+00, 8.284e+00, 1.068e+01, 1.221e+01, 1.611e+01, 1.682e+01, 8.908e+00, 8.604e+00, 1.110e+01, 1.335e+01, 1.698e+01, 1.546e+01, 8.834e+00, 8.517e+00, 1.118e+01, 1.287e+01, 1.644e+01, 1.542e+01
8.708e+00, 8.186e+00, 1.072e+01, 1.211e+01, 1.610e+01, 1.728e+01, 8.870e+00, 8.600e+00, 1.112e+01, 1.330e+01, 1.697e+01, 1.552e+01, 8.820e+00, 8.506e+00, 1.119e+01, 1.291e+01, 1.642e+01, 1.543e+01
8.683e+00, 8.239e+00, 1.079e+01, 1.243e+01, 1.602e+01, 1.695e+01, 8.831e+00, 8.610e+00, 1.118e+01, 1.328e+01, 1.693e+01, 1.553e+01, 8.814e+00, 8.471e+00, 1.122e+01, 1.287e+01, 1.640e+01, 1.544e+01
8.761e+00, 8.093e+00, 1.075e+01, 1.223e+01, 1.596e+01, 1.709e+01, 8.806e+00, 8.697e+00, 1.121e+01, 1.329e+01, 1.688e+01, 1.550e+01, 8.805e+00, 8.470e+00, 1.124e+01, 1.290e+01, 1.638e+01, 1.542e+01
8.678e+00, 8.093e+00, 1.073e+01, 1.217e+01, 1.574e+01, 1.703e+01, 8.806e+00, 8.638e+00, 1.131e+01, 1.333e+01, 1.688e+01, 1.557e+01, 8.811e+00, 8.422e+00, 1.130e+01, 1.295e+01, 1.642e+01, 1.547e+01
8.726e+00, 8.139e+00, 1.091e+01, 1.224e+01, 1.625e+01, 1.695e+01, 8.816e+00, 8.609e+00, 1.155e+01, 1.334e+01, 1.694e+01, 1.575e+01, 8.810e+00, 8.391e+00, 1.167e+01, 1.303e+01, 1.645e+01, 1.562e+01
8.691e+00, 8.267e+00, 1.089e+01, 1.258e+01, 1.580e+01, 1.686e+01, 8.814e+00, 8.676e+00, 1.148e+01, 1.336e+01, 1.695e+01, 1.579e+01, 8.802e+00, 8.417e+00, 1.163e+01, 1.301e+01, 1.644e+01, 1.564e+01
8.686e+00, 8.226e+00, 1.095e+01, 1.248e+01, 1.618e+01, 1.659e+01, 9.295e+00, 8.716e+00, 1.118e+01, 1.339e+01, 1.697e+01, 1.596e+01, 9.135e+00, 8.418e+00, 1.142e+01, 1.302e+01, 1.646e+01, 1.574e+01
8.649e+00, 8.183e+00, 1.066e+01, 1.251e+01, 1.589e+01, 1.689e+01, 9.298e+00, 8.725e+00, 1.110e+01, 1.343e+01, 1.700e+01, 1.617e+01, 9.144e+00, 8.409e+00, 1.138e+01, 1.309e+01, 1.648e+01, 1.596e+01
8.653e+00, 8.199e+00, 1.076e+01, 1.258e+01, 1.721e+01, 1.659e+01, 9.303e+00, 8.696e+00, 1.108e+01, 1.350e+01, 1.702e+01, 1.626e+01, 9.167e+00, 8.360e+00, 1.134e+01, 1.316e+01, 1.650e+01, 1.615e+01
8.688e+00, 8.337e+00, 1.066e+01, 1.259e+01, 1.665e+01, 1.799e+01, 9.273e+00, 8.356e+00, 1.105e+01, 1.354e+01, 1.706e+01, 1.632e+01, 9.145e+00, 8.343e+00, 1.126e+01, 1.318e+01, 1.655e+01, 1.624e+01
8.664e+00, 8.351e+00, 1.066e+01, 1.236e+01, 1.668e+01, 1.715e+01, 9.262e+00, 8.382e+00, 1.105e+01, 1.365e+01, 1.706e+01, 1.640e+01, 9.131e+00, 8.376e+00, 1.121e+01, 1.329e+01, 1.658e+01, 1.638e+01
8.806e+00, 8.266e+00, 1.072e+01, 1.252e+01, 1.652e+01, 1.701e+01, 9.205e+00, 8.408e+00, 1.106e+01, 1.371e+01, 1.714e+01, 1.598e+01, 9.083e+00, 8.413e+00, 1.122e+01, 1.341e+01, 1.664e+01, 1.543e+01
8.742e+00, 8.125e+00, 1.082e+01, 1.225e+01, 1.645e+01, 1.671e+01, 9.123e+00, 8.418e+00, 1.105e+01, 1.370e+01, 1.731e+01, 1.582e+01, 9.009e+00, 8.434e+00, 1.121e+01, 1.343e+01, 1.682e+01, 1.542e+01
8.849e+00, 8.254e+00, 1.060e+01, 1.225e+01, 1.569e+01, 1.672e+01, 9.036e+00, 8.428e+00, 1.104e+01, 1.359e+01, 1.694e+01, 1.563e+01, 8.914e+00, 8.442e+00, 1.119e+01, 1.331e+01, 1.643e+01, 1.536e+01
8.659e+00, 8.198e+00, 1.092e+01, 1.237e+01, 1.584e+01, 1.649e+01, 8.975e+00, 8.435e+00, 1.104e+01, 1.350e+01, 1.688e+01, 1.552e+01, 8.846e+00, 8.451e+00, 1.118e+01, 1.322e+01, 1.637e+01, 1.531e+01
8.752e+00, 8.262e+00, 1.074e+01, 1.229e+01, 1.610e+01, 1.688e+01, 8.977e+00, 8.465e+00, 1.107e+01, 1.346e+01, 1.687e+01, 1.544e+01, 8.850e+00, 8.476e+00, 1.118e+01, 1.314e+01, 1.636e+01, 1.529e+01
8.638e+00, 8.258e+00, 1.090e+01, 1.249e+01, 1.588e+01, 1.673e+01, 8.929e+00, 8.509e+00, 1.108e+01, 1.339e+01, 1.689e+01, 1.543e+01, 8.827e+00, 8.523e+00, 1.117e+01, 1.294e+01, 1.636e+01, 1.530e+01
8.797e+00, 8.341e+00, 1.085e+01, 1.240e+01, 1.577e+01, 1.716e+01, 8.901e+00, 8.503e+00, 1.108e+01, 1.334e+01, 1.691e+01, 1.541e+01, 8.834e+00, 8.517e+00, 1.116e+01, 1.280e+01, 1.638e+01, 1.533e+01
8.806e+00, 8.389e+00, 1.066e+01, 1.270e+01, 1.617e+01, 1.693e+01, 8.868e+00, 8.475e+00, 1.111e+01, 1.335e+01, 1.693e+01, 1.546e+01, 8.826e+00, 8.496e+00, 1.117e+01, 1.281e+01, 1.639e+01, 1.540e+01
8.684e+00, 8.358e+00, 1.078e+01, 1.270e+01, 1.770e+01, 1.752e+01, 8.820e+00, 8.487e+00, 1.116e+01, 1.335e+01, 1.687e+01, 1.549e+01, 8.803e+00, 8.486e+00, 1.120e+01, 1.286e+01, 1.636e+01, 1.541e+01
8.651e+00, 8.299e+00, 1.078e+01, 1.242e+01, 1.680e+01, 1.788e+01, 8.824e+00, 8.537e+00, 1.118e+01, 1.333e+01, 1.681e+01, 1.551e+01, 8.806e+00, 8.471e+00, 1.123e+01, 1.281e+01, 1.634e+01, 1.541e+01
8.772e+00, 8.214e+00, 1.075e+01, 1.226e+01, 1.686e+01, 1.728e+01, 8.824e+00, 8.483e+00, 1.126e+01, 1.334e+01, 1.681e+01, 1.549e+01, 8.810e+00, 8.428e+00, 1.128e+01, 1.286e+01, 1.635e+01, 1.540e+01
8.661e+00, 8.242e+00, 1.081e+01, 1.222e+01, 1.631e+01, 1.716e+01, 8.806e+00, 8.470e+00, 1.153e+01, 1.335e+01, 1.682e+01, 1.550e+01, 8.795e+00, 8.423e+00, 1.165e+01, 1.291e+01, 1.635e+01, 1.542e+01
8.724e+00, 8.212e+00, 1.088e+01, 1.233e+01, 1.663e+01, 1.718e+01, 8.814e+00, 8.507e+00, 1.146e+01, 1.336e+01, 1.679e+01, 1.566e+01, 8.798e+00, 8.433e+00, 1.163e+01, 1.295e+01, 1.634e+01, 1.556e+01
8.699e+00, 7.990e+00, 1.086e+01, 1.248e+01, 1.594e+01, 1.725e+01, 8.831e+00, 8.550e+00, 1.117e+01, 1.338e+01, 1.682e+01, 1.574e+01, 8.805e+00, 8.391e+00, 1.142e+01, 1.294e+01, 1.636e+01, 1.560e+01
8.758e+00, 8.175e+00, 1.081e+01, 1.250e+01, 1.621e+01, 1.747e+01, 9.319e+00, 8.586e+00, 1.107e+01, 1.341e+01, 1.685e+01, 1.590e+01, 9.168e+00, 8.368e+00, 1.137e+01, 1.297e+01, 1.639e+01, 1.573e+01
8.715e+00, 8.168e+00, 1.099e+01, 1.215e+01, 1.635e+01, 1.711e+01, 9.322e+00, 8.652e+00, 1.106e+01, 1.345e+01, 1.691e+01, 1.611e+01, 9.167e+00, 8.392e+00, 1.133e+01, 1.301e+01, 1.644e+01, 1.595e+01
8.784e+00, 8.218e+00, 1.072e+01, 1.248e+01, 1.660e+01, 1.705e+01, 9.316e+00, 8.423e+00, 1.104e+01, 1.351e+01, 1.702e+01, 1.621e+01, 9.169e+00, 8.352e+00, 1.124e+01, 1.310e+01, 1.654e+01, 1.611e+01
8.749e+00, 8.259e+00, 1.088e+01, 1.281e+01, 1.607e+01, 1.748e+01, 9.284e+00, 8.362e+00, 1.104e+01, 1.357e+01, 1.701e+01, 1.629e+01, 9.141e+00, 8.345e+00, 1.121e+01, 1.314e+01, 1.657e+01, 1.618e+01
8.707e+00, 8.281e+00, 1.065e+01, 1.288e+01, 1.682e+01, 1.678e+01, 9.243e+00, 8.388e+00, 1.107e+01, 1.366e+01, 1.708e+01, 1.631e+01, 9.118e+00, 8.380e+00, 1.124e+01, 1.325e+01, 1.666e+01, 1.622e+01
8.546e+00, 8.175e+00, 1.071e+01, 1.257e+01, 1.668e+01, 1.686e+01, 9.196e+00, 8.405e+00, 1.107e+01, 1.371e+01, 1.723e+01, 1.595e+01, 9.073e+00, 8.405e+00, 1.124e+01, 1.331e+01, 1.680e+01, 1.537e+01
8.771e+00, 8.432e+00, 1.077e+01, 1.260e+01, 1.641e+01, NaN, 9.073e+00, 8.414e+00, 1.104e+01, 1.370e+01, 1.691e+01, 1.583e+01, 8.956e+00, 8.425e+00, 1.121e+01, 1.333e+01, 1.647e+01, 1.536e+01
8.734e+00, 8.314e+00, 1.083e+01, 1.236e+01, 1.623e+01, NaN, 8.961e+00, 8.428e+00, 1.104e+01, 1.348e+01, 1.688e+01, 1.560e+01, 8.854e+00, 8.441e+00, 1.120e+01, 1.320e+01, 1.640e+01, 1.530e+01
8.600e+00, 8.295e+00, 1.095e+01, 1.254e+01, 1.618e+01, NaN, 8.904e+00, 8.432e+00, 1.106e+01, 1.343e+01, 1.683e+01, 1.546e+01, 8.819e+00, 8.450e+00, 1.118e+01, 1.313e+01, 1.633e+01, 1.525e+01
8.735e+00, 8.218e+00, 1.101e+01, 1.263e+01, 1.641e+01, NaN, 8.933e+00, 8.465e+00, 1.108e+01, 1.342e+01, 1.684e+01, 1.537e+01, 8.832e+00, 8.477e+00, 1.117e+01, 1.302e+01, 1.631e+01, 1.525e+01
8.760e+00, 8.353e+00, 1.116e+01, 1.245e+01, 1.588e+01, NaN, 8.879e+00, 8.483e+00, 1.108e+01, 1.336e+01, 1.685e+01, 1.534e+01, 8.814e+00, 8.512e+00, 1.116e+01, 1.282e+01, 1.630e+01, 1.526e+01
8.773e+00, NaN, 1.099e+01, 1.263e+01, 1.663e+01, NaN, 8.870e+00, 8.462e+00, 1.112e+01, 1.331e+01, 1.688e+01, 1.535e+01, 8.834e+00, 8.501e+00, 1.118e+01, 1.273e+01, 1.632e+01, 1.529e+01
8.649e+00, NaN, 1.080e+01, 1.291e+01, NaN, NaN, 8.851e+00, 8.452e+00, 1.115e+01, 1.332e+01, 1.690e+01, 1.544e+01, 8.837e+00, 8.494e+00, 1.121e+01, 1.272e+01, 1.634e+01, 1.539e+01
NaN, NaN, 1.110e+01, NaN, NaN, NaN, 8.815e+00, 8.443e+00, 1.117e+01, 1.333e+01, 1.683e+01, 1.551e+01, 8.808e+00, 8.474e+00, 1.123e+01, 1.276e+01, 1.630e+01, 1.542e+01
NaN, NaN, 1.099e+01, NaN, NaN, NaN, 8.837e+00, 8.474e+00, 1.123e+01, 1.331e+01, 1.676e+01, 1.551e+01, 8.815e+00, 8.467e+00, 1.127e+01, 1.274e+01, 1.628e+01, 1.543e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.826e+00, 8.432e+00, 1.129e+01, 1.333e+01, 1.673e+01, 1.555e+01, 8.812e+00, 8.430e+00, 1.130e+01, 1.282e+01, 1.627e+01, 1.545e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.817e+00, 8.438e+00, 1.152e+01, 1.336e+01, 1.672e+01, 1.560e+01, 8.801e+00, 8.429e+00, 1.166e+01, 1.285e+01, 1.628e+01, 1.548e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.812e+00, 8.511e+00, 1.144e+01, 1.338e+01, 1.672e+01, 1.571e+01, 8.792e+00, 8.452e+00, 1.162e+01, 1.289e+01, 1.630e+01, 1.558e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.794e+00, 8.573e+00, 1.114e+01, 1.340e+01, 1.673e+01, 1.573e+01, 8.773e+00, 8.419e+00, 1.141e+01, 1.288e+01, 1.631e+01, 1.561e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.342e+00, 8.565e+00, 1.107e+01, 1.342e+01, 1.676e+01, 1.587e+01, 9.203e+00, 8.380e+00, 1.137e+01, 1.290e+01, 1.634e+01, 1.572e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.342e+00, 8.625e+00, 1.106e+01, 1.344e+01, 1.681e+01, 1.615e+01, 9.189e+00, 8.407e+00, 1.135e+01, 1.293e+01, 1.639e+01, 1.598e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.328e+00, 8.616e+00, 1.104e+01, 1.347e+01, 1.686e+01, 1.629e+01, 9.167e+00, 8.376e+00, 1.125e+01, 1.302e+01, 1.645e+01, 1.615e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.299e+00, 8.474e+00, 1.103e+01, 1.354e+01, 1.692e+01, 1.634e+01, 9.148e+00, 8.383e+00, 1.123e+01, 1.308e+01, 1.650e+01, 1.623e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.283e+00, 8.425e+00, 1.106e+01, 1.363e+01, 1.702e+01, 1.634e+01, 9.132e+00, 8.373e+00, 1.125e+01, 1.317e+01, 1.662e+01, 1.625e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.216e+00, 8.424e+00, 1.105e+01, 1.367e+01, 1.716e+01, 1.590e+01, 9.080e+00, 8.390e+00, 1.124e+01, 1.320e+01, 1.675e+01, 1.534e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.143e+00, 8.442e+00, 1.102e+01, 1.365e+01, 1.727e+01, 1.588e+01, 9.018e+00, 8.422e+00, 1.119e+01, 1.321e+01, 1.686e+01, 1.535e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.037e+00, 8.444e+00, 1.103e+01, 1.347e+01, 1.691e+01, 1.558e+01, 8.935e+00, 8.434e+00, 1.120e+01, 1.311e+01, 1.644e+01, 1.526e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.921e+00, 8.438e+00, 1.105e+01, 1.343e+01, 1.691e+01, 1.543e+01, 8.860e+00, 8.437e+00, 1.119e+01, 1.305e+01, 1.640e+01, 1.521e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.886e+00, 8.432e+00, 1.106e+01, 1.341e+01, 1.688e+01, 1.535e+01, 8.849e+00, 8.446e+00, 1.117e+01, 1.293e+01, 1.634e+01, 1.522e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.921e+00, 8.477e+00, 1.107e+01, 1.337e+01, 1.685e+01, 1.532e+01, 8.857e+00, 8.482e+00, 1.116e+01, 1.278e+01, 1.629e+01, 1.522e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.859e+00, 8.497e+00, 1.111e+01, 1.334e+01, 1.688e+01, 1.531e+01, 8.833e+00, 8.521e+00, 1.118e+01, 1.272e+01, 1.630e+01, 1.526e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.869e+00, 8.456e+00, 1.115e+01, 1.335e+01, 1.691e+01, 1.540e+01, 8.844e+00, 8.491e+00, 1.121e+01, 1.271e+01, 1.632e+01, 1.537e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.849e+00, 8.420e+00, 1.115e+01, 1.333e+01, 1.692e+01, 1.551e+01, 8.852e+00, 8.468e+00, 1.122e+01, 1.271e+01, 1.632e+01, 1.544e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.836e+00, 8.387e+00, 1.121e+01, 1.331e+01, 1.683e+01, 1.550e+01, 8.829e+00, 8.440e+00, 1.126e+01, 1.269e+01, 1.628e+01, 1.544e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.846e+00, 8.408e+00, 1.125e+01, 1.335e+01, 1.676e+01, 1.554e+01, 8.840e+00, 8.428e+00, 1.129e+01, 1.276e+01, 1.625e+01, 1.544e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.826e+00, 8.405e+00, 1.155e+01, 1.337e+01, 1.668e+01, 1.563e+01, 8.823e+00, 8.414e+00, 1.165e+01, 1.279e+01, 1.621e+01, 1.551e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.845e+00, 8.400e+00, 1.151e+01, 1.340e+01, 1.668e+01, 1.576e+01, 8.822e+00, 8.402e+00, 1.165e+01, 1.283e+01, 1.623e+01, 1.561e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.848e+00, 8.481e+00, 1.140e+01, 1.340e+01, 1.666e+01, 1.576e+01, 8.795e+00, 8.431e+00, 1.159e+01, 1.283e+01, 1.623e+01, 1.563e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.791e+00, 8.546e+00, 1.115e+01, 1.342e+01, 1.666e+01, 1.587e+01, 8.753e+00, 8.406e+00, 1.141e+01, 1.285e+01, 1.624e+01, 1.573e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.306e+00, 8.557e+00, 1.109e+01, 1.343e+01, 1.669e+01, 1.619e+01, 9.170e+00, 8.372e+00, 1.138e+01, 1.288e+01, 1.628e+01, 1.600e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.290e+00, 8.611e+00, 1.108e+01, 1.346e+01, 1.668e+01, 1.634e+01, 9.140e+00, 8.394e+00, 1.137e+01, 1.295e+01, 1.631e+01, 1.617e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.261e+00, 8.622e+00, 1.105e+01, 1.351e+01, 1.676e+01, 1.638e+01, 9.116e+00, 8.380e+00, 1.130e+01, 1.299e+01, 1.635e+01, 1.625e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.223e+00, 8.482e+00, 1.105e+01, 1.361e+01, 1.685e+01, 1.647e+01, 9.090e+00, 8.377e+00, 1.126e+01, 1.307e+01, 1.642e+01, 1.633e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.237e+00, 8.429e+00, 1.107e+01, 1.364e+01, 1.698e+01, 1.561e+01, 9.097e+00, 8.356e+00, 1.126e+01, 1.311e+01, 1.655e+01, 1.519e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.171e+00, 8.422e+00, 1.107e+01, 1.364e+01, 1.707e+01, 1.569e+01, 9.036e+00, 8.362e+00, 1.125e+01, 1.316e+01, 1.666e+01, 1.526e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.103e+00, 8.436e+00, 1.104e+01, 1.352e+01, 1.719e+01, 1.550e+01, 9.005e+00, 8.390e+00, 1.121e+01, 1.322e+01, 1.679e+01, 1.522e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.995e+00, 8.437e+00, 1.103e+01, 1.343e+01, 1.702e+01, 1.538e+01, 8.940e+00, 8.406e+00, 1.120e+01, 1.305e+01, 1.651e+01, 1.519e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.895e+00, 8.428e+00, 1.106e+01, 1.341e+01, 1.699e+01, 1.527e+01, 8.881e+00, 8.406e+00, 1.119e+01, 1.297e+01, 1.644e+01, 1.518e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.898e+00, 8.424e+00, 1.107e+01, 1.339e+01, 1.688e+01, 1.526e+01, 8.883e+00, 8.422e+00, 1.116e+01, 1.283e+01, 1.635e+01, 1.520e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.899e+00, 8.453e+00, 1.106e+01, 1.342e+01, 1.687e+01, 1.530e+01, 8.882e+00, 8.462e+00, 1.116e+01, 1.272e+01, 1.631e+01, 1.525e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.861e+00, 8.473e+00, 1.109e+01, 1.340e+01, 1.691e+01, 1.542e+01, 8.865e+00, 8.496e+00, 1.117e+01, 1.268e+01, 1.634e+01, 1.538e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.845e+00, 8.445e+00, 1.113e+01, 1.340e+01, 1.690e+01, 1.552e+01, 8.856e+00, 8.478e+00, 1.120e+01, 1.267e+01, 1.632e+01, 1.545e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.842e+00, 8.406e+00, 1.112e+01, 1.338e+01, 1.692e+01, 1.551e+01, 8.851e+00, 8.456e+00, 1.121e+01, 1.267e+01, 1.633e+01, 1.546e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.854e+00, 8.357e+00, 1.118e+01, 1.336e+01, 1.683e+01, 1.557e+01, 8.845e+00, 8.410e+00, 1.124e+01, 1.265e+01, 1.628e+01, 1.547e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.854e+00, 8.355e+00, 1.122e+01, 1.337e+01, 1.672e+01, 1.565e+01, 8.841e+00, 8.399e+00, 1.127e+01, 1.269e+01, 1.623e+01, 1.553e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.854e+00, 8.363e+00, 1.150e+01, 1.339e+01, 1.666e+01, 1.575e+01, 8.821e+00, 8.399e+00, 1.165e+01, 1.271e+01, 1.619e+01, 1.561e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.860e+00, 8.368e+00, 1.140e+01, 1.340e+01, 1.666e+01, 1.575e+01, 8.804e+00, 8.398e+00, 1.160e+01, 1.273e+01, 1.622e+01, 1.563e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.858e+00, 8.461e+00, 1.114e+01, 1.339e+01, 1.665e+01, 1.589e+01, 8.778e+00, 8.435e+00, 1.141e+01, 1.273e+01, 1.622e+01, 1.575e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.834e+00, 8.526e+00, 1.107e+01, 1.340e+01, 1.662e+01, 1.618e+01, 8.770e+00, 8.413e+00, 1.137e+01, 1.275e+01, 1.622e+01, 1.598e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.256e+00, 8.584e+00, 1.107e+01, 1.342e+01, 1.666e+01, 1.635e+01, 9.131e+00, 8.399e+00, 1.138e+01, 1.278e+01, 1.627e+01, 1.617e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.234e+00, 8.648e+00, 1.105e+01, 1.345e+01, 1.663e+01, 1.642e+01, 9.100e+00, 8.418e+00, 1.131e+01, 1.285e+01, 1.627e+01, 1.629e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.201e+00, 8.615e+00, 1.104e+01, 1.349e+01, 1.674e+01, 1.653e+01, 9.076e+00, 8.377e+00, 1.124e+01, 1.289e+01, 1.635e+01, 1.638e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.167e+00, 8.408e+00, 1.106e+01, 1.359e+01, 1.684e+01, 1.558e+01, 9.053e+00, 8.338e+00, 1.123e+01, 1.299e+01, 1.643e+01, 1.520e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.171e+00, 8.423e+00, 1.104e+01, 1.363e+01, 1.699e+01, 1.561e+01, 9.046e+00, 8.357e+00, 1.121e+01, 1.305e+01, 1.655e+01, 1.525e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.089e+00, 8.407e+00, 1.102e+01, 1.362e+01, 1.708e+01, 1.544e+01, 8.987e+00, 8.354e+00, 1.118e+01, 1.312e+01, 1.667e+01, 1.520e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.034e+00, 8.409e+00, 1.101e+01, 1.344e+01, 1.719e+01, 1.537e+01, 8.966e+00, 8.363e+00, 1.116e+01, 1.300e+01, 1.677e+01, 1.520e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.968e+00, 8.416e+00, 1.104e+01, 1.341e+01, 1.711e+01, 1.528e+01, 8.923e+00, 8.381e+00, 1.117e+01, 1.289e+01, 1.652e+01, 1.520e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.920e+00, 8.415e+00, 1.106e+01, 1.343e+01, 1.695e+01, 1.525e+01, 8.894e+00, 8.396e+00, 1.116e+01, 1.275e+01, 1.641e+01, 1.521e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.932e+00, 8.434e+00, 1.107e+01, 1.348e+01, 1.689e+01, 1.529e+01, 8.898e+00, 8.431e+00, 1.116e+01, 1.269e+01, 1.634e+01, 1.526e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.929e+00, 8.453e+00, 1.109e+01, 1.346e+01, 1.692e+01, 1.541e+01, 8.883e+00, 8.469e+00, 1.118e+01, 1.265e+01, 1.636e+01, 1.537e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.897e+00, 8.428e+00, 1.114e+01, 1.346e+01, 1.694e+01, 1.552e+01, 8.873e+00, 8.453e+00, 1.120e+01, 1.264e+01, 1.636e+01, 1.544e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.859e+00, 8.376e+00, 1.114e+01, 1.343e+01, 1.694e+01, 1.553e+01, 8.856e+00, 8.425e+00, 1.122e+01, 1.263e+01, 1.636e+01, 1.545e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.858e+00, 8.330e+00, 1.118e+01, 1.339e+01, 1.685e+01, 1.554e+01, 8.854e+00, 8.385e+00, 1.124e+01, 1.262e+01, 1.631e+01, 1.545e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.863e+00, 8.315e+00, 1.123e+01, 1.340e+01, 1.678e+01, 1.563e+01, 8.846e+00, 8.378e+00, 1.126e+01, 1.264e+01, 1.627e+01, 1.551e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.875e+00, 8.333e+00, 1.148e+01, 1.341e+01, 1.668e+01, 1.576e+01, 8.846e+00, 8.397e+00, 1.165e+01, 1.266e+01, 1.620e+01, 1.562e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.875e+00, 8.345e+00, 1.143e+01, 1.341e+01, 1.663e+01, 1.576e+01, 8.821e+00, 8.406e+00, 1.161e+01, 1.267e+01, 1.619e+01, 1.563e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.871e+00, 8.428e+00, 1.117e+01, 1.341e+01, 1.662e+01, 1.589e+01, 8.803e+00, 8.456e+00, 1.144e+01, 1.267e+01, 1.622e+01, 1.575e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.856e+00, 8.455e+00, 1.108e+01, 1.342e+01, 1.662e+01, 1.616e+01, 8.783e+00, 8.441e+00, 1.138e+01, 1.271e+01, 1.623e+01, 1.599e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.839e+00, 8.449e+00, 1.107e+01, 1.342e+01, 1.665e+01, 1.636e+01, 8.774e+00, 8.409e+00, 1.138e+01, 1.271e+01, 1.628e+01, 1.620e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.193e+00, 8.503e+00, 1.105e+01, 1.343e+01, 1.662e+01, 1.645e+01, 9.098e+00, 8.409e+00, 1.134e+01, 1.276e+01, 1.628e+01, 1.634e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.123e+00, 8.522e+00, 1.103e+01, 1.346e+01, 1.672e+01, 1.647e+01, 9.033e+00, 8.393e+00, 1.126e+01, 1.279e+01, 1.634e+01, 1.641e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.102e+00, 8.404e+00, 1.103e+01, 1.354e+01, 1.683e+01, 1.561e+01, 9.024e+00, 8.332e+00, 1.126e+01, 1.289e+01, 1.642e+01, 1.520e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.107e+00, 8.398e+00, 1.103e+01, 1.358e+01, 1.698e+01, 1.563e+01, 9.019e+00, 8.331e+00, 1.124e+01, 1.293e+01, 1.654e+01, 1.528e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.024e+00, 8.378e+00, 1.102e+01, 1.360e+01, 1.706e+01, 1.552e+01, 8.960e+00, 8.317e+00, 1.120e+01, 1.299e+01, 1.663e+01, 1.524e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.982e+00, 8.386e+00, 1.101e+01, 1.340e+01, 1.718e+01, 1.546e+01, 8.937e+00, 8.332e+00, 1.118e+01, 1.291e+01, 1.655e+01, 1.524e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.957e+00, 8.396e+00, 1.103e+01, 1.341e+01, 1.697e+01, 1.536e+01, 8.919e+00, 8.352e+00, 1.118e+01, 1.281e+01, 1.641e+01, 1.524e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.948e+00, 8.390e+00, 1.106e+01, 1.347e+01, 1.692e+01, 1.535e+01, 8.896e+00, 8.359e+00, 1.118e+01, 1.273e+01, 1.634e+01, 1.525e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.949e+00, 8.411e+00, 1.106e+01, 1.349e+01, 1.689e+01, 1.535e+01, 8.893e+00, 8.395e+00, 1.117e+01, 1.264e+01, 1.631e+01, 1.529e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.945e+00, 8.415e+00, 1.110e+01, 1.345e+01, 1.687e+01, 1.546e+01, 8.885e+00, 8.429e+00, 1.119e+01, 1.260e+01, 1.630e+01, 1.539e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.898e+00, 8.379e+00, 1.114e+01, 1.345e+01, 1.687e+01, 1.554e+01, 8.863e+00, 8.407e+00, 1.122e+01, 1.260e+01, 1.629e+01, 1.545e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.858e+00, 8.344e+00, 1.117e+01, 1.342e+01, 1.679e+01, 1.554e+01, 8.844e+00, 8.385e+00, 1.123e+01, 1.258e+01, 1.626e+01, 1.545e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.872e+00, 8.317e+00, 1.119e+01, 1.340e+01, 1.674e+01, 1.556e+01, 8.859e+00, 8.361e+00, 1.124e+01, 1.257e+01, 1.622e+01, 1.547e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.871e+00, 8.299e+00, 1.152e+01, 1.340e+01, 1.663e+01, 1.570e+01, 8.852e+00, 8.349e+00, 1.166e+01, 1.259e+01, 1.615e+01, 1.557e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.897e+00, 8.300e+00, 1.148e+01, 1.339e+01, 1.664e+01, 1.587e+01, 8.852e+00, 8.358e+00, 1.163e+01, 1.263e+01, 1.618e+01, 1.570e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.900e+00, 8.299e+00, 1.120e+01, 1.336e+01, 1.666e+01, 1.587e+01, 8.828e+00, 8.365e+00, 1.149e+01, 1.265e+01, 1.623e+01, 1.571e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.905e+00, 8.339e+00, 1.111e+01, 1.334e+01, 1.665e+01, 1.596e+01, 8.824e+00, 8.399e+00, 1.144e+01, 1.263e+01, 1.624e+01, 1.577e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.888e+00, 8.386e+00, 1.111e+01, 1.335e+01, 1.670e+01, 1.623e+01, 8.804e+00, 8.412e+00, 1.144e+01, 1.265e+01, 1.630e+01, 1.604e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.858e+00, 8.377e+00, 1.111e+01, 1.335e+01, 1.666e+01, 1.640e+01, 8.782e+00, 8.392e+00, 1.141e+01, 1.266e+01, 1.630e+01, 1.626e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.170e+00, 8.414e+00, 1.109e+01, 1.337e+01, 1.676e+01, 1.650e+01, 9.069e+00, 8.381e+00, 1.140e+01, 1.270e+01, 1.635e+01, 1.641e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.129e+00, 8.377e+00, 1.111e+01, 1.341e+01, 1.693e+01, 1.652e+01, 9.029e+00, 8.303e+00, 1.142e+01, 1.274e+01, 1.646e+01, 1.644e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.116e+00, 8.352e+00, 1.111e+01, 1.347e+01, 1.705e+01, 1.561e+01, 9.039e+00, 8.295e+00, 1.141e+01, 1.280e+01, 1.656e+01, 1.526e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.092e+00, 8.315e+00, 1.107e+01, 1.353e+01, 1.714e+01, 1.557e+01, 9.014e+00, 8.258e+00, 1.134e+01, 1.286e+01, 1.669e+01, 1.528e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.037e+00, 8.351e+00, 1.103e+01, 1.342e+01, 1.710e+01, 1.548e+01, 8.967e+00, 8.297e+00, 1.124e+01, 1.295e+01, 1.649e+01, 1.526e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.971e+00, 8.354e+00, 1.104e+01, 1.348e+01, 1.698e+01, 1.534e+01, 8.923e+00, 8.305e+00, 1.123e+01, 1.283e+01, 1.641e+01, 1.522e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.942e+00, 8.352e+00, 1.106e+01, 1.350e+01, 1.692e+01, 1.533e+01, 8.906e+00, 8.304e+00, 1.123e+01, 1.277e+01, 1.634e+01, 1.523e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.935e+00, 8.363e+00, 1.106e+01, 1.353e+01, 1.690e+01, 1.536e+01, 8.887e+00, 8.323e+00, 1.122e+01, 1.270e+01, 1.631e+01, 1.528e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.937e+00, 8.363e+00, 1.109e+01, 1.347e+01, 1.691e+01, 1.547e+01, 8.879e+00, 8.346e+00, 1.124e+01, 1.263e+01, 1.632e+01, 1.538e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.950e+00, 8.324e+00, 1.118e+01, 1.346e+01, 1.686e+01, 1.555e+01, 8.890e+00, 8.327e+00, 1.128e+01, 1.262e+01, 1.629e+01, 1.546e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.899e+00, 8.306e+00, 1.119e+01, 1.342e+01, 1.675e+01, 1.558e+01, 8.866e+00, 8.322e+00, 1.128e+01, 1.260e+01, 1.623e+01, 1.548e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.870e+00, 8.290e+00, 1.120e+01, 1.341e+01, 1.667e+01, 1.564e+01, 8.854e+00, 8.307e+00, 1.126e+01, 1.258e+01, 1.618e+01, 1.553e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.870e+00, 8.270e+00, 1.149e+01, 1.340e+01, 1.660e+01, 1.571e+01, 8.859e+00, 8.292e+00, 1.165e+01, 1.260e+01, 1.615e+01, 1.559e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.873e+00, 8.270e+00, 1.124e+01, 1.340e+01, 1.663e+01, 1.581e+01, 8.856e+00, 8.307e+00, 1.153e+01, 1.264e+01, 1.619e+01, 1.566e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.909e+00, 8.272e+00, 1.117e+01, 1.337e+01, 1.664e+01, 1.581e+01, 8.864e+00, 8.333e+00, 1.147e+01, 1.266e+01, 1.621e+01, 1.568e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.903e+00, 8.283e+00, 1.115e+01, 1.335e+01, 1.664e+01, 1.597e+01, 8.836e+00, 8.349e+00, 1.147e+01, 1.262e+01, 1.623e+01, 1.580e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.900e+00, 8.304e+00, 1.114e+01, 1.334e+01, 1.668e+01, 1.628e+01, 8.824e+00, 8.351e+00, 1.145e+01, 1.264e+01, 1.627e+01, 1.611e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.886e+00, 8.292e+00, 1.111e+01, 1.335e+01, 1.666e+01, 1.642e+01, 8.792e+00, 8.330e+00, 1.144e+01, 1.265e+01, 1.627e+01, 1.630e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.132e+00, 8.301e+00, 1.115e+01, 1.337e+01, 1.675e+01, 1.646e+01, 9.026e+00, 8.331e+00, 1.147e+01, 1.270e+01, 1.632e+01, 1.639e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.098e+00, 8.370e+00, 1.115e+01, 1.343e+01, 1.691e+01, 1.545e+01, 9.019e+00, 8.279e+00, 1.148e+01, 1.274e+01, 1.641e+01, 1.516e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.050e+00, 8.356e+00, 1.112e+01, 1.350e+01, 1.703e+01, 1.546e+01, 8.980e+00, 8.269e+00, 1.144e+01, 1.280e+01, 1.653e+01, 1.522e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.002e+00, 8.303e+00, 1.107e+01, 1.356e+01, 1.717e+01, 1.540e+01, 8.937e+00, 8.230e+00, 1.130e+01, 1.288e+01, 1.671e+01, 1.521e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.963e+00, 8.332e+00, 1.107e+01, 1.351e+01, 1.701e+01, 1.529e+01, 8.922e+00, 8.268e+00, 1.128e+01, 1.294e+01, 1.643e+01, 1.519e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.957e+00, 8.346e+00, 1.107e+01, 1.355e+01, 1.689e+01, 1.530e+01, 8.919e+00, 8.281e+00, 1.126e+01, 1.283e+01, 1.631e+01, 1.521e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.927e+00, 8.347e+00, 1.109e+01, 1.355e+01, 1.685e+01, 1.535e+01, 8.883e+00, 8.279e+00, 1.126e+01, 1.274e+01, 1.628e+01, 1.526e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.945e+00, 8.352e+00, 1.113e+01, 1.351e+01, 1.689e+01, 1.549e+01, 8.887e+00, 8.288e+00, 1.128e+01, 1.266e+01, 1.630e+01, 1.540e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.963e+00, 8.364e+00, 1.120e+01, 1.348e+01, 1.681e+01, 1.555e+01, 8.902e+00, 8.318e+00, 1.135e+01, 1.264e+01, 1.625e+01, 1.546e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.924e+00, 8.345e+00, 1.122e+01, 1.340e+01, 1.674e+01, 1.558e+01, 8.884e+00, 8.306e+00, 1.134e+01, 1.262e+01, 1.622e+01, 1.549e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.895e+00, 8.329e+00, 1.123e+01, 1.341e+01, 1.668e+01, 1.569e+01, 8.880e+00, 8.301e+00, 1.132e+01, 1.262e+01, 1.620e+01, 1.560e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.870e+00, 8.310e+00, 1.155e+01, 1.341e+01, 1.665e+01, 1.577e+01, 8.860e+00, 8.291e+00, 1.167e+01, 1.264e+01, 1.618e+01, 1.566e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.892e+00, 8.285e+00, 1.133e+01, 1.342e+01, 1.663e+01, 1.582e+01, 8.868e+00, 8.277e+00, 1.157e+01, 1.267e+01, 1.619e+01, 1.568e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.930e+00, 8.275e+00, 1.121e+01, 1.339e+01, 1.663e+01, 1.587e+01, 8.882e+00, 8.289e+00, 1.150e+01, 1.270e+01, 1.621e+01, 1.573e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.920e+00, 8.263e+00, 1.119e+01, 1.337e+01, 1.670e+01, 1.600e+01, 8.844e+00, 8.306e+00, 1.149e+01, 1.265e+01, 1.624e+01, 1.582e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.919e+00, 8.262e+00, 1.120e+01, 1.336e+01, 1.674e+01, 1.631e+01, 8.823e+00, 8.316e+00, 1.150e+01, 1.266e+01, 1.627e+01, 1.613e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.919e+00, 8.233e+00, 1.118e+01, 1.335e+01, 1.679e+01, 1.649e+01, 8.810e+00, 8.302e+00, 1.150e+01, 1.267e+01, 1.632e+01, 1.636e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.122e+00, 8.249e+00, 1.122e+01, 1.337e+01, 1.688e+01, 1.652e+01, 9.009e+00, 8.314e+00, 1.154e+01, 1.272e+01, 1.638e+01, 1.643e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.085e+00, 8.295e+00, 1.123e+01, 1.343e+01, 1.702e+01, 1.537e+01, 9.021e+00, 8.345e+00, 1.155e+01, 1.276e+01, 1.647e+01, 1.517e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.031e+00, 8.370e+00, 1.120e+01, 1.349e+01, 1.710e+01, 1.531e+01, 8.962e+00, 8.304e+00, 1.153e+01, 1.282e+01, 1.660e+01, 1.518e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.954e+00, 8.309e+00, 1.113e+01, 1.354e+01, 1.700e+01, 1.529e+01, 8.893e+00, 8.232e+00, 1.144e+01, 1.287e+01, 1.636e+01, 1.521e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.926e+00, 8.336e+00, 1.114e+01, 1.351e+01, 1.700e+01, 1.528e+01, 8.899e+00, 8.260e+00, 1.142e+01, 1.295e+01, 1.636e+01, 1.521e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.938e+00, 8.355e+00, 1.113e+01, 1.354e+01, 1.688e+01, 1.535e+01, 8.905e+00, 8.283e+00, 1.137e+01, 1.283e+01, 1.628e+01, 1.525e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.907e+00, 8.360e+00, 1.115e+01, 1.355e+01, 1.681e+01, 1.553e+01, 8.868e+00, 8.288e+00, 1.137e+01, 1.275e+01, 1.623e+01, 1.543e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.931e+00, 8.361e+00, 1.118e+01, 1.351e+01, 1.677e+01, 1.566e+01, 8.882e+00, 8.278e+00, 1.140e+01, 1.267e+01, 1.622e+01, 1.555e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.930e+00, 8.373e+00, 1.123e+01, 1.348e+01, 1.678e+01, 1.571e+01, 8.880e+00, 8.296e+00, 1.148e+01, 1.265e+01, 1.625e+01, 1.562e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.909e+00, 8.369e+00, 1.122e+01, 1.344e+01, 1.677e+01, 1.585e+01, 8.869e+00, 8.290e+00, 1.146e+01, 1.262e+01, 1.625e+01, 1.574e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.888e+00, 8.344e+00, 1.136e+01, 1.343e+01, 1.675e+01, 1.596e+01, 8.866e+00, 8.261e+00, 1.159e+01, 1.261e+01, 1.623e+01, 1.581e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.881e+00, 8.315e+00, 1.122e+01, 1.343e+01, 1.674e+01, 1.601e+01, 8.864e+00, 8.248e+00, 1.152e+01, 1.263e+01, 1.622e+01, 1.582e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.905e+00, 8.294e+00, 1.122e+01, 1.341e+01, 1.674e+01, 1.605e+01, 8.871e+00, 8.247e+00, 1.150e+01, 1.265e+01, 1.623e+01, 1.586e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.937e+00, 8.295e+00, 1.123e+01, 1.338e+01, 1.678e+01, 1.613e+01, 8.886e+00, 8.274e+00, 1.151e+01, 1.267e+01, 1.626e+01, 1.596e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.929e+00, 8.270e+00, 1.121e+01, 1.336e+01, 1.685e+01, 1.636e+01, 8.860e+00, 8.266e+00, 1.151e+01, 1.263e+01, 1.631e+01, 1.619e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.937e+00, 8.267e+00, 1.124e+01, 1.336e+01, 1.696e+01, 1.667e+01, 8.840e+00, 8.290e+00, 1.156e+01, 1.265e+01, 1.640e+01, 1.654e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.955e+00, 8.221e+00, 1.124e+01, 1.336e+01, 1.708e+01, 1.534e+01, 8.840e+00, 8.273e+00, 1.157e+01, 1.266e+01, 1.647e+01, 1.520e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.043e+00, 8.254e+00, 1.122e+01, 1.338e+01, 1.716e+01, 1.539e+01, 8.991e+00, 8.313e+00, 1.155e+01, 1.270e+01, 1.653e+01, 1.530e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.002e+00, 8.306e+00, 1.118e+01, 1.344e+01, 1.716e+01, 1.533e+01, 8.934e+00, 8.228e+00, 1.150e+01, 1.275e+01, 1.658e+01, 1.526e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.935e+00, 8.331e+00, 1.119e+01, 1.350e+01, 1.694e+01, 1.537e+01, 8.875e+00, 8.246e+00, 1.147e+01, 1.280e+01, 1.628e+01, 1.529e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.917e+00, 8.345e+00, 1.119e+01, 1.355e+01, 1.692e+01, 1.561e+01, 8.886e+00, 8.263e+00, 1.145e+01, 1.283e+01, 1.626e+01, 1.548e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.922e+00, 8.344e+00, 1.122e+01, 1.353e+01, 1.678e+01, 1.578e+01, 8.887e+00, 8.269e+00, 1.147e+01, 1.275e+01, 1.621e+01, 1.566e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.908e+00, 8.333e+00, 1.124e+01, 1.349e+01, 1.676e+01, 1.586e+01, 8.858e+00, 8.244e+00, 1.151e+01, 1.266e+01, 1.623e+01, 1.573e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.919e+00, 8.342e+00, 1.124e+01, 1.347e+01, 1.674e+01, 1.608e+01, 8.872e+00, 8.256e+00, 1.154e+01, 1.263e+01, 1.625e+01, 1.592e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.921e+00, 8.346e+00, 1.128e+01, 1.342e+01, 1.673e+01, 1.623e+01, 8.872e+00, 8.267e+00, 1.160e+01, 1.261e+01, 1.625e+01, 1.604e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.914e+00, 8.327e+00, 1.126e+01, 1.338e+01, 1.675e+01, 1.627e+01, 8.872e+00, 8.251e+00, 1.157e+01, 1.260e+01, 1.630e+01, 1.607e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.902e+00, 8.296e+00, 1.124e+01, 1.337e+01, 1.679e+01, 1.626e+01, 8.872e+00, 8.245e+00, 1.155e+01, 1.262e+01, 1.632e+01, 1.606e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.911e+00, 8.291e+00, 1.123e+01, 1.335e+01, 1.686e+01, 1.630e+01, 8.883e+00, 8.273e+00, 1.156e+01, 1.262e+01, 1.635e+01, 1.614e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.916e+00, 8.303e+00, 1.128e+01, 1.334e+01, 1.689e+01, 1.651e+01, 8.879e+00, 8.303e+00, 1.162e+01, 1.265e+01, 1.633e+01, 1.637e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.946e+00, 8.281e+00, 1.128e+01, 1.334e+01, 1.696e+01, 1.673e+01, 8.899e+00, 8.287e+00, 1.163e+01, 1.264e+01, 1.636e+01, 1.661e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.945e+00, 8.251e+00, 1.127e+01, 1.334e+01, 1.707e+01, 1.553e+01, 8.872e+00, 8.267e+00, 1.160e+01, 1.266e+01, 1.649e+01, 1.543e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.948e+00, 8.235e+00, 1.124e+01, 1.335e+01, 1.723e+01, 1.542e+01, 8.854e+00, 8.277e+00, 1.158e+01, 1.267e+01, 1.665e+01, 1.534e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.973e+00, 8.329e+00, 1.125e+01, 1.335e+01, 1.725e+01, 1.546e+01, 8.911e+00, 8.246e+00, 1.160e+01, 1.269e+01, 1.662e+01, 1.538e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.893e+00, 8.318e+00, 1.126e+01, 1.342e+01, 1.678e+01, 1.569e+01, 8.841e+00, 8.224e+00, 1.159e+01, 1.275e+01, 1.617e+01, 1.558e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.872e+00, 8.325e+00, 1.127e+01, 1.354e+01, 1.676e+01, 1.587e+01, 8.856e+00, 8.232e+00, 1.159e+01, 1.276e+01, 1.621e+01, 1.574e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.873e+00, 8.329e+00, 1.127e+01, 1.348e+01, 1.668e+01, 1.598e+01, 8.860e+00, 8.229e+00, 1.160e+01, 1.267e+01, 1.618e+01, 1.581e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.909e+00, 8.325e+00, 1.128e+01, 1.347e+01, 1.655e+01, 1.622e+01, 8.862e+00, 8.238e+00, 1.157e+01, 1.265e+01, 1.613e+01, 1.604e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.934e+00, 8.338e+00, 1.127e+01, 1.347e+01, 1.662e+01, 1.635e+01, 8.887e+00, 8.268e+00, 1.158e+01, 1.264e+01, 1.620e+01, 1.619e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.951e+00, 8.326e+00, 1.130e+01, 1.343e+01, 1.664e+01, 1.643e+01, 8.902e+00, 8.264e+00, 1.162e+01, 1.262e+01, 1.623e+01, 1.627e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.932e+00, 8.288e+00, 1.131e+01, 1.343e+01, 1.670e+01, 1.643e+01, 8.886e+00, 8.238e+00, 1.164e+01, 1.264e+01, 1.625e+01, 1.626e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.934e+00, 8.287e+00, 1.131e+01, 1.340e+01, 1.681e+01, 1.645e+01, 8.891e+00, 8.267e+00, 1.163e+01, 1.264e+01, 1.631e+01, 1.629e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.955e+00, 8.291e+00, 1.129e+01, 1.339e+01, 1.692e+01, 1.558e+01, 8.912e+00, 8.285e+00, 1.162e+01, 1.268e+01, 1.635e+01, 1.547e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.948e+00, 8.262e+00, 1.128e+01, 1.340e+01, 1.709e+01, 1.582e+01, 8.909e+00, 8.253e+00, 1.162e+01, 1.267e+01, 1.648e+01, 1.568e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.998e+00, 8.255e+00, 1.129e+01, 1.339e+01, 1.716e+01, 1.597e+01, 8.936e+00, 8.259e+00, 1.163e+01, 1.269e+01, 1.658e+01, 1.580e+01
NaN, NaN, NaN, NaN, NaN, NaN, 9.037e+00, 8.348e+00, 1.136e+01, 1.336e+01, 1.662e+01, 1.604e+01, 8.956e+00, 8.249e+00, 1.167e+01, 1.269e+01, 1.614e+01, 1.586e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.971e+00, 8.343e+00, 1.138e+01, 1.336e+01, 1.668e+01, 1.623e+01, 8.940e+00, 8.234e+00, 1.167e+01, 1.269e+01, 1.619e+01, 1.608e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.866e+00, 8.310e+00, 1.134e+01, 1.347e+01, 1.673e+01, 1.633e+01, 8.864e+00, 8.213e+00, 1.165e+01, 1.269e+01, 1.623e+01, 1.621e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.837e+00, 8.313e+00, NaN, 1.346e+01, 1.683e+01, 1.646e+01, 8.848e+00, 8.225e+00, NaN, 1.268e+01, 1.632e+01, 1.632e+01
NaN, NaN, NaN, NaN, NaN, NaN, 8.909e+00, 8.310e+00, NaN, 1.342e+01, 1.695e+01, NaN, 8.877e+00, 8.225e+00, NaN, 1.266e+01, 1.639e+01, NaN
NaN, NaN, NaN, NaN, NaN, NaN, 8.934e+00, 8.291e+00, NaN, 1.344e+01, 1.702e+01, NaN, 8.892e+00, 8.230e+00, NaN, 1.268e+01, 1.643e+01, NaN
NaN, NaN, NaN, NaN, NaN, NaN, 8.940e+00, 8.271e+00, NaN, 1.341e+01, NaN, NaN, 8.896e+00, 8.221e+00, NaN, 1.266e+01, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, 8.948e+00, 8.265e+00, NaN, 1.338e+01, NaN, NaN, 8.907e+00, 8.231e+00, NaN, 1.267e+01, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, 8.966e+00, 8.331e+00, NaN, 1.337e+01, NaN, NaN, 8.917e+00, 8.216e+00, NaN, 1.266e+01, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, 8.976e+00, 8.353e+00, NaN, 1.334e+01, NaN, NaN, 8.930e+00, 8.228e+00, NaN, 1.265e+01, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, 8.980e+00, 8.368e+00, NaN, 1.339e+01, NaN, NaN, 8.935e+00, 8.243e+00, NaN, 1.265e+01, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, 8.983e+00, 8.359e+00, NaN, NaN, NaN, NaN, 8.950e+00, 8.259e+00, NaN, NaN, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, 8.975e+00, NaN, NaN, NaN, NaN, NaN, 8.939e+00, NaN, NaN, NaN, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, 8.967e+00, NaN, NaN, NaN, NaN, NaN, 8.927e+00, NaN, NaN, NaN, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, 9.012e+00, NaN, NaN, NaN, NaN, NaN, 8.976e+00, NaN, NaN, NaN, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, 9.033e+00, NaN, NaN, NaN, NaN, NaN, 8.981e+00, NaN, NaN, NaN, NaN, NaN


==> Figures/Phantom_validation_Rx.csv <==
10p_BSA_HSFP-NN_Graham, 10p_BSA+MnCl2_HSFP-NN_Graham, 15p_BSA_HSFP-NN_Graham, 15p_BSA+MnCl2_HSFP-NN_Graham, 20p_BSA_HSFP-NN_Graham, 20p_BSA+MnCl2_HSFP-NN_Graham, 10p_BSA_HSFP-NN_gBloch, 10p_BSA+MnCl2_HSFP-NN_gBloch, 15p_BSA_HSFP-NN_gBloch, 15p_BSA+MnCl2_HSFP-NN_gBloch, 20p_BSA_HSFP-NN_gBloch, 20p_BSA+MnCl2_HSFP-NN_gBloch
2.489e+01, 2.473e+01, 2.616e+01, 2.555e+01, 2.751e+01, 2.819e+01, 2.571e+01, 2.435e+01, 2.597e+01, 2.637e+01, 2.819e+01, 2.832e+01
2.497e+01, 2.469e+01, 2.609e+01, 2.560e+01, 2.743e+01, 2.822e+01, 2.582e+01, 2.447e+01, 2.611e+01, 2.637e+01, 2.831e+01, 2.835e+01
2.502e+01, 2.471e+01, 2.597e+01, 2.561e+01, 2.711e+01, 2.830e+01, 2.585e+01, 2.444e+01, 2.644e+01, 2.632e+01, 2.820e+01, 2.834e+01
2.501e+01, 2.476e+01, 2.581e+01, 2.562e+01, 2.725e+01, 2.825e+01, 2.585e+01, 2.449e+01, 2.695e+01, 2.635e+01, 2.823e+01, 2.833e+01
2.502e+01, 2.479e+01, 2.655e+01, 2.554e+01, 2.769e+01, 2.844e+01, 2.591e+01, 2.446e+01, 2.526e+01, 2.633e+01, 2.832e+01, 2.838e+01
2.477e+01, 2.479e+01, 2.636e+01, 2.545e+01, 2.789e+01, 2.867e+01, 2.571e+01, 2.455e+01, 2.565e+01, 2.627e+01, 2.834e+01, 2.849e+01
2.480e+01, 2.473e+01, 2.621e+01, 2.539e+01, 2.803e+01, 2.859e+01, 2.571e+01, 2.426e+01, 2.604e+01, 2.621e+01, 2.836e+01, 2.851e+01
2.486e+01, 2.473e+01, 2.601e+01, 2.543e+01, 2.826e+01, 2.709e+01, 2.575e+01, 2.425e+01, 2.626e+01, 2.635e+01, 2.824e+01, 2.785e+01
2.491e+01, 2.472e+01, 2.599e+01, 2.555e+01, 2.692e+01, 2.767e+01, 2.576e+01, 2.429e+01, 2.631e+01, 2.634e+01, 2.810e+01, 2.815e+01
2.497e+01, 2.468e+01, 2.584e+01, 2.553e+01, 2.696e+01, 2.808e+01, 2.582e+01, 2.443e+01, 2.670e+01, 2.634e+01, 2.820e+01, 2.839e+01
2.498e+01, 2.470e+01, 2.568e+01, 2.553e+01, 2.691e+01, 2.845e+01, 2.580e+01, 2.443e+01, 2.731e+01, 2.633e+01, 2.825e+01, 2.848e+01
2.498e+01, 2.476e+01, 2.562e+01, 2.553e+01, 2.691e+01, 2.849e+01, 2.576e+01, 2.447e+01, 2.741e+01, 2.627e+01, 2.833e+01, 2.848e+01
2.498e+01, 2.481e+01, 2.557e+01, 2.554e+01, 2.669e+01, 2.860e+01, 2.591e+01, 2.443e+01, 2.741e+01, 2.626e+01, 2.822e+01, 2.850e+01
2.491e+01, 2.483e+01, 2.555e+01, 2.553e+01, 2.677e+01, 2.880e+01, 2.606e+01, 2.449e+01, 2.745e+01, 2.622e+01, 2.821e+01, 2.859e+01
2.488e+01, 2.483e+01, 2.666e+01, 2.547e+01, 2.732e+01, 2.882e+01, 2.631e+01, 2.457e+01, 2.520e+01, 2.615e+01, 2.838e+01, 2.859e+01
2.479e+01, 2.481e+01, 2.648e+01, 2.549e+01, 2.759e+01, 2.890e+01, 2.582e+01, 2.472e+01, 2.535e+01, 2.617e+01, 2.841e+01, 2.864e+01
2.479e+01, 2.475e+01, 2.635e+01, 2.540e+01, 2.780e+01, 2.884e+01, 2.580e+01, 2.423e+01, 2.571e+01, 2.618e+01, 2.847e+01, 2.863e+01
2.485e+01, 2.474e+01, 2.622e+01, 2.530e+01, 2.797e+01, 2.866e+01, 2.578e+01, 2.419e+01, 2.617e+01, 2.618e+01, 2.847e+01, 2.852e+01
2.485e+01, 2.473e+01, 2.606e+01, 2.543e+01, 2.810e+01, 2.658e+01, 2.573e+01, 2.419e+01, 2.630e+01, 2.637e+01, 2.837e+01, 2.768e+01
2.490e+01, 2.473e+01, 2.604e+01, 2.548e+01, 2.816e+01, 2.710e+01, 2.570e+01, 2.424e+01, 2.631e+01, 2.637e+01, 2.834e+01, 2.790e+01
2.495e+01, 2.474e+01, 2.589e+01, 2.557e+01, 2.690e+01, 2.757e+01, 2.573e+01, 2.433e+01, 2.677e+01, 2.641e+01, 2.797e+01, 2.813e+01
2.493e+01, 2.470e+01, 2.570e+01, 2.564e+01, 2.688e+01, 2.786e+01, 2.561e+01, 2.447e+01, 2.746e+01, 2.640e+01, 2.805e+01, 2.832e+01
2.495e+01, 2.472e+01, 2.562e+01, 2.563e+01, 2.682e+01, 2.830e+01, 2.564e+01, 2.453e+01, 2.763e+01, 2.633e+01, 2.819e+01, 2.844e+01
2.496e+01, 2.476e+01, 2.556e+01, 2.553e+01, 2.667e+01, 2.852e+01, 2.575e+01, 2.452e+01, 2.753e+01, 2.626e+01, 2.820e+01, 2.851e+01
2.489e+01, 2.478e+01, 2.555e+01, 2.548e+01, 2.672e+01, 2.875e+01, 2.586e+01, 2.449e+01, 2.745e+01, 2.619e+01, 2.825e+01, 2.858e+01
2.488e+01, 2.482e+01, 2.557e+01, 2.544e+01, 2.667e+01, 2.897e+01, 2.612e+01, 2.450e+01, 2.734e+01, 2.613e+01, 2.821e+01, 2.867e+01
2.488e+01, 2.485e+01, 2.556e+01, 2.544e+01, 2.663e+01, 2.892e+01, 2.627e+01, 2.451e+01, 2.719e+01, 2.605e+01, 2.814e+01, 2.862e+01
2.491e+01, 2.483e+01, 2.661e+01, 2.547e+01, 2.717e+01, 2.898e+01, 2.621e+01, 2.459e+01, 2.549e+01, 2.601e+01, 2.836e+01, 2.864e+01
2.481e+01, 2.478e+01, 2.642e+01, 2.546e+01, 2.748e+01, 2.888e+01, 2.593e+01, 2.464e+01, 2.554e+01, 2.612e+01, 2.841e+01, 2.864e+01
2.484e+01, 2.478e+01, 2.632e+01, 2.540e+01, 2.743e+01, 2.877e+01, 2.588e+01, 2.462e+01, 2.567e+01, 2.613e+01, 2.838e+01, 2.859e+01
2.484e+01, 2.475e+01, 2.620e+01, 2.536e+01, 2.766e+01, 2.877e+01, 2.589e+01, 2.420e+01, 2.601e+01, 2.605e+01, 2.847e+01, 2.859e+01
2.486e+01, 2.473e+01, 2.601e+01, 2.540e+01, 2.798e+01, 2.864e+01, 2.577e+01, 2.422e+01, 2.652e+01, 2.612e+01, 2.842e+01, 2.853e+01
2.486e+01, 2.473e+01, 2.593e+01, 2.556e+01, 2.804e+01, 2.679e+01, 2.568e+01, 2.421e+01, 2.657e+01, 2.634e+01, 2.839e+01, 2.763e+01
2.492e+01, 2.475e+01, 2.595e+01, 2.562e+01, 2.811e+01, 2.662e+01, 2.566e+01, 2.423e+01, 2.664e+01, 2.638e+01, 2.826e+01, 2.759e+01
2.494e+01, 2.475e+01, 2.582e+01, 2.570e+01, 2.654e+01, 2.703e+01, 2.569e+01, 2.426e+01, 2.693e+01, 2.639e+01, 2.777e+01, 2.784e+01
2.493e+01, 2.475e+01, 2.562e+01, 2.587e+01, 2.660e+01, 2.714e+01, 2.562e+01, 2.434e+01, 2.754e+01, 2.644e+01, 2.795e+01, 2.793e+01
2.495e+01, 2.471e+01, 2.559e+01, 2.593e+01, 2.644e+01, 2.747e+01, 2.562e+01, 2.440e+01, 2.773e+01, 2.643e+01, 2.793e+01, 2.813e+01
2.497e+01, 2.472e+01, 2.554e+01, 2.594e+01, 2.644e+01, 2.796e+01, 2.567e+01, 2.445e+01, 2.770e+01, 2.634e+01, 2.798e+01, 2.835e+01
2.492e+01, 2.476e+01, 2.548e+01, 2.575e+01, 2.645e+01, 2.833e+01, 2.578e+01, 2.446e+01, 2.751e+01, 2.618e+01, 2.801e+01, 2.846e+01
2.493e+01, 2.478e+01, 2.548e+01, 2.566e+01, 2.650e+01, 2.853e+01, 2.602e+01, 2.448e+01, 2.759e+01, 2.603e+01, 2.801e+01, 2.852e+01
2.493e+01, 2.480e+01, 2.554e+01, 2.562e+01, 2.646e+01, 2.864e+01, 2.616e+01, 2.449e+01, 2.761e+01, 2.602e+01, 2.802e+01, 2.859e+01
2.496e+01, 2.484e+01, 2.555e+01, 2.558e+01, 2.645e+01, 2.863e+01, 2.625e+01, 2.451e+01, 2.754e+01, 2.599e+01, 2.795e+01, 2.855e+01
2.498e+01, 2.485e+01, 2.670e+01, 2.552e+01, 2.689e+01, 2.877e+01, 2.622e+01, 2.453e+01, 2.525e+01, 2.591e+01, 2.820e+01, 2.857e+01
2.486e+01, 2.483e+01, 2.645e+01, 2.552e+01, 2.739e+01, 2.865e+01, 2.596e+01, 2.454e+01, 2.544e+01, 2.594e+01, 2.829e+01, 2.855e+01
2.483e+01, 2.481e+01, 2.635e+01, 2.553e+01, 2.718e+01, 2.863e+01, 2.595e+01, 2.465e+01, 2.563e+01, 2.598e+01, 2.819e+01, 2.856e+01
2.486e+01, 2.479e+01, 2.625e+01, 2.546e+01, 2.734e+01, 2.844e+01, 2.587e+01, 2.466e+01, 2.586e+01, 2.590e+01, 2.830e+01, 2.854e+01
2.486e+01, 2.473e+01, 2.614e+01, 2.534e+01, 2.761e+01, 2.829e+01, 2.586e+01, 2.410e+01, 2.624e+01, 2.591e+01, 2.832e+01, 2.845e+01
2.490e+01, 2.473e+01, 2.597e+01, 2.490e+01, 2.762e+01, 2.649e+01, 2.575e+01, 2.420e+01, 2.683e+01, 2.572e+01, 2.828e+01, 2.736e+01
2.491e+01, 2.474e+01, 2.592e+01, 2.567e+01, 2.784e+01, 2.670e+01, 2.568e+01, 2.425e+01, 2.695e+01, 2.642e+01, 2.823e+01, 2.764e+01
2.494e+01, 2.474e+01, 2.590e+01, 2.579e+01, 2.780e+01, 2.673e+01, 2.561e+01, 2.425e+01, 2.692e+01, 2.642e+01, 2.811e+01, 2.767e+01
2.492e+01, 2.474e+01, 2.572e+01, 2.601e+01, 2.606e+01, 2.702e+01, 2.551e+01, 2.424e+01, 2.720e+01, 2.636e+01, 2.773e+01, 2.789e+01
2.493e+01, 2.476e+01, 2.562e+01, 2.622e+01, 2.590e+01, 2.702e+01, 2.548e+01, 2.429e+01, 2.776e+01, 2.637e+01, 2.800e+01, 2.794e+01
2.501e+01, 2.475e+01, 2.562e+01, 2.630e+01, 2.593e+01, 2.751e+01, 2.563e+01, 2.428e+01, 2.791e+01, 2.632e+01, 2.799e+01, 2.816e+01
2.503e+01, 2.475e+01, 2.559e+01, 2.620e+01, 2.592e+01, 2.790e+01, 2.564e+01, 2.436e+01, 2.794e+01, 2.620e+01, 2.804e+01, 2.832e+01
2.504e+01, 2.477e+01, 2.555e+01, 2.609e+01, 2.605e+01, 2.830e+01, 2.578e+01, 2.441e+01, 2.796e+01, 2.614e+01, 2.810e+01, 2.846e+01
2.503e+01, 2.479e+01, 2.556e+01, 2.588e+01, 2.609e+01, 2.847e+01, 2.593e+01, 2.449e+01, 2.801e+01, 2.605e+01, 2.805e+01, 2.852e+01
2.504e+01, 2.479e+01, 2.548e+01, 2.585e+01, 2.611e+01, 2.865e+01, 2.606e+01, 2.450e+01, 2.780e+01, 2.602e+01, 2.805e+01, 2.858e+01
2.503e+01, 2.480e+01, 2.545e+01, 2.572e+01, 2.621e+01, 2.868e+01, 2.611e+01, 2.448e+01, 2.771e+01, 2.597e+01, 2.801e+01, 2.857e+01
2.498e+01, 2.481e+01, 2.642e+01, 2.560e+01, 2.648e+01, 2.851e+01, 2.606e+01, 2.454e+01, 2.545e+01, 2.591e+01, 2.807e+01, 2.847e+01
2.490e+01, 2.480e+01, 2.632e+01, 2.562e+01, 2.699e+01, 2.853e+01, 2.587e+01, 2.453e+01, 2.579e+01, 2.591e+01, 2.824e+01, 2.846e+01
2.489e+01, 2.479e+01, 2.625e+01, 2.562e+01, 2.694e+01, 2.858e+01, 2.592e+01, 2.457e+01, 2.613e+01, 2.591e+01, 2.824e+01, 2.849e+01
2.487e+01, 2.477e+01, 2.615e+01, 2.553e+01, 2.695e+01, 2.831e+01, 2.595e+01, 2.461e+01, 2.656e+01, 2.586e+01, 2.823e+01, 2.846e+01
2.489e+01, 2.478e+01, 2.605e+01, 2.541e+01, 2.722e+01, 2.825e+01, 2.585e+01, 2.411e+01, 2.705e+01, 2.581e+01, 2.828e+01, 2.843e+01
2.491e+01, 2.476e+01, 2.599e+01, 2.502e+01, 2.726e+01, 2.815e+01, 2.585e+01, 2.414e+01, 2.758e+01, 2.569e+01, 2.824e+01, 2.834e+01
2.493e+01, 2.478e+01, 2.595e+01, 2.477e+01, 2.730e+01, 2.642e+01, 2.575e+01, 2.432e+01, 2.777e+01, 2.557e+01, 2.817e+01, 2.748e+01
2.493e+01, 2.479e+01, 2.591e+01, 2.570e+01, 2.744e+01, 2.675e+01, 2.563e+01, 2.435e+01, 2.779e+01, 2.632e+01, 2.817e+01, 2.778e+01
2.493e+01, 2.478e+01, 2.587e+01, 2.592e+01, 2.557e+01, 2.673e+01, 2.551e+01, 2.430e+01, 2.794e+01, 2.644e+01, 2.774e+01, 2.784e+01
2.490e+01, 2.479e+01, 2.584e+01, 2.603e+01, 2.563e+01, 2.692e+01, 2.541e+01, 2.423e+01, 2.829e+01, 2.641e+01, 2.785e+01, 2.797e+01
2.497e+01, 2.479e+01, 2.579e+01, 2.619e+01, 2.538e+01, 2.691e+01, 2.557e+01, 2.423e+01, 2.835e+01, 2.629e+01, 2.801e+01, 2.794e+01
2.506e+01, 2.478e+01, 2.576e+01, 2.640e+01, 2.545e+01, 2.723e+01, 2.571e+01, 2.421e+01, 2.839e+01, 2.634e+01, 2.812e+01, 2.808e+01
2.509e+01, 2.481e+01, 2.572e+01, 2.651e+01, 2.547e+01, 2.777e+01, 2.575e+01, 2.426e+01, 2.840e+01, 2.633e+01, 2.810e+01, 2.832e+01
2.511e+01, 2.484e+01, 2.569e+01, 2.639e+01, 2.549e+01, 2.834e+01, 2.590e+01, 2.436e+01, 2.837e+01, 2.625e+01, 2.811e+01, 2.850e+01
2.507e+01, 2.485e+01, 2.561e+01, 2.645e+01, 2.559e+01, 2.856e+01, 2.596e+01, 2.445e+01, 2.822e+01, 2.628e+01, 2.810e+01, 2.856e+01
2.503e+01, 2.481e+01, 2.554e+01, 2.621e+01, 2.565e+01, 2.871e+01, 2.613e+01, 2.446e+01, 2.805e+01, 2.619e+01, 2.811e+01, 2.861e+01
2.503e+01, 2.479e+01, 2.540e+01, 2.606e+01, 2.593e+01, 2.879e+01, 2.605e+01, 2.439e+01, 2.774e+01, 2.612e+01, 2.815e+01, 2.863e+01
2.500e+01, 2.478e+01, 2.635e+01, 2.593e+01, 2.614e+01, 2.878e+01, 2.597e+01, 2.447e+01, 2.559e+01, 2.606e+01, 2.821e+01, 2.856e+01
2.501e+01, 2.476e+01, 2.630e+01, 2.593e+01, 2.646e+01, 2.891e+01, 2.586e+01, 2.457e+01, 2.572e+01, 2.605e+01, 2.828e+01, 2.859e+01
2.491e+01, 2.475e+01, 2.622e+01, 2.588e+01, 2.662e+01, 2.873e+01, 2.598e+01, 2.460e+01, 2.628e+01, 2.603e+01, 2.830e+01, 2.850e+01
2.489e+01, 2.474e+01, 2.613e+01, 2.569e+01, 2.669e+01, 2.868e+01, 2.594e+01, 2.460e+01, 2.661e+01, 2.595e+01, 2.826e+01, 2.851e+01
2.490e+01, 2.472e+01, 2.603e+01, 2.558e+01, 2.691e+01, 2.853e+01, 2.598e+01, 2.467e+01, 2.701e+01, 2.589e+01, 2.831e+01, 2.853e+01
2.492e+01, 2.479e+01, 2.599e+01, 2.555e+01, 2.699e+01, 2.830e+01, 2.588e+01, 2.403e+01, 2.755e+01, 2.587e+01, 2.827e+01, 2.840e+01
2.491e+01, 2.480e+01, 2.594e+01, 2.506e+01, 2.700e+01, 2.564e+01, 2.584e+01, 2.417e+01, 2.792e+01, 2.572e+01, 2.817e+01, 2.728e+01
2.496e+01, 2.482e+01, 2.594e+01, 2.475e+01, 2.718e+01, 2.618e+01, 2.579e+01, 2.433e+01, 2.787e+01, 2.557e+01, 2.828e+01, 2.752e+01
2.498e+01, 2.482e+01, 2.593e+01, 2.570e+01, 2.738e+01, 2.669e+01, 2.567e+01, 2.436e+01, 2.789e+01, 2.630e+01, 2.819e+01, 2.782e+01
2.496e+01, 2.481e+01, 2.591e+01, 2.596e+01, 2.525e+01, 2.670e+01, 2.553e+01, 2.437e+01, 2.811e+01, 2.642e+01, 2.784e+01, 2.792e+01
2.494e+01, 2.483e+01, 2.587e+01, 2.608e+01, 2.514e+01, 2.695e+01, 2.547e+01, 2.438e+01, 2.842e+01, 2.638e+01, 2.790e+01, 2.806e+01
2.497e+01, 2.484e+01, 2.580e+01, 2.627e+01, 2.507e+01, 2.689e+01, 2.559e+01, 2.437e+01, 2.843e+01, 2.624e+01, 2.795e+01, 2.804e+01
2.506e+01, 2.482e+01, 2.578e+01, 2.638e+01, 2.522e+01, 2.706e+01, 2.568e+01, 2.421e+01, 2.840e+01, 2.627e+01, 2.800e+01, 2.807e+01
2.509e+01, 2.484e+01, 2.573e+01, 2.636e+01, 2.529e+01, 2.783e+01, 2.581e+01, 2.417e+01, 2.836e+01, 2.636e+01, 2.800e+01, 2.836e+01
2.509e+01, 2.489e+01, 2.570e+01, 2.641e+01, 2.529e+01, 2.840e+01, 2.590e+01, 2.425e+01, 2.830e+01, 2.632e+01, 2.805e+01, 2.855e+01
2.507e+01, 2.488e+01, 2.562e+01, 2.654e+01, 2.540e+01, 2.855e+01, 2.597e+01, 2.435e+01, 2.823e+01, 2.639e+01, 2.811e+01, 2.860e+01
2.506e+01, 2.484e+01, 2.559e+01, 2.624e+01, 2.533e+01, 2.870e+01, 2.609e+01, 2.436e+01, 2.816e+01, 2.629e+01, 2.803e+01, 2.869e+01
2.503e+01, 2.482e+01, 2.544e+01, 2.609e+01, 2.562e+01, 2.862e+01, 2.600e+01, 2.438e+01, 2.787e+01, 2.619e+01, 2.810e+01, 2.859e+01
2.502e+01, 2.481e+01, 2.632e+01, 2.599e+01, 2.599e+01, 2.868e+01, 2.592e+01, 2.443e+01, 2.558e+01, 2.610e+01, 2.822e+01, 2.856e+01
2.505e+01, 2.480e+01, 2.627e+01, 2.592e+01, 2.609e+01, 2.881e+01, 2.574e+01, 2.446e+01, 2.572e+01, 2.606e+01, 2.822e+01, 2.858e+01
2.490e+01, 2.475e+01, 2.618e+01, 2.579e+01, 2.634e+01, 2.851e+01, 2.607e+01, 2.457e+01, 2.645e+01, 2.603e+01, 2.826e+01, 2.844e+01
2.488e+01, 2.473e+01, 2.605e+01, 2.563e+01, 2.646e+01, 2.857e+01, 2.595e+01, 2.463e+01, 2.687e+01, 2.594e+01, 2.822e+01, 2.841e+01
2.491e+01, 2.470e+01, 2.605e+01, 2.543e+01, 2.644e+01, 2.857e+01, 2.591e+01, 2.475e+01, 2.704e+01, 2.587e+01, 2.815e+01, 2.847e+01
2.493e+01, 2.483e+01, 2.599e+01, 2.533e+01, 2.659e+01, 2.861e+01, 2.592e+01, 2.379e+01, 2.753e+01, 2.582e+01, 2.814e+01, 2.846e+01
2.494e+01, 2.483e+01, 2.590e+01, 2.505e+01, 2.666e+01, 2.854e+01, 2.584e+01, 2.393e+01, 2.797e+01, 2.575e+01, 2.810e+01, 2.837e+01
2.496e+01, 2.485e+01, 2.590e+01, 2.494e+01, 2.691e+01, 2.537e+01, 2.581e+01, 2.420e+01, 2.801e+01, 2.568e+01, 2.814e+01, 2.709e+01
2.499e+01, 2.486e+01, 2.590e+01, 2.507e+01, 2.715e+01, 2.580e+01, 2.571e+01, 2.438e+01, 2.805e+01, 2.575e+01, 2.800e+01, 2.731e+01
2.496e+01, 2.485e+01, 2.589e+01, 2.564e+01, 2.486e+01, 2.664e+01, 2.549e+01, 2.441e+01, 2.817e+01, 2.618e+01, 2.769e+01, 2.770e+01
2.494e+01, 2.487e+01, 2.583e+01, 2.594e+01, 2.486e+01, 2.669e+01, 2.551e+01, 2.448e+01, 2.842e+01, 2.630e+01, 2.780e+01, 2.793e+01
2.496e+01, 2.489e+01, 2.579e+01, 2.607e+01, 2.490e+01, 2.687e+01, 2.550e+01, 2.454e+01, 2.840e+01, 2.624e+01, 2.788e+01, 2.805e+01
2.505e+01, 2.484e+01, 2.578e+01, 2.635e+01, 2.496e+01, 2.684e+01, 2.560e+01, 2.436e+01, 2.834e+01, 2.623e+01, 2.794e+01, 2.808e+01
2.509e+01, 2.486e+01, 2.577e+01, 2.635e+01, 2.503e+01, 2.694e+01, 2.578e+01, 2.432e+01, 2.833e+01, 2.641e+01, 2.802e+01, 2.813e+01
2.508e+01, 2.492e+01, 2.574e+01, 2.622e+01, 2.504e+01, 2.771e+01, 2.577e+01, 2.441e+01, 2.825e+01, 2.638e+01, 2.804e+01, 2.840e+01
2.510e+01, 2.494e+01, 2.569e+01, 2.607e+01, 2.503e+01, 2.814e+01, 2.581e+01, 2.443e+01, 2.819e+01, 2.624e+01, 2.805e+01, 2.853e+01
2.505e+01, 2.489e+01, 2.564e+01, 2.615e+01, 2.506e+01, 2.828e+01, 2.591e+01, 2.430e+01, 2.812e+01, 2.631e+01, 2.802e+01, 2.857e+01
2.502e+01, 2.490e+01, 2.555e+01, 2.605e+01, 2.521e+01, 2.843e+01, 2.587e+01, 2.438e+01, 2.798e+01, 2.627e+01, 2.804e+01, 2.861e+01
2.504e+01, 2.490e+01, 2.632e+01, 2.600e+01, 2.551e+01, 2.807e+01, 2.579e+01, 2.441e+01, 2.552e+01, 2.622e+01, 2.818e+01, 2.847e+01
2.503e+01, 2.488e+01, 2.620e+01, 2.583e+01, 2.559e+01, 2.819e+01, 2.541e+01, 2.440e+01, 2.574e+01, 2.612e+01, 2.820e+01, 2.842e+01
2.505e+01, 2.478e+01, 2.618e+01, 2.579e+01, 2.583e+01, 2.837e+01, 2.528e+01, 2.448e+01, 2.657e+01, 2.610e+01, 2.824e+01, 2.844e+01
2.493e+01, 2.477e+01, 2.605e+01, 2.571e+01, 2.598e+01, 2.835e+01, 2.597e+01, 2.452e+01, 2.704e+01, 2.608e+01, 2.821e+01, 2.844e+01
2.493e+01, 2.475e+01, 2.602e+01, 2.559e+01, 2.614e+01, 2.834e+01, 2.593e+01, 2.462e+01, 2.717e+01, 2.603e+01, 2.810e+01, 2.830e+01
2.497e+01, 2.490e+01, 2.592e+01, 2.531e+01, 2.638e+01, 2.829e+01, 2.588e+01, 2.352e+01, 2.768e+01, 2.591e+01, 2.801e+01, 2.827e+01
2.497e+01, 2.484e+01, 2.586e+01, 2.511e+01, 2.640e+01, 2.842e+01, 2.586e+01, 2.373e+01, 2.799e+01, 2.583e+01, 2.793e+01, 2.831e+01
2.497e+01, 2.484e+01, 2.590e+01, 2.483e+01, 2.655e+01, 2.816e+01, 2.579e+01, 2.391e+01, 2.796e+01, 2.572e+01, 2.791e+01, 2.813e+01
2.501e+01, 2.488e+01, 2.592e+01, 2.488e+01, 2.679e+01, 2.521e+01, 2.577e+01, 2.418e+01, 2.797e+01, 2.569e+01, 2.784e+01, 2.709e+01
2.498e+01, 2.488e+01, 2.595e+01, 2.499e+01, 2.478e+01, 2.575e+01, 2.557e+01, 2.433e+01, 2.816e+01, 2.573e+01, 2.752e+01, 2.732e+01
2.501e+01, 2.488e+01, 2.588e+01, 2.604e+01, 2.484e+01, 2.666e+01, 2.557e+01, 2.443e+01, 2.841e+01, 2.613e+01, 2.767e+01, 2.774e+01
2.512e+01, 2.488e+01, 2.581e+01, 2.620e+01, 2.485e+01, 2.668e+01, 2.561e+01, 2.452e+01, 2.841e+01, 2.621e+01, 2.784e+01, 2.804e+01
2.510e+01, 2.490e+01, 2.578e+01, 2.628e+01, 2.491e+01, 2.684e+01, 2.549e+01, 2.460e+01, 2.835e+01, 2.618e+01, 2.796e+01, 2.819e+01
2.517e+01, 2.487e+01, 2.576e+01, 2.637e+01, 2.497e+01, 2.692e+01, 2.565e+01, 2.455e+01, 2.830e+01, 2.640e+01, 2.795e+01, 2.823e+01
2.513e+01, 2.492e+01, 2.571e+01, 2.646e+01, 2.498e+01, 2.696e+01, 2.573e+01, 2.458e+01, 2.822e+01, 2.652e+01, 2.797e+01, 2.825e+01
2.513e+01, 2.497e+01, 2.568e+01, 2.639e+01, 2.500e+01, 2.772e+01, 2.572e+01, 2.462e+01, 2.821e+01, 2.652e+01, 2.798e+01, 2.845e+01
2.512e+01, 2.500e+01, 2.565e+01, 2.617e+01, 2.496e+01, 2.821e+01, 2.571e+01, 2.467e+01, 2.813e+01, 2.642e+01, 2.797e+01, 2.861e+01
2.503e+01, 2.493e+01, 2.560e+01, 2.626e+01, 2.489e+01, 2.838e+01, 2.564e+01, 2.442e+01, 2.808e+01, 2.645e+01, 2.798e+01, 2.869e+01
2.502e+01, 2.494e+01, 2.552e+01, 2.612e+01, 2.486e+01, 2.854e+01, 2.566e+01, 2.450e+01, 2.795e+01, 2.638e+01, 2.799e+01, 2.870e+01
2.502e+01, 2.493e+01, 2.628e+01, 2.604e+01, 2.502e+01, 2.838e+01, 2.552e+01, 2.449e+01, 2.557e+01, 2.636e+01, 2.805e+01, 2.857e+01
2.506e+01, 2.489e+01, 2.618e+01, 2.594e+01, 2.523e+01, 2.834e+01, 2.530e+01, 2.442e+01, 2.580e+01, 2.633e+01, 2.810e+01, 2.849e+01
2.513e+01, 2.478e+01, 2.619e+01, 2.590e+01, 2.528e+01, 2.835e+01, 2.529e+01, 2.444e+01, 2.679e+01, 2.633e+01, 2.809e+01, 2.846e+01
2.494e+01, 2.475e+01, 2.607e+01, 2.580e+01, 2.556e+01, 2.825e+01, 2.595e+01, 2.457e+01, 2.710e+01, 2.628e+01, 2.812e+01, 2.838e+01
2.495e+01, 2.476e+01, 2.603e+01, 2.567e+01, 2.582e+01, 2.816e+01, 2.592e+01, 2.461e+01, 2.717e+01, 2.625e+01, 2.808e+01, 2.818e+01
2.497e+01, 2.472e+01, 2.590e+01, 2.546e+01, 2.588e+01, 2.828e+01, 2.589e+01, 2.462e+01, 2.768e+01, 2.613e+01, 2.796e+01, 2.816e+01
2.499e+01, 2.489e+01, 2.588e+01, 2.522e+01, 2.604e+01, 2.816e+01, 2.589e+01, 2.344e+01, 2.794e+01, 2.599e+01, 2.789e+01, 2.811e+01
2.500e+01, 2.483e+01, 2.590e+01, 2.493e+01, 2.635e+01, 2.781e+01, 2.588e+01, 2.362e+01, 2.793e+01, 2.583e+01, 2.788e+01, 2.791e+01
2.502e+01, 2.483e+01, 2.591e+01, 2.506e+01, 2.655e+01, 2.522e+01, 2.581e+01, 2.378e+01, 2.800e+01, 2.585e+01, 2.784e+01, 2.711e+01
2.505e+01, 2.486e+01, 2.596e+01, 2.510e+01, 2.661e+01, 2.562e+01, 2.574e+01, 2.406e+01, 2.824e+01, 2.584e+01, 2.780e+01, 2.728e+01
2.502e+01, 2.487e+01, 2.589e+01, 2.619e+01, 2.488e+01, 2.659e+01, 2.547e+01, 2.420e+01, 2.849e+01, 2.609e+01, 2.757e+01, 2.774e+01
2.517e+01, 2.487e+01, 2.585e+01, 2.636e+01, 2.490e+01, 2.666e+01, 2.561e+01, 2.434e+01, 2.841e+01, 2.622e+01, 2.764e+01, 2.806e+01
2.524e+01, 2.487e+01, 2.582e+01, 2.644e+01, 2.494e+01, 2.680e+01, 2.555e+01, 2.449e+01, 2.835e+01, 2.621e+01, 2.775e+01, 2.820e+01
2.520e+01, 2.488e+01, 2.580e+01, 2.642e+01, 2.498e+01, 2.688e+01, 2.541e+01, 2.454e+01, 2.831e+01, 2.643e+01, 2.786e+01, 2.823e+01
2.525e+01, 2.485e+01, 2.574e+01, 2.650e+01, 2.500e+01, 2.694e+01, 2.559e+01, 2.454e+01, 2.821e+01, 2.652e+01, 2.784e+01, 2.828e+01
2.517e+01, 2.491e+01, 2.568e+01, 2.644e+01, 2.502e+01, 2.768e+01, 2.552e+01, 2.462e+01, 2.820e+01, 2.650e+01, 2.784e+01, 2.848e+01
2.515e+01, 2.498e+01, 2.568e+01, 2.632e+01, 2.508e+01, 2.813e+01, 2.556e+01, 2.470e+01, 2.818e+01, 2.648e+01, 2.789e+01, 2.862e+01
2.511e+01, 2.503e+01, 2.561e+01, 2.642e+01, 2.503e+01, 2.826e+01, 2.552e+01, 2.478e+01, 2.812e+01, 2.652e+01, 2.790e+01, 2.868e+01
2.505e+01, 2.495e+01, 2.555e+01, 2.627e+01, 2.495e+01, 2.853e+01, 2.544e+01, 2.454e+01, 2.801e+01, 2.650e+01, 2.787e+01, 2.875e+01
2.505e+01, 2.495e+01, 2.625e+01, 2.621e+01, 2.487e+01, 2.864e+01, 2.544e+01, 2.453e+01, 2.541e+01, 2.652e+01, 2.791e+01, 2.875e+01
2.503e+01, 2.495e+01, 2.618e+01, 2.611e+01, 2.487e+01, 2.868e+01, 2.527e+01, 2.452e+01, 2.555e+01, 2.650e+01, 2.795e+01, 2.864e+01
2.504e+01, 2.490e+01, 2.605e+01, 2.615e+01, 2.501e+01, 2.867e+01, 2.504e+01, 2.440e+01, 2.585e+01, 2.653e+01, 2.805e+01, 2.862e+01
2.516e+01, 2.479e+01, 2.607e+01, 2.610e+01, 2.517e+01, 2.835e+01, 2.509e+01, 2.438e+01, 2.676e+01, 2.651e+01, 2.813e+01, 2.843e+01
2.493e+01, 2.475e+01, 2.598e+01, 2.596e+01, 2.534e+01, 2.838e+01, 2.600e+01, 2.452e+01, 2.702e+01, 2.645e+01, 2.811e+01, 2.828e+01
2.495e+01, 2.475e+01, 2.600e+01, 2.572e+01, 2.543e+01, 2.850e+01, 2.596e+01, 2.459e+01, 2.703e+01, 2.630e+01, 2.805e+01, 2.825e+01
2.498e+01, 2.472e+01, 2.590e+01, 2.557e+01, 2.543e+01, 2.818e+01, 2.587e+01, 2.463e+01, 2.753e+01, 2.619e+01, 2.795e+01, 2.811e+01
2.499e+01, 2.491e+01, 2.584e+01, 2.519e+01, 2.567e+01, 2.801e+01, 2.583e+01, 2.334e+01, 2.784e+01, 2.601e+01, 2.790e+01, 2.800e+01
2.500e+01, 2.489e+01, 2.587e+01, 2.520e+01, 2.604e+01, 2.551e+01, 2.585e+01, 2.343e+01, 2.788e+01, 2.601e+01, 2.792e+01, 2.739e+01
2.502e+01, 2.488e+01, 2.590e+01, 2.519e+01, 2.630e+01, 2.594e+01, 2.576e+01, 2.357e+01, 2.795e+01, 2.597e+01, 2.788e+01, 2.744e+01
2.501e+01, 2.489e+01, 2.595e+01, 2.596e+01, 2.630e+01, 2.666e+01, 2.561e+01, 2.385e+01, 2.816e+01, 2.597e+01, 2.780e+01, 2.783e+01
2.512e+01, 2.490e+01, 2.587e+01, 2.623e+01, 2.502e+01, 2.668e+01, 2.543e+01, 2.409e+01, 2.843e+01, 2.605e+01, 2.750e+01, 2.809e+01
2.538e+01, 2.491e+01, 2.585e+01, 2.646e+01, 2.496e+01, 2.688e+01, 2.561e+01, 2.420e+01, 2.836e+01, 2.618e+01, 2.757e+01, 2.828e+01
2.541e+01, 2.490e+01, 2.584e+01, 2.639e+01, 2.495e+01, 2.694e+01, 2.552e+01, 2.433e+01, 2.827e+01, 2.633e+01, 2.773e+01, 2.830e+01
2.539e+01, 2.490e+01, 2.585e+01, 2.632e+01, 2.497e+01, 2.698e+01, 2.549e+01, 2.442e+01, 2.819e+01, 2.644e+01, 2.781e+01, 2.831e+01
2.538e+01, 2.489e+01, 2.581e+01, 2.649e+01, 2.497e+01, 2.765e+01, 2.553e+01, 2.460e+01, 2.811e+01, 2.652e+01, 2.779e+01, 2.847e+01
2.529e+01, 2.493e+01, 2.574e+01, 2.647e+01, 2.500e+01, 2.804e+01, 2.546e+01, 2.465e+01, 2.815e+01, 2.651e+01, 2.785e+01, 2.860e+01
2.523e+01, 2.496e+01, 2.575e+01, 2.644e+01, 2.505e+01, 2.827e+01, 2.550e+01, 2.467e+01, 2.817e+01, 2.655e+01, 2.789e+01, 2.870e+01
2.515e+01, 2.500e+01, 2.564e+01, 2.654e+01, 2.499e+01, 2.853e+01, 2.543e+01, 2.472e+01, 2.810e+01, 2.661e+01, 2.794e+01, 2.879e+01
2.512e+01, 2.501e+01, 2.555e+01, 2.647e+01, 2.492e+01, 2.862e+01, 2.538e+01, 2.459e+01, 2.794e+01, 2.663e+01, 2.790e+01, 2.881e+01
2.511e+01, 2.500e+01, 2.614e+01, 2.640e+01, 2.488e+01, 2.885e+01, 2.525e+01, 2.454e+01, 2.563e+01, 2.667e+01, 2.790e+01, 2.872e+01
2.509e+01, 2.500e+01, 2.602e+01, 2.636e+01, 2.486e+01, 2.872e+01, 2.511e+01, 2.454e+01, 2.597e+01, 2.668e+01, 2.797e+01, 2.865e+01
2.505e+01, 2.494e+01, 2.604e+01, 2.647e+01, 2.502e+01, 2.849e+01, 2.477e+01, 2.439e+01, 2.690e+01, 2.675e+01, 2.807e+01, 2.848e+01
2.513e+01, 2.483e+01, 2.595e+01, 2.646e+01, 2.513e+01, 2.853e+01, 2.475e+01, 2.430e+01, 2.716e+01, 2.672e+01, 2.810e+01, 2.834e+01
2.490e+01, 2.478e+01, 2.597e+01, 2.636e+01, 2.520e+01, 2.858e+01, 2.599e+01, 2.438e+01, 2.704e+01, 2.664e+01, 2.802e+01, 2.820e+01
2.491e+01, 2.477e+01, 2.592e+01, 2.614e+01, 2.543e+01, 2.808e+01, 2.582e+01, 2.444e+01, 2.746e+01, 2.648e+01, 2.811e+01, 2.801e+01
2.494e+01, 2.472e+01, 2.583e+01, 2.609e+01, 2.567e+01, 2.796e+01, 2.578e+01, 2.454e+01, 2.788e+01, 2.642e+01, 2.806e+01, 2.794e+01
2.495e+01, 2.499e+01, 2.587e+01, 2.566e+01, 2.572e+01, 2.568e+01, 2.570e+01, 2.336e+01, 2.798e+01, 2.624e+01, 2.795e+01, 2.747e+01
2.496e+01, 2.499e+01, 2.593e+01, 2.549e+01, 2.600e+01, 2.620e+01, 2.569e+01, 2.346e+01, 2.808e+01, 2.616e+01, 2.793e+01, 2.752e+01
2.498e+01, 2.498e+01, 2.595e+01, 2.538e+01, 2.629e+01, 2.676e+01, 2.561e+01, 2.369e+01, 2.824e+01, 2.608e+01, 2.788e+01, 2.790e+01
2.503e+01, 2.494e+01, 2.586e+01, 2.627e+01, 2.622e+01, 2.674e+01, 2.550e+01, 2.392e+01, 2.846e+01, 2.613e+01, 2.777e+01, 2.814e+01
2.535e+01, 2.495e+01, 2.586e+01, 2.651e+01, 2.514e+01, 2.687e+01, 2.565e+01, 2.404e+01, 2.845e+01, 2.634e+01, 2.747e+01, 2.828e+01
2.552e+01, 2.496e+01, 2.584e+01, 2.633e+01, 2.496e+01, 2.700e+01, 2.565e+01, 2.422e+01, 2.835e+01, 2.645e+01, 2.762e+01, 2.833e+01
2.554e+01, 2.496e+01, 2.585e+01, 2.637e+01, 2.497e+01, 2.700e+01, 2.559e+01, 2.442e+01, 2.823e+01, 2.651e+01, 2.772e+01, 2.833e+01
2.559e+01, 2.494e+01, 2.582e+01, 2.658e+01, 2.496e+01, 2.765e+01, 2.566e+01, 2.465e+01, 2.815e+01, 2.663e+01, 2.773e+01, 2.848e+01
2.553e+01, 2.498e+01, 2.573e+01, 2.661e+01, 2.497e+01, 2.795e+01, 2.566e+01, 2.469e+01, 2.814e+01, 2.665e+01, 2.777e+01, 2.855e+01
2.545e+01, 2.502e+01, 2.573e+01, 2.662e+01, 2.499e+01, 2.811e+01, 2.563e+01, 2.473e+01, 2.816e+01, 2.665e+01, 2.780e+01, 2.865e+01
2.532e+01, 2.506e+01, 2.563e+01, 2.672e+01, 2.497e+01, 2.839e+01, 2.554e+01, 2.485e+01, 2.809e+01, 2.671e+01, 2.785e+01, 2.873e+01
2.522e+01, 2.508e+01, 2.552e+01, 2.667e+01, 2.494e+01, 2.847e+01, 2.547e+01, 2.477e+01, 2.796e+01, 2.672e+01, 2.788e+01, 2.865e+01
2.521e+01, 2.508e+01, 2.603e+01, 2.663e+01, 2.488e+01, 2.851e+01, 2.532e+01, 2.471e+01, 2.578e+01, 2.676e+01, 2.789e+01, 2.854e+01
2.514e+01, 2.508e+01, 2.594e+01, 2.661e+01, 2.488e+01, 2.829e+01, 2.507e+01, 2.472e+01, 2.607e+01, 2.674e+01, 2.793e+01, 2.844e+01
2.511e+01, 2.504e+01, 2.601e+01, 2.668e+01, 2.499e+01, 2.825e+01, 2.487e+01, 2.456e+01, 2.693e+01, 2.679e+01, 2.795e+01, 2.837e+01
2.512e+01, 2.495e+01, 2.599e+01, 2.657e+01, 2.498e+01, 2.839e+01, 2.462e+01, 2.449e+01, 2.719e+01, 2.675e+01, 2.795e+01, 2.827e+01
2.521e+01, 2.490e+01, 2.596e+01, 2.653e+01, 2.517e+01, 2.839e+01, 2.456e+01, 2.453e+01, 2.721e+01, 2.674e+01, 2.795e+01, 2.816e+01
2.488e+01, 2.483e+01, 2.596e+01, 2.639e+01, 2.538e+01, 2.797e+01, 2.594e+01, 2.452e+01, 2.746e+01, 2.665e+01, 2.808e+01, 2.795e+01
2.490e+01, 2.479e+01, 2.590e+01, 2.633e+01, 2.563e+01, 2.777e+01, 2.583e+01, 2.456e+01, 2.786e+01, 2.660e+01, 2.804e+01, 2.780e+01
2.489e+01, 2.504e+01, 2.594e+01, 2.604e+01, 2.566e+01, 2.562e+01, 2.571e+01, 2.326e+01, 2.795e+01, 2.644e+01, 2.797e+01, 2.755e+01
2.490e+01, 2.505e+01, 2.600e+01, 2.587e+01, 2.594e+01, 2.615e+01, 2.565e+01, 2.333e+01, 2.808e+01, 2.637e+01, 2.792e+01, 2.754e+01
2.497e+01, 2.501e+01, 2.602e+01, 2.572e+01, 2.609e+01, 2.656e+01, 2.556e+01, 2.353e+01, 2.825e+01, 2.627e+01, 2.787e+01, 2.782e+01
2.513e+01, 2.501e+01, 2.591e+01, 2.632e+01, 2.527e+01, 2.655e+01, 2.570e+01, 2.385e+01, 2.849e+01, 2.627e+01, 2.753e+01, 2.799e+01
2.551e+01, 2.504e+01, 2.587e+01, 2.640e+01, 2.501e+01, 2.662e+01, 2.583e+01, 2.394e+01, 2.847e+01, 2.645e+01, 2.765e+01, 2.816e+01
2.566e+01, 2.505e+01, 2.585e+01, 2.638e+01, 2.499e+01, 2.678e+01, 2.575e+01, 2.412e+01, 2.840e+01, 2.649e+01, 2.777e+01, 2.822e+01
2.568e+01, 2.505e+01, 2.585e+01, 2.656e+01, 2.496e+01, 2.688e+01, 2.573e+01, 2.432e+01, 2.835e+01, 2.659e+01, 2.781e+01, 2.826e+01
2.566e+01, 2.502e+01, 2.577e+01, 2.675e+01, 2.497e+01, 2.754e+01, 2.566e+01, 2.458e+01, 2.827e+01, 2.672e+01, 2.785e+01, 2.842e+01
2.560e+01, 2.506e+01, 2.570e+01, 2.672e+01, 2.502e+01, 2.787e+01, 2.571e+01, 2.468e+01, 2.814e+01, 2.674e+01, 2.786e+01, 2.848e+01
2.551e+01, 2.511e+01, 2.569e+01, 2.682e+01, 2.498e+01, 2.793e+01, 2.567e+01, 2.470e+01, 2.813e+01, 2.684e+01, 2.784e+01, 2.855e+01
2.535e+01, 2.513e+01, 2.560e+01, 2.695e+01, 2.494e+01, 2.813e+01, 2.548e+01, 2.473e+01, 2.813e+01, 2.690e+01, 2.783e+01, 2.862e+01
2.525e+01, 2.514e+01, 2.607e+01, 2.684e+01, 2.488e+01, 2.826e+01, 2.539e+01, 2.467e+01, 2.574e+01, 2.687e+01, 2.781e+01, 2.848e+01
2.526e+01, 2.516e+01, 2.599e+01, 2.673e+01, 2.488e+01, 2.817e+01, 2.517e+01, 2.477e+01, 2.589e+01, 2.686e+01, 2.788e+01, 2.833e+01
2.523e+01, 2.518e+01, 2.600e+01, 2.678e+01, 2.490e+01, 2.798e+01, 2.501e+01, 2.489e+01, 2.674e+01, 2.690e+01, 2.789e+01, 2.826e+01
2.522e+01, 2.512e+01, 2.606e+01, 2.695e+01, 2.496e+01, 2.807e+01, 2.479e+01, 2.484e+01, 2.691e+01, 2.696e+01, 2.791e+01, 2.825e+01
2.524e+01, 2.504e+01, 2.605e+01, 2.689e+01, 2.527e+01, 2.827e+01, 2.452e+01, 2.473e+01, 2.703e+01, 2.694e+01, 2.792e+01, 2.813e+01
2.530e+01, 2.496e+01, 2.602e+01, 2.686e+01, 2.532e+01, 2.806e+01, 2.448e+01, 2.470e+01, 2.730e+01, 2.695e+01, 2.798e+01, 2.799e+01
2.484e+01, 2.490e+01, 2.600e+01, 2.667e+01, 2.546e+01, 2.789e+01, 2.594e+01, 2.464e+01, 2.752e+01, 2.680e+01, 2.793e+01, 2.785e+01
2.485e+01, 2.512e+01, 2.604e+01, 2.659e+01, 2.555e+01, 2.782e+01, 2.588e+01, 2.322e+01, 2.748e+01, 2.674e+01, 2.785e+01, 2.779e+01
2.492e+01, 2.516e+01, 2.609e+01, 2.638e+01, 2.562e+01, 2.611e+01, 2.576e+01, 2.332e+01, 2.759e+01, 2.660e+01, 2.771e+01, 2.767e+01
2.487e+01, 2.512e+01, 2.607e+01, 2.614e+01, 2.594e+01, 2.642e+01, 2.574e+01, 2.351e+01, 2.796e+01, 2.648e+01, 2.775e+01, 2.779e+01
2.489e+01, 2.510e+01, 2.598e+01, 2.616e+01, 2.521e+01, 2.646e+01, 2.559e+01, 2.370e+01, 2.840e+01, 2.618e+01, 2.755e+01, 2.793e+01
2.507e+01, 2.515e+01, 2.594e+01, 2.621e+01, 2.505e+01, 2.666e+01, 2.574e+01, 2.385e+01, 2.846e+01, 2.638e+01, 2.772e+01, 2.820e+01
2.545e+01, 2.516e+01, 2.592e+01, 2.623e+01, 2.498e+01, 2.683e+01, 2.587e+01, 2.400e+01, 2.844e+01, 2.641e+01, 2.783e+01, 2.827e+01
2.566e+01, 2.518e+01, 2.591e+01, 2.646e+01, 2.498e+01, 2.692e+01, 2.582e+01, 2.419e+01, 2.841e+01, 2.652e+01, 2.782e+01, 2.828e+01
2.572e+01, 2.520e+01, 2.591e+01, 2.673e+01, 2.499e+01, 2.752e+01, 2.586e+01, 2.443e+01, 2.837e+01, 2.670e+01, 2.778e+01, 2.840e+01
2.565e+01, 2.525e+01, 2.581e+01, 2.674e+01, 2.500e+01, 2.787e+01, 2.574e+01, 2.453e+01, 2.814e+01, 2.676e+01, 2.780e+01, 2.847e+01
2.558e+01, 2.524e+01, 2.577e+01, 2.679e+01, 2.498e+01, 2.787e+01, 2.583e+01, 2.455e+01, 2.811e+01, 2.684e+01, 2.781e+01, 2.848e+01
2.548e+01, 2.523e+01, 2.565e+01, 2.691e+01, 2.494e+01, 2.819e+01, 2.573e+01, 2.456e+01, 2.808e+01, 2.688e+01, 2.779e+01, 2.855e+01
2.533e+01, 2.524e+01, 2.611e+01, 2.684e+01, 2.492e+01, 2.838e+01, 2.561e+01, 2.458e+01, 2.570e+01, 2.685e+01, 2.778e+01, 2.851e+01
2.527e+01, 2.525e+01, 2.608e+01, 2.673e+01, 2.491e+01, 2.810e+01, 2.554e+01, 2.465e+01, 2.642e+01, 2.687e+01, 2.781e+01, 2.834e+01
2.526e+01, 2.523e+01, 2.612e+01, 2.681e+01, 2.500e+01, 2.815e+01, 2.525e+01, 2.481e+01, 2.661e+01, 2.691e+01, 2.787e+01, 2.836e+01
2.519e+01, 2.517e+01, 2.611e+01, 2.695e+01, 2.503e+01, 2.822e+01, 2.501e+01, 2.489e+01, 2.672e+01, 2.698e+01, 2.787e+01, 2.832e+01
2.519e+01, 2.509e+01, 2.608e+01, 2.692e+01, 2.520e+01, 2.829e+01, 2.488e+01, 2.484e+01, 2.702e+01, 2.696e+01, 2.781e+01, 2.811e+01
2.517e+01, 2.502e+01, 2.610e+01, 2.693e+01, 2.524e+01, 2.805e+01, 2.460e+01, 2.484e+01, 2.731e+01, 2.696e+01, 2.792e+01, 2.799e+01
2.478e+01, 2.499e+01, 2.614e+01, 2.676e+01, 2.528e+01, 2.782e+01, 2.610e+01, 2.486e+01, 2.719e+01, 2.684e+01, 2.781e+01, 2.785e+01
2.485e+01, 2.522e+01, 2.616e+01, 2.659e+01, 2.531e+01, 2.619e+01, 2.598e+01, 2.308e+01, 2.728e+01, 2.673e+01, 2.769e+01, 2.785e+01
2.482e+01, 2.520e+01, 2.611e+01, 2.632e+01, 2.545e+01, 2.637e+01, 2.594e+01, 2.313e+01, 2.763e+01, 2.658e+01, 2.760e+01, 2.794e+01
2.487e+01, 2.522e+01, 2.601e+01, 2.605e+01, 2.592e+01, 2.650e+01, 2.578e+01, 2.341e+01, 2.819e+01, 2.645e+01, 2.765e+01, 2.806e+01
2.509e+01, 2.523e+01, 2.604e+01, 2.610e+01, 2.499e+01, 2.680e+01, 2.581e+01, 2.350e+01, 2.830e+01, 2.628e+01, 2.773e+01, 2.825e+01
2.543e+01, 2.527e+01, 2.603e+01, 2.611e+01, 2.497e+01, 2.687e+01, 2.588e+01, 2.359e+01, 2.838e+01, 2.636e+01, 2.782e+01, 2.830e+01
2.565e+01, 2.529e+01, 2.597e+01, 2.630e+01, 2.497e+01, 2.696e+01, 2.595e+01, 2.367e+01, 2.841e+01, 2.647e+01, 2.772e+01, 2.834e+01
2.571e+01, 2.535e+01, 2.598e+01, 2.663e+01, 2.503e+01, 2.755e+01, 2.592e+01, 2.386e+01, 2.838e+01, 2.671e+01, 2.771e+01, 2.843e+01
2.566e+01, 2.535e+01, 2.596e+01, 2.667e+01, 2.500e+01, 2.785e+01, 2.586e+01, 2.413e+01, 2.816e+01, 2.681e+01, 2.768e+01, 2.848e+01
2.556e+01, 2.539e+01, 2.591e+01, 2.679e+01, 2.500e+01, 2.789e+01, 2.589e+01, 2.418e+01, 2.817e+01, 2.691e+01, 2.770e+01, 2.849e+01
2.543e+01, 2.538e+01, 2.580e+01, 2.681e+01, 2.496e+01, 2.829e+01, 2.577e+01, 2.418e+01, 2.807e+01, 2.691e+01, 2.772e+01, 2.850e+01
2.533e+01, 2.536e+01, 2.618e+01, 2.679e+01, 2.495e+01, 2.846e+01, 2.572e+01, 2.433e+01, 2.564e+01, 2.692e+01, 2.774e+01, 2.846e+01
2.527e+01, 2.536e+01, 2.610e+01, 2.679e+01, 2.495e+01, 2.831e+01, 2.554e+01, 2.440e+01, 2.618e+01, 2.694e+01, 2.774e+01, 2.835e+01
2.526e+01, 2.533e+01, 2.613e+01, 2.686e+01, 2.507e+01, 2.844e+01, 2.523e+01, 2.449e+01, 2.643e+01, 2.696e+01, 2.780e+01, 2.837e+01
2.517e+01, 2.528e+01, 2.613e+01, 2.695e+01, 2.510e+01, 2.845e+01, 2.501e+01, 2.467e+01, 2.647e+01, 2.702e+01, 2.775e+01, 2.833e+01
2.517e+01, 2.523e+01, 2.610e+01, 2.693e+01, 2.519e+01, 2.838e+01, 2.485e+01, 2.481e+01, 2.662e+01, 2.701e+01, 2.766e+01, 2.809e+01
2.526e+01, 2.517e+01, 2.614e+01, 2.696e+01, 2.530e+01, 2.817e+01, 2.464e+01, 2.497e+01, 2.681e+01, 2.699e+01, 2.773e+01, 2.799e+01
2.476e+01, 2.511e+01, 2.620e+01, 2.679e+01, 2.506e+01, 2.788e+01, 2.626e+01, 2.492e+01, 2.672e+01, 2.689e+01, 2.750e+01, 2.786e+01
2.485e+01, 2.507e+01, 2.619e+01, 2.663e+01, 2.528e+01, 2.643e+01, 2.625e+01, 2.483e+01, 2.681e+01, 2.678e+01, 2.753e+01, 2.802e+01
2.479e+01, 2.525e+01, 2.615e+01, 2.642e+01, 2.553e+01, 2.670e+01, 2.621e+01, 2.309e+01, 2.716e+01, 2.665e+01, 2.760e+01, 2.813e+01
2.486e+01, 2.529e+01, 2.605e+01, 2.621e+01, 2.498e+01, 2.681e+01, 2.603e+01, 2.331e+01, 2.781e+01, 2.654e+01, 2.757e+01, 2.822e+01
2.511e+01, 2.529e+01, 2.606e+01, 2.607e+01, 2.501e+01, 2.671e+01, 2.590e+01, 2.344e+01, 2.801e+01, 2.623e+01, 2.767e+01, 2.821e+01
2.547e+01, 2.533e+01, 2.606e+01, 2.611e+01, 2.489e+01, 2.694e+01, 2.589e+01, 2.356e+01, 2.809e+01, 2.631e+01, 2.760e+01, 2.833e+01
2.567e+01, 2.537e+01, 2.603e+01, 2.626e+01, 2.493e+01, 2.755e+01, 2.601e+01, 2.357e+01, 2.803e+01, 2.646e+01, 2.745e+01, 2.837e+01
2.570e+01, 2.542e+01, 2.601e+01, 2.656e+01, 2.492e+01, 2.782e+01, 2.590e+01, 2.363e+01, 2.808e+01, 2.663e+01, 2.742e+01, 2.835e+01
2.567e+01, 2.542e+01, 2.593e+01, 2.665e+01, 2.494e+01, 2.795e+01, 2.598e+01, 2.385e+01, 2.805e+01, 2.675e+01, 2.743e+01, 2.835e+01
2.555e+01, 2.544e+01, 2.596e+01, 2.676e+01, 2.494e+01, 2.832e+01, 2.600e+01, 2.393e+01, 2.819e+01, 2.687e+01, 2.749e+01, 2.840e+01
2.543e+01, 2.548e+01, 2.609e+01, 2.690e+01, 2.498e+01, 2.836e+01, 2.586e+01, 2.396e+01, 2.614e+01, 2.694e+01, 2.752e+01, 2.837e+01
2.537e+01, 2.548e+01, 2.611e+01, 2.695e+01, 2.498e+01, 2.828e+01, 2.574e+01, 2.420e+01, 2.654e+01, 2.697e+01, 2.752e+01, 2.830e+01
2.532e+01, 2.546e+01, 2.611e+01, 2.697e+01, 2.509e+01, 2.844e+01, 2.551e+01, 2.429e+01, 2.648e+01, 2.700e+01, 2.749e+01, 2.824e+01
2.528e+01, 2.544e+01, 2.610e+01, 2.700e+01, 2.518e+01, 2.863e+01, 2.514e+01, 2.446e+01, 2.652e+01, 2.700e+01, 2.742e+01, 2.821e+01
2.519e+01, 2.543e+01, 2.612e+01, 2.704e+01, 2.517e+01, 2.841e+01, 2.494e+01, 2.465e+01, 2.682e+01, 2.704e+01, 2.730e+01, 2.799e+01
2.518e+01, 2.533e+01, 2.620e+01, 2.701e+01, 2.535e+01, 2.835e+01, 2.474e+01, 2.477e+01, 2.669e+01, 2.702e+01, 2.743e+01, 2.789e+01
2.526e+01, 2.525e+01, 2.618e+01, 2.699e+01, 2.527e+01, 2.674e+01, 2.450e+01, 2.497e+01, 2.680e+01, 2.697e+01, 2.736e+01, 2.814e+01
2.483e+01, 2.516e+01, 2.613e+01, 2.681e+01, 2.534e+01, 2.680e+01, 2.653e+01, 2.489e+01, 2.706e+01, 2.684e+01, 2.739e+01, 2.826e+01
2.476e+01, 2.532e+01, 2.600e+01, 2.666e+01, 2.544e+01, 2.673e+01, 2.643e+01, 2.331e+01, 2.767e+01, 2.674e+01, 2.744e+01, 2.819e+01
2.483e+01, 2.530e+01, 2.598e+01, 2.636e+01, 2.508e+01, 2.688e+01, 2.625e+01, 2.342e+01, 2.791e+01, 2.658e+01, 2.745e+01, 2.828e+01
2.505e+01, 2.532e+01, 2.599e+01, 2.618e+01, 2.508e+01, 2.740e+01, 2.608e+01, 2.354e+01, 2.796e+01, 2.633e+01, 2.742e+01, 2.829e+01
2.547e+01, 2.536e+01, 2.599e+01, 2.637e+01, 2.495e+01, 2.782e+01, 2.603e+01, 2.361e+01, 2.788e+01, 2.648e+01, 2.723e+01, 2.826e+01
2.567e+01, 2.543e+01, 2.598e+01, 2.663e+01, 2.493e+01, 2.796e+01, 2.609e+01, 2.369e+01, 2.789e+01, 2.667e+01, 2.712e+01, 2.828e+01
2.567e+01, 2.544e+01, 2.595e+01, 2.673e+01, 2.496e+01, 2.832e+01, 2.605e+01, 2.383e+01, 2.799e+01, 2.678e+01, 2.704e+01, 2.834e+01
2.566e+01, 2.546e+01, 2.615e+01, 2.680e+01, 2.495e+01, 2.842e+01, 2.601e+01, 2.392e+01, 2.644e+01, 2.690e+01, 2.713e+01, 2.826e+01
2.555e+01, 2.551e+01, 2.614e+01, 2.698e+01, 2.506e+01, 2.847e+01, 2.595e+01, 2.406e+01, 2.657e+01, 2.697e+01, 2.714e+01, 2.818e+01
2.549e+01, 2.550e+01, 2.614e+01, 2.710e+01, 2.514e+01, 2.832e+01, 2.592e+01, 2.438e+01, 2.654e+01, 2.705e+01, 2.717e+01, 2.805e+01
2.538e+01, 2.542e+01, 2.614e+01, 2.716e+01, 2.525e+01, 2.855e+01, 2.566e+01, 2.448e+01, 2.677e+01, 2.709e+01, 2.720e+01, 2.800e+01
2.532e+01, 2.541e+01, 2.616e+01, 2.713e+01, 2.520e+01, 2.846e+01, 2.547e+01, 2.462e+01, 2.661e+01, 2.706e+01, 2.720e+01, 2.788e+01
2.532e+01, 2.541e+01, 2.617e+01, 2.706e+01, 2.523e+01, 2.836e+01, 2.516e+01, 2.481e+01, 2.668e+01, 2.706e+01, 2.721e+01, 2.782e+01
2.524e+01, 2.536e+01, 2.613e+01, 2.703e+01, 2.554e+01, 2.682e+01, 2.491e+01, 2.492e+01, 2.693e+01, 2.704e+01, 2.739e+01, 2.816e+01
2.527e+01, 2.522e+01, 2.602e+01, 2.697e+01, 2.575e+01, 2.688e+01, 2.460e+01, 2.496e+01, 2.739e+01, 2.695e+01, 2.746e+01, 2.830e+01
2.474e+01, 2.528e+01, 2.599e+01, 2.688e+01, 2.557e+01, 2.700e+01, 2.652e+01, 2.331e+01, 2.758e+01, 2.686e+01, 2.739e+01, 2.835e+01
2.480e+01, 2.532e+01, 2.598e+01, 2.673e+01, 2.494e+01, 2.750e+01, 2.645e+01, 2.351e+01, 2.764e+01, 2.675e+01, 2.712e+01, 2.827e+01
2.494e+01, 2.534e+01, 2.598e+01, 2.648e+01, 2.502e+01, 2.783e+01, 2.639e+01, 2.359e+01, 2.765e+01, 2.654e+01, 2.698e+01, 2.826e+01
2.534e+01, 2.539e+01, 2.600e+01, 2.666e+01, 2.488e+01, 2.787e+01, 2.630e+01, 2.364e+01, 2.768e+01, 2.669e+01, 2.676e+01, 2.825e+01
2.561e+01, 2.543e+01, 2.613e+01, 2.676e+01, 2.474e+01, 2.837e+01, 2.620e+01, 2.389e+01, 2.637e+01, 2.676e+01, 2.657e+01, 2.824e+01
2.564e+01, 2.545e+01, 2.614e+01, 2.683e+01, 2.478e+01, 2.877e+01, 2.611e+01, 2.408e+01, 2.655e+01, 2.687e+01, 2.678e+01, 2.821e+01
2.561e+01, 2.548e+01, 2.617e+01, 2.693e+01, 2.487e+01, 2.890e+01, 2.604e+01, 2.424e+01, 2.649e+01, 2.691e+01, 2.674e+01, 2.810e+01
2.551e+01, 2.547e+01, 2.617e+01, 2.692e+01, 2.498e+01, 2.877e+01, 2.603e+01, 2.441e+01, 2.650e+01, 2.695e+01, 2.683e+01, 2.804e+01
2.547e+01, 2.540e+01, 2.613e+01, 2.696e+01, 2.507e+01, 2.893e+01, 2.593e+01, 2.452e+01, 2.667e+01, 2.699e+01, 2.693e+01, 2.803e+01
2.540e+01, 2.538e+01, 2.604e+01, 2.696e+01, 2.518e+01, 2.702e+01, 2.568e+01, 2.471e+01, 2.707e+01, 2.697e+01, 2.703e+01, 2.826e+01
2.530e+01, 2.541e+01, 2.603e+01, 2.690e+01, 2.546e+01, 2.764e+01, 2.553e+01, 2.484e+01, 2.724e+01, 2.695e+01, 2.730e+01, 2.822e+01
2.538e+01, 2.530e+01, 2.600e+01, 2.692e+01, 2.567e+01, 2.797e+01, 2.523e+01, 2.487e+01, 2.729e+01, 2.696e+01, 2.738e+01, 2.829e+01
2.552e+01, 2.535e+01, 2.618e+01, 2.692e+01, 2.471e+01, 2.792e+01, 2.477e+01, 2.346e+01, 2.626e+01, 2.693e+01, 2.661e+01, 2.824e+01
2.498e+01, 2.539e+01, 2.611e+01, 2.689e+01, 2.473e+01, 2.840e+01, 2.643e+01, 2.350e+01, 2.624e+01, 2.689e+01, 2.670e+01, 2.820e+01
2.497e+01, 2.543e+01, 2.604e+01, 2.674e+01, 2.481e+01, 2.903e+01, 2.649e+01, 2.381e+01, 2.658e+01, 2.668e+01, 2.671e+01, 2.824e+01
2.523e+01, 2.545e+01, NaN, 2.688e+01, 2.502e+01, 2.893e+01, 2.647e+01, 2.389e+01, NaN, 2.675e+01, 2.689e+01, 2.806e+01
2.551e+01, 2.549e+01, NaN, 2.696e+01, 2.524e+01, NaN, 2.636e+01, 2.405e+01, NaN, 2.677e+01, 2.705e+01, NaN
2.556e+01, 2.547e+01, NaN, 2.684e+01, 2.541e+01, NaN, 2.621e+01, 2.431e+01, NaN, 2.676e+01, 2.722e+01, NaN
2.552e+01, 2.545e+01, NaN, 2.682e+01, NaN, NaN, 2.605e+01, 2.438e+01, NaN, 2.680e+01, NaN, NaN
2.552e+01, 2.543e+01, NaN, 2.685e+01, NaN, NaN, 2.607e+01, 2.453e+01, NaN, 2.681e+01, NaN, NaN
2.543e+01, 2.544e+01, NaN, 2.685e+01, NaN, NaN, 2.590e+01, 2.355e+01, NaN, 2.678e+01, NaN, NaN
2.537e+01, 2.549e+01, NaN, 2.693e+01, NaN, NaN, 2.573e+01, 2.360e+01, NaN, 2.683e+01, NaN, NaN
2.531e+01, 2.553e+01, NaN, 2.687e+01, NaN, NaN, 2.549e+01, 2.372e+01, NaN, 2.668e+01, NaN, NaN
2.551e+01, 2.550e+01, NaN, NaN, NaN, NaN, 2.609e+01, 2.406e+01, NaN, NaN, NaN, NaN
2.550e+01, NaN, NaN, NaN, NaN, NaN, 2.599e+01, NaN, NaN, NaN, NaN, NaN
2.546e+01, NaN, NaN, NaN, NaN, NaN, 2.583e+01, NaN, NaN, NaN, NaN, NaN
2.555e+01, NaN, NaN, NaN, NaN, NaN, 2.582e+01, NaN, NaN, NaN, NaN, NaN
2.553e+01, NaN, NaN, NaN, NaN, NaN, 2.559e+01, NaN, NaN, NaN, NaN, NaN


==> Figures/Phantom_validation_T2s.csv <==
10p_BSA_HSFP-NN_Graham, 10p_BSA+MnCl2_HSFP-NN_Graham, 15p_BSA_HSFP-NN_Graham, 15p_BSA+MnCl2_HSFP-NN_Graham, 20p_BSA_HSFP-NN_Graham, 20p_BSA+MnCl2_HSFP-NN_Graham, 10p_BSA_HSFP-NN_gBloch, 10p_BSA+MnCl2_HSFP-NN_gBloch, 15p_BSA_HSFP-NN_gBloch, 15p_BSA+MnCl2_HSFP-NN_gBloch, 20p_BSA_HSFP-NN_gBloch, 20p_BSA+MnCl2_HSFP-NN_gBloch
8.568e-06, 8.497e-06, 9.727e-06, 9.408e-06, 1.021e-05, 1.073e-05, 8.002e-06, 7.377e-06, 9.158e-06, 9.601e-06, 1.032e-05, 9.739e-06
8.634e-06, 8.464e-06, 9.697e-06, 9.415e-06, 1.019e-05, 1.074e-05, 8.053e-06, 7.381e-06, 9.149e-06, 9.566e-06, 1.042e-05, 9.725e-06
8.693e-06, 8.435e-06, 9.634e-06, 9.398e-06, 1.003e-05, 1.075e-05, 8.065e-06, 7.356e-06, 9.141e-06, 9.516e-06, 1.029e-05, 9.722e-06
8.695e-06, 8.398e-06, 9.550e-06, 9.403e-06, 1.010e-05, 1.069e-05, 8.065e-06, 7.350e-06, 9.216e-06, 9.521e-06, 1.037e-05, 9.724e-06
8.756e-06, 8.339e-06, 9.894e-06, 9.356e-06, 1.027e-05, 1.075e-05, 8.088e-06, 7.312e-06, 9.205e-06, 9.509e-06, 1.051e-05, 9.788e-06
8.548e-06, 8.304e-06, 9.819e-06, 9.297e-06, 1.036e-05, 1.088e-05, 8.020e-06, 7.326e-06, 9.176e-06, 9.462e-06, 1.054e-05, 9.893e-06
8.557e-06, 8.541e-06, 9.752e-06, 9.246e-06, 1.038e-05, 1.074e-05, 8.008e-06, 7.373e-06, 9.196e-06, 9.406e-06, 1.056e-05, 9.876e-06
8.562e-06, 8.506e-06, 9.665e-06, 9.275e-06, 1.036e-05, 9.988e-06, 8.019e-06, 7.357e-06, 9.179e-06, 9.594e-06, 1.044e-05, 9.178e-06
8.566e-06, 8.488e-06, 9.651e-06, 9.351e-06, 9.993e-06, 1.048e-05, 8.028e-06, 7.360e-06, 9.146e-06, 9.584e-06, 1.021e-05, 9.556e-06
8.637e-06, 8.454e-06, 9.581e-06, 9.343e-06, 1.002e-05, 1.067e-05, 8.052e-06, 7.370e-06, 9.172e-06, 9.582e-06, 1.030e-05, 9.866e-06
8.670e-06, 8.417e-06, 9.492e-06, 9.320e-06, 9.994e-06, 1.089e-05, 8.050e-06, 7.350e-06, 9.317e-06, 9.527e-06, 1.034e-05, 9.890e-06
8.643e-06, 8.384e-06, 9.454e-06, 9.284e-06, 9.992e-06, 1.087e-05, 8.033e-06, 7.343e-06, 9.319e-06, 9.461e-06, 1.041e-05, 9.869e-06
8.739e-06, 8.329e-06, 9.419e-06, 9.287e-06, 9.868e-06, 1.092e-05, 8.100e-06, 7.300e-06, 9.288e-06, 9.449e-06, 1.028e-05, 9.899e-06
8.853e-06, 8.308e-06, 9.409e-06, 9.297e-06, 9.922e-06, 1.102e-05, 8.174e-06, 7.315e-06, 9.290e-06, 9.411e-06, 1.030e-05, 1.000e-05
8.948e-06, 8.289e-06, 9.929e-06, 9.264e-06, 1.019e-05, 1.102e-05, 8.297e-06, 7.337e-06, 9.228e-06, 9.351e-06, 1.053e-05, 1.000e-05
8.541e-06, 8.265e-06, 9.864e-06, 9.285e-06, 1.029e-05, 1.098e-05, 8.062e-06, 7.376e-06, 9.203e-06, 9.374e-06, 1.055e-05, 1.001e-05
8.539e-06, 8.575e-06, 9.800e-06, 9.204e-06, 1.038e-05, 1.087e-05, 8.056e-06, 7.410e-06, 9.164e-06, 9.385e-06, 1.061e-05, 9.978e-06
8.558e-06, 8.521e-06, 9.739e-06, 9.091e-06, 1.042e-05, 1.075e-05, 8.037e-06, 7.359e-06, 9.200e-06, 9.360e-06, 1.061e-05, 9.912e-06
8.564e-06, 8.490e-06, 9.675e-06, 9.230e-06, 1.042e-05, 9.598e-06, 8.022e-06, 7.335e-06, 9.193e-06, 9.621e-06, 1.050e-05, 9.065e-06
8.553e-06, 8.479e-06, 9.663e-06, 9.250e-06, 1.039e-05, 1.004e-05, 8.012e-06, 7.340e-06, 9.167e-06, 9.627e-06, 1.043e-05, 9.273e-06
8.623e-06, 8.492e-06, 9.593e-06, 9.245e-06, 9.985e-06, 1.041e-05, 8.027e-06, 7.363e-06, 9.204e-06, 9.618e-06, 1.006e-05, 9.579e-06
8.631e-06, 8.464e-06, 9.495e-06, 9.309e-06, 9.988e-06, 1.057e-05, 7.987e-06, 7.382e-06, 9.372e-06, 9.599e-06, 1.014e-05, 9.783e-06
8.635e-06, 8.415e-06, 9.411e-06, 9.288e-06, 9.991e-06, 1.081e-05, 7.991e-06, 7.382e-06, 9.377e-06, 9.519e-06, 1.030e-05, 9.855e-06
8.712e-06, 8.386e-06, 9.395e-06, 9.211e-06, 9.909e-06, 1.092e-05, 8.038e-06, 7.365e-06, 9.308e-06, 9.432e-06, 1.027e-05, 9.913e-06
8.803e-06, 8.327e-06, 9.412e-06, 9.147e-06, 9.939e-06, 1.103e-05, 8.096e-06, 7.328e-06, 9.268e-06, 9.367e-06, 1.031e-05, 9.989e-06
8.915e-06, 8.321e-06, 9.414e-06, 9.163e-06, 9.899e-06, 1.114e-05, 8.211e-06, 7.325e-06, 9.231e-06, 9.332e-06, 1.026e-05, 1.009e-05
8.968e-06, 8.309e-06, 9.404e-06, 9.169e-06, 9.882e-06, 1.109e-05, 8.290e-06, 7.328e-06, 9.159e-06, 9.238e-06, 1.021e-05, 1.004e-05
8.973e-06, 8.281e-06, 9.949e-06, 9.151e-06, 1.016e-05, 1.108e-05, 8.267e-06, 7.342e-06, 9.443e-06, 9.211e-06, 1.050e-05, 1.003e-05
8.611e-06, 8.263e-06, 9.854e-06, 9.166e-06, 1.028e-05, 1.094e-05, 8.089e-06, 7.358e-06, 9.250e-06, 9.310e-06, 1.054e-05, 1.001e-05
8.571e-06, 8.272e-06, 9.796e-06, 9.129e-06, 1.024e-05, 1.081e-05, 8.077e-06, 7.349e-06, 9.161e-06, 9.319e-06, 1.048e-05, 9.986e-06
8.557e-06, 8.529e-06, 9.733e-06, 9.069e-06, 1.032e-05, 1.071e-05, 8.089e-06, 7.406e-06, 9.179e-06, 9.243e-06, 1.056e-05, 1.005e-05
8.561e-06, 8.516e-06, 9.656e-06, 9.099e-06, 1.041e-05, 1.045e-05, 8.037e-06, 7.402e-06, 9.264e-06, 9.295e-06, 1.052e-05, 1.012e-05
8.564e-06, 8.486e-06, 9.615e-06, 9.255e-06, 1.035e-05, 9.691e-06, 8.016e-06, 7.366e-06, 9.213e-06, 9.591e-06, 1.046e-05, 9.060e-06
8.567e-06, 8.482e-06, 9.618e-06, 9.304e-06, 1.030e-05, 9.564e-06, 8.009e-06, 7.355e-06, 9.200e-06, 9.630e-06, 1.033e-05, 8.999e-06
8.629e-06, 8.491e-06, 9.559e-06, 9.297e-06, 9.752e-06, 9.948e-06, 8.009e-06, 7.355e-06, 9.224e-06, 9.608e-06, 9.821e-06, 9.251e-06
8.676e-06, 8.526e-06, 9.433e-06, 9.326e-06, 9.830e-06, 1.002e-05, 7.995e-06, 7.380e-06, 9.378e-06, 9.617e-06, 9.988e-06, 9.387e-06
8.680e-06, 8.513e-06, 9.347e-06, 9.340e-06, 9.777e-06, 1.029e-05, 7.981e-06, 7.386e-06, 9.387e-06, 9.603e-06, 9.976e-06, 9.593e-06
8.743e-06, 8.467e-06, 9.314e-06, 9.327e-06, 9.803e-06, 1.062e-05, 8.008e-06, 7.378e-06, 9.344e-06, 9.500e-06, 1.005e-05, 9.774e-06
8.809e-06, 8.410e-06, 9.340e-06, 9.218e-06, 9.822e-06, 1.081e-05, 8.060e-06, 7.361e-06, 9.223e-06, 9.349e-06, 1.008e-05, 9.879e-06
8.916e-06, 8.354e-06, 9.320e-06, 9.152e-06, 9.834e-06, 1.091e-05, 8.175e-06, 7.338e-06, 9.257e-06, 9.222e-06, 1.008e-05, 9.933e-06
8.971e-06, 8.330e-06, 9.314e-06, 9.158e-06, 9.809e-06, 1.096e-05, 8.249e-06, 7.336e-06, 9.286e-06, 9.224e-06, 1.009e-05, 9.991e-06
8.988e-06, 8.314e-06, 9.303e-06, 9.144e-06, 9.813e-06, 1.093e-05, 8.284e-06, 7.341e-06, 9.263e-06, 9.187e-06, 1.002e-05, 9.950e-06
8.954e-06, 8.293e-06, 1.000e-05, 9.099e-06, 1.003e-05, 1.097e-05, 8.271e-06, 7.337e-06, 9.488e-06, 9.117e-06, 1.033e-05, 9.959e-06
8.619e-06, 8.289e-06, 9.885e-06, 9.121e-06, 1.023e-05, 1.085e-05, 8.092e-06, 7.338e-06, 9.393e-06, 9.160e-06, 1.043e-05, 9.913e-06
8.629e-06, 8.270e-06, 9.814e-06, 9.135e-06, 1.011e-05, 1.077e-05, 8.112e-06, 7.365e-06, 9.196e-06, 9.196e-06, 1.029e-05, 9.956e-06
8.591e-06, 8.265e-06, 9.753e-06, 9.066e-06, 1.016e-05, 1.048e-05, 8.080e-06, 7.365e-06, 9.163e-06, 9.116e-06, 1.036e-05, 9.980e-06
8.577e-06, 8.493e-06, 9.706e-06, 9.032e-06, 1.025e-05, 1.022e-05, 8.084e-06, 7.359e-06, 9.208e-06, 9.109e-06, 1.037e-05, 9.965e-06
8.577e-06, 8.470e-06, 9.638e-06, 8.749e-06, 1.021e-05, 9.294e-06, 8.039e-06, 7.385e-06, 9.334e-06, 8.920e-06, 1.030e-05, 8.876e-06
8.573e-06, 8.463e-06, 9.609e-06, 9.214e-06, 1.019e-05, 9.622e-06, 8.031e-06, 7.374e-06, 9.332e-06, 9.644e-06, 1.024e-05, 9.101e-06
8.624e-06, 8.435e-06, 9.600e-06, 9.253e-06, 1.014e-05, 9.668e-06, 7.996e-06, 7.349e-06, 9.300e-06, 9.634e-06, 1.014e-05, 9.112e-06
8.653e-06, 8.437e-06, 9.516e-06, 9.306e-06, 9.506e-06, 9.967e-06, 7.954e-06, 7.339e-06, 9.327e-06, 9.567e-06, 9.804e-06, 9.339e-06
8.705e-06, 8.462e-06, 9.406e-06, 9.347e-06, 9.482e-06, 9.966e-06, 7.942e-06, 7.355e-06, 9.449e-06, 9.541e-06, 1.005e-05, 9.444e-06
8.745e-06, 8.463e-06, 9.344e-06, 9.386e-06, 9.495e-06, 1.034e-05, 7.992e-06, 7.334e-06, 9.461e-06, 9.486e-06, 1.005e-05, 9.639e-06
8.788e-06, 8.426e-06, 9.316e-06, 9.327e-06, 9.524e-06, 1.058e-05, 8.008e-06, 7.340e-06, 9.455e-06, 9.362e-06, 1.010e-05, 9.767e-06
8.850e-06, 8.386e-06, 9.282e-06, 9.276e-06, 9.627e-06, 1.079e-05, 8.077e-06, 7.340e-06, 9.436e-06, 9.287e-06, 1.014e-05, 9.906e-06
8.930e-06, 8.349e-06, 9.274e-06, 9.195e-06, 9.641e-06, 1.089e-05, 8.151e-06, 7.345e-06, 9.458e-06, 9.158e-06, 1.009e-05, 9.978e-06
8.984e-06, 8.309e-06, 9.287e-06, 9.186e-06, 9.644e-06, 1.098e-05, 8.211e-06, 7.338e-06, 9.354e-06, 9.154e-06, 1.008e-05, 1.001e-05
8.979e-06, 8.292e-06, 9.290e-06, 9.134e-06, 9.701e-06, 1.097e-05, 8.234e-06, 7.334e-06, 9.324e-06, 9.120e-06, 1.005e-05, 9.999e-06
8.955e-06, 8.275e-06, 9.892e-06, 9.105e-06, 9.834e-06, 1.084e-05, 8.215e-06, 7.347e-06, 9.648e-06, 9.065e-06, 1.016e-05, 9.882e-06
8.634e-06, 8.283e-06, 9.823e-06, 9.124e-06, 1.005e-05, 1.083e-05, 8.079e-06, 7.339e-06, 9.450e-06, 9.081e-06, 1.036e-05, 9.861e-06
8.627e-06, 8.275e-06, 9.776e-06, 9.123e-06, 1.001e-05, 1.079e-05, 8.082e-06, 7.349e-06, 9.377e-06, 9.092e-06, 1.034e-05, 9.900e-06
8.629e-06, 8.258e-06, 9.724e-06, 9.081e-06, 9.999e-06, 1.038e-05, 8.124e-06, 7.359e-06, 9.476e-06, 9.041e-06, 1.031e-05, 9.967e-06
8.591e-06, 8.523e-06, 9.664e-06, 9.014e-06, 1.010e-05, 1.010e-05, 8.075e-06, 7.368e-06, 9.518e-06, 8.989e-06, 1.034e-05, 1.001e-05
8.581e-06, 8.474e-06, 9.632e-06, 8.784e-06, 1.008e-05, 9.960e-06, 8.071e-06, 7.372e-06, 9.649e-06, 8.842e-06, 1.025e-05, 1.001e-05
8.581e-06, 8.449e-06, 9.610e-06, 8.592e-06, 1.005e-05, 9.303e-06, 8.034e-06, 7.414e-06, 9.685e-06, 8.728e-06, 1.016e-05, 8.999e-06
8.584e-06, 8.441e-06, 9.592e-06, 9.117e-06, 1.008e-05, 9.714e-06, 8.003e-06, 7.410e-06, 9.662e-06, 9.598e-06, 1.018e-05, 9.247e-06
8.643e-06, 8.409e-06, 9.563e-06, 9.240e-06, 9.222e-06, 9.738e-06, 7.952e-06, 7.364e-06, 9.672e-06, 9.648e-06, 9.885e-06, 9.316e-06
8.672e-06, 8.420e-06, 9.492e-06, 9.295e-06, 9.303e-06, 9.935e-06, 7.918e-06, 7.335e-06, 9.756e-06, 9.614e-06, 9.973e-06, 9.437e-06
8.745e-06, 8.460e-06, 9.437e-06, 9.328e-06, 9.172e-06, 9.895e-06, 7.980e-06, 7.338e-06, 9.720e-06, 9.507e-06, 1.012e-05, 9.448e-06
8.794e-06, 8.445e-06, 9.395e-06, 9.404e-06, 9.219e-06, 1.013e-05, 8.033e-06, 7.308e-06, 9.699e-06, 9.494e-06, 1.022e-05, 9.594e-06
8.825e-06, 8.416e-06, 9.378e-06, 9.445e-06, 9.237e-06, 1.053e-05, 8.050e-06, 7.305e-06, 9.697e-06, 9.404e-06, 1.022e-05, 9.808e-06
8.886e-06, 8.375e-06, 9.369e-06, 9.362e-06, 9.264e-06, 1.083e-05, 8.125e-06, 7.314e-06, 9.684e-06, 9.325e-06, 1.019e-05, 9.993e-06
8.945e-06, 8.350e-06, 9.360e-06, 9.376e-06, 9.320e-06, 1.094e-05, 8.161e-06, 7.332e-06, 9.609e-06, 9.365e-06, 1.016e-05, 1.005e-05
9.001e-06, 8.299e-06, 9.332e-06, 9.297e-06, 9.372e-06, 1.103e-05, 8.231e-06, 7.327e-06, 9.523e-06, 9.281e-06, 1.015e-05, 1.007e-05
8.989e-06, 8.275e-06, 9.304e-06, 9.274e-06, 9.540e-06, 1.106e-05, 8.206e-06, 7.303e-06, 9.388e-06, 9.242e-06, 1.020e-05, 1.007e-05
8.947e-06, 8.260e-06, 9.879e-06, 9.227e-06, 9.665e-06, 1.101e-05, 8.171e-06, 7.325e-06, 9.790e-06, 9.211e-06, 1.028e-05, 9.993e-06
8.880e-06, 8.252e-06, 9.858e-06, 9.264e-06, 9.766e-06, 1.107e-05, 8.123e-06, 7.363e-06, 9.802e-06, 9.177e-06, 1.034e-05, 1.002e-05
8.637e-06, 8.253e-06, 9.781e-06, 9.253e-06, 9.825e-06, 1.093e-05, 8.105e-06, 7.369e-06, 9.574e-06, 9.128e-06, 1.035e-05, 9.962e-06
8.633e-06, 8.244e-06, 9.717e-06, 9.161e-06, 9.866e-06, 1.074e-05, 8.093e-06, 7.369e-06, 9.549e-06, 9.096e-06, 1.033e-05, 1.005e-05
8.622e-06, 8.214e-06, 9.664e-06, 9.091e-06, 9.930e-06, 1.047e-05, 8.130e-06, 7.379e-06, 9.637e-06, 9.032e-06, 1.036e-05, 1.019e-05
8.593e-06, 8.482e-06, 9.629e-06, 9.055e-06, 9.948e-06, 1.016e-05, 8.081e-06, 7.369e-06, 9.721e-06, 8.979e-06, 1.028e-05, 1.011e-05
8.568e-06, 8.459e-06, 9.606e-06, 8.776e-06, 9.946e-06, 8.628e-06, 8.065e-06, 7.402e-06, 9.795e-06, 8.817e-06, 1.016e-05, 8.880e-06
8.584e-06, 8.462e-06, 9.595e-06, 8.569e-06, 1.003e-05, 9.081e-06, 8.055e-06, 7.434e-06, 9.742e-06, 8.702e-06, 1.026e-05, 9.106e-06
8.592e-06, 8.469e-06, 9.585e-06, 9.130e-06, 1.008e-05, 9.635e-06, 8.011e-06, 7.431e-06, 9.721e-06, 9.566e-06, 1.018e-05, 9.358e-06
8.637e-06, 8.443e-06, 9.563e-06, 9.262e-06, 9.093e-06, 9.716e-06, 7.958e-06, 7.415e-06, 9.773e-06, 9.621e-06, 9.989e-06, 9.444e-06
8.680e-06, 8.459e-06, 9.492e-06, 9.300e-06, 9.041e-06, 9.955e-06, 7.931e-06, 7.413e-06, 9.824e-06, 9.587e-06, 1.005e-05, 9.567e-06
8.747e-06, 8.486e-06, 9.443e-06, 9.371e-06, 8.966e-06, 9.905e-06, 7.985e-06, 7.417e-06, 9.756e-06, 9.394e-06, 1.009e-05, 9.579e-06
8.798e-06, 8.477e-06, 9.423e-06, 9.434e-06, 9.039e-06, 1.003e-05, 8.024e-06, 7.335e-06, 9.716e-06, 9.339e-06, 1.015e-05, 9.615e-06
8.824e-06, 8.457e-06, 9.387e-06, 9.423e-06, 9.087e-06, 1.057e-05, 8.069e-06, 7.298e-06, 9.674e-06, 9.313e-06, 1.018e-05, 9.888e-06
8.877e-06, 8.458e-06, 9.372e-06, 9.367e-06, 9.102e-06, 1.087e-05, 8.116e-06, 7.304e-06, 9.646e-06, 9.309e-06, 1.019e-05, 1.009e-05
8.938e-06, 8.436e-06, 9.352e-06, 9.416e-06, 9.177e-06, 1.095e-05, 8.155e-06, 7.325e-06, 9.608e-06, 9.352e-06, 1.020e-05, 1.011e-05
8.977e-06, 8.362e-06, 9.343e-06, 9.310e-06, 9.163e-06, 1.103e-05, 8.207e-06, 7.318e-06, 9.571e-06, 9.275e-06, 1.011e-05, 1.017e-05
8.972e-06, 8.353e-06, 9.305e-06, 9.260e-06, 9.353e-06, 1.096e-05, 8.179e-06, 7.311e-06, 9.430e-06, 9.226e-06, 1.014e-05, 1.005e-05
8.947e-06, 8.337e-06, 9.871e-06, 9.203e-06, 9.550e-06, 1.097e-05, 8.146e-06, 7.319e-06, 9.784e-06, 9.197e-06, 1.027e-05, 1.002e-05
8.896e-06, 8.303e-06, 9.849e-06, 9.254e-06, 9.590e-06, 1.104e-05, 8.073e-06, 7.330e-06, 9.795e-06, 9.159e-06, 1.025e-05, 1.006e-05
8.643e-06, 8.266e-06, 9.767e-06, 9.227e-06, 9.668e-06, 1.087e-05, 8.140e-06, 7.371e-06, 9.629e-06, 9.091e-06, 1.027e-05, 9.933e-06
8.628e-06, 8.243e-06, 9.683e-06, 9.121e-06, 9.707e-06, 1.068e-05, 8.113e-06, 7.394e-06, 9.618e-06, 9.026e-06, 1.023e-05, 1.000e-05
8.626e-06, 8.217e-06, 9.666e-06, 9.014e-06, 9.668e-06, 1.055e-05, 8.114e-06, 7.420e-06, 9.625e-06, 8.949e-06, 1.014e-05, 1.021e-05
8.602e-06, 8.474e-06, 9.630e-06, 8.962e-06, 9.713e-06, 1.054e-05, 8.098e-06, 7.317e-06, 9.691e-06, 8.882e-06, 1.008e-05, 1.031e-05
8.585e-06, 8.478e-06, 9.589e-06, 8.773e-06, 9.733e-06, 1.032e-05, 8.074e-06, 7.355e-06, 9.797e-06, 8.779e-06, 1.004e-05, 1.027e-05
8.613e-06, 8.499e-06, 9.574e-06, 8.656e-06, 9.844e-06, 8.363e-06, 8.068e-06, 7.428e-06, 9.786e-06, 8.726e-06, 1.009e-05, 8.824e-06
8.641e-06, 8.511e-06, 9.563e-06, 8.691e-06, 9.900e-06, 8.695e-06, 8.027e-06, 7.479e-06, 9.781e-06, 8.793e-06, 9.940e-06, 9.000e-06
8.665e-06, 8.489e-06, 9.537e-06, 9.104e-06, 8.826e-06, 9.465e-06, 7.937e-06, 7.472e-06, 9.795e-06, 9.442e-06, 9.920e-06, 9.335e-06
8.723e-06, 8.499e-06, 9.460e-06, 9.255e-06, 8.812e-06, 9.643e-06, 7.936e-06, 7.499e-06, 9.804e-06, 9.506e-06, 9.998e-06, 9.537e-06
8.746e-06, 8.533e-06, 9.422e-06, 9.297e-06, 8.806e-06, 9.855e-06, 7.944e-06, 7.530e-06, 9.726e-06, 9.442e-06, 1.007e-05, 9.641e-06
8.803e-06, 8.517e-06, 9.413e-06, 9.437e-06, 8.827e-06, 9.851e-06, 7.993e-06, 7.438e-06, 9.680e-06, 9.305e-06, 1.013e-05, 9.695e-06
8.837e-06, 8.517e-06, 9.409e-06, 9.452e-06, 8.883e-06, 9.952e-06, 8.060e-06, 7.410e-06, 9.652e-06, 9.310e-06, 1.022e-05, 9.749e-06
8.891e-06, 8.525e-06, 9.390e-06, 9.400e-06, 8.895e-06, 1.054e-05, 8.077e-06, 7.430e-06, 9.609e-06, 9.269e-06, 1.023e-05, 9.989e-06
8.937e-06, 8.516e-06, 9.373e-06, 9.306e-06, 8.914e-06, 1.075e-05, 8.100e-06, 7.422e-06, 9.567e-06, 9.198e-06, 1.021e-05, 1.012e-05
8.943e-06, 8.450e-06, 9.376e-06, 9.326e-06, 8.957e-06, 1.082e-05, 8.135e-06, 7.327e-06, 9.544e-06, 9.213e-06, 1.013e-05, 1.015e-05
8.940e-06, 8.439e-06, 9.339e-06, 9.290e-06, 9.072e-06, 1.090e-05, 8.124e-06, 7.338e-06, 9.472e-06, 9.198e-06, 1.012e-05, 1.016e-05
8.930e-06, 8.433e-06, 9.871e-06, 9.285e-06, 9.247e-06, 1.062e-05, 8.093e-06, 7.350e-06, 9.760e-06, 9.195e-06, 1.021e-05, 9.984e-06
8.898e-06, 8.420e-06, 9.828e-06, 9.229e-06, 9.319e-06, 1.067e-05, 7.952e-06, 7.344e-06, 9.819e-06, 9.128e-06, 1.020e-05, 9.921e-06
8.880e-06, 8.381e-06, 9.779e-06, 9.257e-06, 9.410e-06, 1.082e-05, 7.911e-06, 7.353e-06, 9.726e-06, 9.111e-06, 1.020e-05, 9.964e-06
8.651e-06, 8.327e-06, 9.693e-06, 9.232e-06, 9.431e-06, 1.082e-05, 8.125e-06, 7.353e-06, 9.707e-06, 9.087e-06, 1.018e-05, 1.001e-05
8.643e-06, 8.272e-06, 9.665e-06, 9.178e-06, 9.500e-06, 1.051e-05, 8.122e-06, 7.388e-06, 9.687e-06, 9.034e-06, 1.005e-05, 9.994e-06
8.631e-06, 8.535e-06, 9.612e-06, 9.010e-06, 9.584e-06, 1.040e-05, 8.109e-06, 7.244e-06, 9.770e-06, 8.928e-06, 9.926e-06, 1.009e-05
8.611e-06, 8.475e-06, 9.586e-06, 8.882e-06, 9.581e-06, 1.056e-05, 8.081e-06, 7.299e-06, 9.835e-06, 8.843e-06, 9.808e-06, 1.028e-05
8.597e-06, 8.476e-06, 9.592e-06, 8.686e-06, 9.630e-06, 1.023e-05, 8.060e-06, 7.343e-06, 9.793e-06, 8.733e-06, 9.824e-06, 1.015e-05
8.633e-06, 8.520e-06, 9.588e-06, 8.686e-06, 9.663e-06, 8.256e-06, 8.059e-06, 7.429e-06, 9.765e-06, 8.715e-06, 9.738e-06, 8.857e-06
8.722e-06, 8.534e-06, 9.568e-06, 8.704e-06, 8.732e-06, 8.661e-06, 7.975e-06, 7.478e-06, 9.779e-06, 8.732e-06, 9.799e-06, 9.055e-06
8.801e-06, 8.511e-06, 9.483e-06, 9.220e-06, 8.760e-06, 9.439e-06, 7.975e-06, 7.489e-06, 9.800e-06, 9.359e-06, 9.921e-06, 9.413e-06
8.840e-06, 8.518e-06, 9.441e-06, 9.332e-06, 8.768e-06, 9.665e-06, 8.009e-06, 7.525e-06, 9.730e-06, 9.396e-06, 1.005e-05, 9.682e-06
8.812e-06, 8.551e-06, 9.428e-06, 9.384e-06, 8.785e-06, 9.895e-06, 7.965e-06, 7.563e-06, 9.677e-06, 9.330e-06, 1.014e-05, 9.805e-06
8.875e-06, 8.551e-06, 9.412e-06, 9.423e-06, 8.786e-06, 9.996e-06, 8.039e-06, 7.522e-06, 9.639e-06, 9.306e-06, 1.012e-05, 9.856e-06
8.889e-06, 8.578e-06, 9.396e-06, 9.485e-06, 8.797e-06, 1.006e-05, 8.068e-06, 7.538e-06, 9.589e-06, 9.313e-06, 1.017e-05, 9.884e-06
8.937e-06, 8.580e-06, 9.397e-06, 9.461e-06, 8.800e-06, 1.055e-05, 8.079e-06, 7.538e-06, 9.581e-06, 9.287e-06, 1.018e-05, 1.008e-05
8.941e-06, 8.587e-06, 9.389e-06, 9.370e-06, 8.793e-06, 1.081e-05, 8.073e-06, 7.539e-06, 9.550e-06, 9.224e-06, 1.015e-05, 1.025e-05
8.923e-06, 8.495e-06, 9.370e-06, 9.390e-06, 8.793e-06, 1.091e-05, 8.050e-06, 7.403e-06, 9.527e-06, 9.237e-06, 1.013e-05, 1.032e-05
8.939e-06, 8.470e-06, 9.362e-06, 9.358e-06, 8.821e-06, 1.099e-05, 8.054e-06, 7.420e-06, 9.468e-06, 9.224e-06, 1.010e-05, 1.029e-05
8.936e-06, 8.458e-06, 9.860e-06, 9.357e-06, 8.922e-06, 1.089e-05, 8.001e-06, 7.415e-06, 9.807e-06, 9.218e-06, 1.012e-05, 1.015e-05
8.917e-06, 8.446e-06, 9.815e-06, 9.341e-06, 9.068e-06, 1.085e-05, 7.934e-06, 7.367e-06, 9.875e-06, 9.181e-06, 1.012e-05, 1.004e-05
8.917e-06, 8.404e-06, 9.779e-06, 9.347e-06, 9.140e-06, 1.086e-05, 7.928e-06, 7.349e-06, 9.815e-06, 9.173e-06, 1.008e-05, 1.004e-05
8.685e-06, 8.372e-06, 9.705e-06, 9.318e-06, 9.239e-06, 1.076e-05, 8.160e-06, 7.380e-06, 9.746e-06, 9.136e-06, 1.010e-05, 1.001e-05
8.675e-06, 8.352e-06, 9.683e-06, 9.253e-06, 9.315e-06, 1.040e-05, 8.142e-06, 7.396e-06, 9.743e-06, 9.081e-06, 9.999e-06, 9.942e-06
8.662e-06, 8.289e-06, 9.609e-06, 9.133e-06, 9.322e-06, 1.045e-05, 8.133e-06, 7.393e-06, 9.800e-06, 8.995e-06, 9.839e-06, 1.007e-05
8.658e-06, 8.557e-06, 9.596e-06, 8.981e-06, 9.374e-06, 1.037e-05, 8.122e-06, 7.227e-06, 9.844e-06, 8.896e-06, 9.728e-06, 1.016e-05
8.625e-06, 8.499e-06, 9.600e-06, 8.807e-06, 9.494e-06, 1.000e-05, 8.108e-06, 7.271e-06, 9.816e-06, 8.782e-06, 9.732e-06, 1.001e-05
8.619e-06, 8.486e-06, 9.591e-06, 8.896e-06, 9.545e-06, 8.251e-06, 8.083e-06, 7.299e-06, 9.807e-06, 8.815e-06, 9.710e-06, 8.885e-06
8.694e-06, 8.520e-06, 9.582e-06, 8.893e-06, 9.535e-06, 8.542e-06, 8.051e-06, 7.385e-06, 9.841e-06, 8.821e-06, 9.658e-06, 9.041e-06
8.825e-06, 8.542e-06, 9.488e-06, 9.289e-06, 8.772e-06, 9.367e-06, 7.953e-06, 7.439e-06, 9.846e-06, 9.311e-06, 9.857e-06, 9.422e-06
8.915e-06, 8.514e-06, 9.453e-06, 9.378e-06, 8.745e-06, 9.630e-06, 8.028e-06, 7.462e-06, 9.753e-06, 9.381e-06, 9.914e-06, 9.700e-06
8.939e-06, 8.510e-06, 9.442e-06, 9.462e-06, 8.757e-06, 9.853e-06, 8.028e-06, 7.515e-06, 9.691e-06, 9.321e-06, 9.970e-06, 9.832e-06
8.897e-06, 8.537e-06, 9.440e-06, 9.483e-06, 8.759e-06, 9.963e-06, 7.970e-06, 7.545e-06, 9.656e-06, 9.308e-06, 1.004e-05, 9.864e-06
8.944e-06, 8.546e-06, 9.415e-06, 9.521e-06, 8.767e-06, 1.006e-05, 8.043e-06, 7.526e-06, 9.586e-06, 9.313e-06, 1.003e-05, 9.917e-06
8.913e-06, 8.584e-06, 9.399e-06, 9.500e-06, 8.781e-06, 1.053e-05, 8.014e-06, 7.562e-06, 9.590e-06, 9.285e-06, 1.004e-05, 1.012e-05
8.970e-06, 8.593e-06, 9.402e-06, 9.444e-06, 8.791e-06, 1.079e-05, 8.044e-06, 7.579e-06, 9.586e-06, 9.250e-06, 1.010e-05, 1.030e-05
8.947e-06, 8.603e-06, 9.378e-06, 9.480e-06, 8.766e-06, 1.086e-05, 8.029e-06, 7.595e-06, 9.549e-06, 9.260e-06, 1.009e-05, 1.035e-05
8.939e-06, 8.499e-06, 9.377e-06, 9.460e-06, 8.761e-06, 1.100e-05, 8.002e-06, 7.445e-06, 9.502e-06, 9.253e-06, 1.005e-05, 1.039e-05
8.952e-06, 8.464e-06, 9.841e-06, 9.496e-06, 8.754e-06, 1.107e-05, 8.001e-06, 7.437e-06, 9.768e-06, 9.254e-06, 1.005e-05, 1.040e-05
8.929e-06, 8.452e-06, 9.819e-06, 9.467e-06, 8.773e-06, 1.107e-05, 7.952e-06, 7.432e-06, 9.833e-06, 9.217e-06, 1.007e-05, 1.027e-05
8.897e-06, 8.439e-06, 9.768e-06, 9.507e-06, 8.858e-06, 1.105e-05, 7.880e-06, 7.358e-06, 9.884e-06, 9.235e-06, 1.013e-05, 1.027e-05
8.931e-06, 8.393e-06, 9.729e-06, 9.507e-06, 8.986e-06, 1.083e-05, 7.879e-06, 7.321e-06, 9.792e-06, 9.212e-06, 1.013e-05, 1.009e-05
8.730e-06, 8.356e-06, 9.668e-06, 9.445e-06, 9.057e-06, 1.066e-05, 8.199e-06, 7.360e-06, 9.700e-06, 9.138e-06, 1.007e-05, 1.012e-05
8.709e-06, 8.341e-06, 9.669e-06, 9.320e-06, 9.062e-06, 1.070e-05, 8.166e-06, 7.385e-06, 9.686e-06, 9.057e-06, 9.989e-06, 1.024e-05
8.703e-06, 8.286e-06, 9.605e-06, 9.227e-06, 9.056e-06, 1.046e-05, 8.129e-06, 7.398e-06, 9.744e-06, 8.972e-06, 9.821e-06, 1.022e-05
8.731e-06, 8.610e-06, 9.580e-06, 9.006e-06, 9.139e-06, 1.032e-05, 8.105e-06, 7.214e-06, 9.807e-06, 8.841e-06, 9.718e-06, 1.022e-05
8.708e-06, 8.548e-06, 9.581e-06, 9.040e-06, 9.304e-06, 8.519e-06, 8.120e-06, 7.226e-06, 9.796e-06, 8.859e-06, 9.719e-06, 9.118e-06
8.733e-06, 8.535e-06, 9.579e-06, 8.986e-06, 9.416e-06, 8.792e-06, 8.075e-06, 7.264e-06, 9.778e-06, 8.878e-06, 9.697e-06, 9.183e-06
8.834e-06, 8.564e-06, 9.569e-06, 9.165e-06, 9.369e-06, 9.448e-06, 8.019e-06, 7.350e-06, 9.802e-06, 9.246e-06, 9.614e-06, 9.517e-06
8.975e-06, 8.570e-06, 9.474e-06, 9.318e-06, 8.833e-06, 9.642e-06, 7.998e-06, 7.422e-06, 9.814e-06, 9.237e-06, 9.791e-06, 9.746e-06
9.053e-06, 8.547e-06, 9.449e-06, 9.429e-06, 8.762e-06, 9.938e-06, 8.091e-06, 7.426e-06, 9.715e-06, 9.308e-06, 9.823e-06, 9.922e-06
9.055e-06, 8.535e-06, 9.434e-06, 9.460e-06, 8.765e-06, 1.002e-05, 8.077e-06, 7.474e-06, 9.642e-06, 9.296e-06, 9.945e-06, 9.936e-06
9.045e-06, 8.548e-06, 9.450e-06, 9.508e-06, 8.759e-06, 1.010e-05, 8.059e-06, 7.518e-06, 9.600e-06, 9.262e-06, 9.999e-06, 9.959e-06
9.042e-06, 8.559e-06, 9.431e-06, 9.580e-06, 8.765e-06, 1.053e-05, 8.077e-06, 7.580e-06, 9.538e-06, 9.277e-06, 9.985e-06, 1.013e-05
9.007e-06, 8.587e-06, 9.418e-06, 9.569e-06, 8.775e-06, 1.075e-05, 8.039e-06, 7.591e-06, 9.562e-06, 9.241e-06, 1.003e-05, 1.029e-05
9.036e-06, 8.577e-06, 9.424e-06, 9.600e-06, 8.786e-06, 1.088e-05, 8.069e-06, 7.572e-06, 9.575e-06, 9.232e-06, 1.008e-05, 1.039e-05
9.010e-06, 8.572e-06, 9.390e-06, 9.644e-06, 8.778e-06, 1.102e-05, 8.052e-06, 7.586e-06, 9.545e-06, 9.250e-06, 1.010e-05, 1.045e-05
9.002e-06, 8.524e-06, 9.383e-06, 9.647e-06, 8.763e-06, 1.109e-05, 8.041e-06, 7.503e-06, 9.489e-06, 9.256e-06, 1.005e-05, 1.049e-05
8.978e-06, 8.500e-06, 9.813e-06, 9.669e-06, 8.743e-06, 1.117e-05, 7.985e-06, 7.478e-06, 9.875e-06, 9.243e-06, 1.005e-05, 1.039e-05
8.947e-06, 8.488e-06, 9.766e-06, 9.696e-06, 8.771e-06, 1.107e-05, 7.941e-06, 7.465e-06, 9.942e-06, 9.227e-06, 1.009e-05, 1.031e-05
8.908e-06, 8.441e-06, 9.723e-06, 9.769e-06, 8.884e-06, 1.091e-05, 7.809e-06, 7.378e-06, 9.857e-06, 9.264e-06, 1.013e-05, 1.018e-05
8.920e-06, 8.406e-06, 9.666e-06, 9.784e-06, 8.935e-06, 1.081e-05, 7.784e-06, 7.303e-06, 9.762e-06, 9.235e-06, 1.012e-05, 1.019e-05
8.761e-06, 8.356e-06, 9.666e-06, 9.742e-06, 8.964e-06, 1.077e-05, 8.199e-06, 7.317e-06, 9.715e-06, 9.160e-06, 1.005e-05, 1.024e-05
8.733e-06, 8.317e-06, 9.626e-06, 9.623e-06, 9.046e-06, 1.040e-05, 8.111e-06, 7.339e-06, 9.761e-06, 9.043e-06, 1.007e-05, 1.015e-05
8.761e-06, 8.280e-06, 9.584e-06, 9.611e-06, 9.146e-06, 1.027e-05, 8.099e-06, 7.368e-06, 9.831e-06, 9.031e-06, 9.936e-06, 1.022e-05
8.783e-06, 8.611e-06, 9.581e-06, 9.374e-06, 9.185e-06, 8.668e-06, 8.064e-06, 7.249e-06, 9.819e-06, 8.932e-06, 9.779e-06, 9.205e-06
8.762e-06, 8.611e-06, 9.585e-06, 9.275e-06, 9.282e-06, 8.987e-06, 8.065e-06, 7.276e-06, 9.810e-06, 8.908e-06, 9.736e-06, 9.264e-06
8.822e-06, 8.618e-06, 9.558e-06, 9.130e-06, 9.421e-06, 9.550e-06, 8.024e-06, 7.344e-06, 9.819e-06, 8.913e-06, 9.693e-06, 9.586e-06
8.910e-06, 8.611e-06, 9.475e-06, 9.380e-06, 9.365e-06, 9.720e-06, 7.998e-06, 7.406e-06, 9.836e-06, 9.236e-06, 9.600e-06, 9.785e-06
9.053e-06, 8.604e-06, 9.456e-06, 9.496e-06, 8.866e-06, 9.942e-06, 8.118e-06, 7.433e-06, 9.770e-06, 9.318e-06, 9.751e-06, 9.927e-06
9.100e-06, 8.605e-06, 9.433e-06, 9.515e-06, 8.775e-06, 1.008e-05, 8.158e-06, 7.490e-06, 9.690e-06, 9.289e-06, 9.856e-06, 9.967e-06
9.104e-06, 8.608e-06, 9.446e-06, 9.655e-06, 8.747e-06, 1.012e-05, 8.150e-06, 7.567e-06, 9.624e-06, 9.227e-06, 9.915e-06, 9.978e-06
9.132e-06, 8.603e-06, 9.436e-06, 9.759e-06, 8.758e-06, 1.053e-05, 8.171e-06, 7.631e-06, 9.568e-06, 9.273e-06, 9.924e-06, 1.014e-05
9.121e-06, 8.615e-06, 9.415e-06, 9.804e-06, 8.770e-06, 1.070e-05, 8.171e-06, 7.652e-06, 9.558e-06, 9.253e-06, 9.977e-06, 1.024e-05
9.098e-06, 8.606e-06, 9.416e-06, 9.818e-06, 8.773e-06, 1.080e-05, 8.150e-06, 7.659e-06, 9.573e-06, 9.230e-06, 1.001e-05, 1.033e-05
9.081e-06, 8.615e-06, 9.380e-06, 9.847e-06, 8.760e-06, 1.094e-05, 8.127e-06, 7.709e-06, 9.538e-06, 9.257e-06, 1.003e-05, 1.039e-05
9.066e-06, 8.589e-06, 9.366e-06, 9.848e-06, 8.756e-06, 1.098e-05, 8.104e-06, 7.665e-06, 9.488e-06, 9.252e-06, 1.005e-05, 1.034e-05
9.054e-06, 8.578e-06, 9.775e-06, 9.877e-06, 8.737e-06, 1.098e-05, 8.051e-06, 7.616e-06, 9.985e-06, 9.233e-06, 1.005e-05, 1.021e-05
9.005e-06, 8.577e-06, 9.747e-06, 9.878e-06, 8.786e-06, 1.084e-05, 7.949e-06, 7.598e-06, 1.007e-05, 9.207e-06, 1.006e-05, 1.010e-05
8.969e-06, 8.534e-06, 9.727e-06, 9.917e-06, 8.857e-06, 1.074e-05, 7.869e-06, 7.491e-06, 9.956e-06, 9.237e-06, 1.005e-05, 1.006e-05
8.939e-06, 8.486e-06, 9.686e-06, 9.877e-06, 8.823e-06, 1.068e-05, 7.764e-06, 7.421e-06, 9.827e-06, 9.204e-06, 1.007e-05, 1.013e-05
8.952e-06, 8.460e-06, 9.669e-06, 9.855e-06, 8.937e-06, 1.065e-05, 7.725e-06, 7.399e-06, 9.791e-06, 9.170e-06, 1.002e-05, 1.022e-05
8.834e-06, 8.429e-06, 9.655e-06, 9.790e-06, 9.018e-06, 1.026e-05, 8.195e-06, 7.369e-06, 9.806e-06, 9.093e-06, 1.005e-05, 1.011e-05
8.868e-06, 8.394e-06, 9.623e-06, 9.760e-06, 9.118e-06, 1.001e-05, 8.132e-06, 7.372e-06, 9.876e-06, 9.080e-06, 9.947e-06, 1.003e-05
8.875e-06, 8.621e-06, 9.630e-06, 9.612e-06, 9.155e-06, 8.695e-06, 8.088e-06, 7.231e-06, 9.854e-06, 9.001e-06, 9.820e-06, 9.257e-06
8.845e-06, 8.626e-06, 9.635e-06, 9.519e-06, 9.252e-06, 8.980e-06, 8.050e-06, 7.246e-06, 9.856e-06, 8.978e-06, 9.747e-06, 9.283e-06
8.920e-06, 8.606e-06, 9.614e-06, 9.402e-06, 9.319e-06, 9.408e-06, 8.025e-06, 7.296e-06, 9.866e-06, 8.960e-06, 9.673e-06, 9.533e-06
9.009e-06, 8.614e-06, 9.508e-06, 9.442e-06, 8.937e-06, 9.517e-06, 8.128e-06, 7.394e-06, 9.877e-06, 9.271e-06, 9.826e-06, 9.682e-06
9.125e-06, 8.632e-06, 9.463e-06, 9.524e-06, 8.806e-06, 9.708e-06, 8.236e-06, 7.424e-06, 9.808e-06, 9.309e-06, 9.900e-06, 9.842e-06
9.170e-06, 8.650e-06, 9.450e-06, 9.610e-06, 8.768e-06, 9.882e-06, 8.235e-06, 7.497e-06, 9.742e-06, 9.244e-06, 9.983e-06, 9.902e-06
9.181e-06, 8.634e-06, 9.453e-06, 9.802e-06, 8.759e-06, 1.000e-05, 8.234e-06, 7.571e-06, 9.709e-06, 9.203e-06, 1.001e-05, 9.940e-06
9.173e-06, 8.623e-06, 9.429e-06, 9.898e-06, 8.766e-06, 1.047e-05, 8.208e-06, 7.647e-06, 9.664e-06, 9.242e-06, 1.003e-05, 1.009e-05
9.166e-06, 8.626e-06, 9.409e-06, 9.906e-06, 8.760e-06, 1.065e-05, 8.212e-06, 7.677e-06, 9.585e-06, 9.229e-06, 1.005e-05, 1.019e-05
9.135e-06, 8.616e-06, 9.410e-06, 9.966e-06, 8.729e-06, 1.070e-05, 8.184e-06, 7.681e-06, 9.587e-06, 9.256e-06, 1.001e-05, 1.025e-05
9.087e-06, 8.616e-06, 9.381e-06, 1.002e-05, 8.731e-06, 1.081e-05, 8.119e-06, 7.698e-06, 9.566e-06, 9.298e-06, 9.990e-06, 1.033e-05
9.074e-06, 8.593e-06, 9.779e-06, 9.986e-06, 8.721e-06, 1.085e-05, 8.077e-06, 7.662e-06, 9.989e-06, 9.267e-06, 9.954e-06, 1.021e-05
9.059e-06, 8.607e-06, 9.745e-06, 9.957e-06, 8.756e-06, 1.077e-05, 7.994e-06, 7.677e-06, 1.001e-05, 9.242e-06, 1.002e-05, 1.006e-05
9.039e-06, 8.631e-06, 9.727e-06, 9.988e-06, 8.785e-06, 1.060e-05, 7.926e-06, 7.703e-06, 9.938e-06, 9.262e-06, 1.001e-05, 9.985e-06
8.998e-06, 8.597e-06, 9.721e-06, 1.007e-05, 8.799e-06, 1.060e-05, 7.838e-06, 7.629e-06, 9.807e-06, 9.305e-06, 1.004e-05, 9.996e-06
8.966e-06, 8.547e-06, 9.708e-06, 1.004e-05, 8.975e-06, 1.058e-05, 7.742e-06, 7.529e-06, 9.769e-06, 9.296e-06, 9.978e-06, 1.005e-05
8.978e-06, 8.486e-06, 9.694e-06, 1.002e-05, 8.993e-06, 1.040e-05, 7.705e-06, 7.475e-06, 9.789e-06, 9.282e-06, 9.963e-06, 1.009e-05
8.832e-06, 8.451e-06, 9.683e-06, 9.919e-06, 9.054e-06, 1.017e-05, 8.197e-06, 7.422e-06, 9.831e-06, 9.187e-06, 9.841e-06, 1.009e-05
8.851e-06, 8.638e-06, 9.691e-06, 9.887e-06, 9.077e-06, 1.006e-05, 8.170e-06, 7.232e-06, 9.787e-06, 9.169e-06, 9.693e-06, 1.007e-05
8.884e-06, 8.667e-06, 9.694e-06, 9.783e-06, 9.085e-06, 9.046e-06, 8.117e-06, 7.265e-06, 9.762e-06, 9.105e-06, 9.569e-06, 9.385e-06
8.880e-06, 8.657e-06, 9.668e-06, 9.662e-06, 9.222e-06, 9.335e-06, 8.096e-06, 7.322e-06, 9.825e-06, 9.045e-06, 9.555e-06, 9.523e-06
8.924e-06, 8.643e-06, 9.573e-06, 9.382e-06, 8.885e-06, 9.449e-06, 8.046e-06, 7.367e-06, 9.896e-06, 9.206e-06, 9.830e-06, 9.643e-06
9.014e-06, 8.672e-06, 9.527e-06, 9.486e-06, 8.842e-06, 9.753e-06, 8.136e-06, 7.426e-06, 9.880e-06, 9.213e-06, 9.972e-06, 9.871e-06
9.119e-06, 8.662e-06, 9.506e-06, 9.583e-06, 8.779e-06, 9.934e-06, 8.238e-06, 7.491e-06, 9.835e-06, 9.172e-06, 1.005e-05, 9.928e-06
9.184e-06, 8.648e-06, 9.504e-06, 9.755e-06, 8.766e-06, 1.003e-05, 8.264e-06, 7.564e-06, 9.819e-06, 9.161e-06, 1.002e-05, 9.942e-06
9.212e-06, 8.643e-06, 9.507e-06, 9.883e-06, 8.770e-06, 1.045e-05, 8.284e-06, 7.638e-06, 9.791e-06, 9.230e-06, 9.996e-06, 1.006e-05
9.181e-06, 8.628e-06, 9.493e-06, 9.916e-06, 8.739e-06, 1.065e-05, 8.244e-06, 7.668e-06, 9.668e-06, 9.233e-06, 1.000e-05, 1.017e-05
9.180e-06, 8.597e-06, 9.481e-06, 9.961e-06, 8.715e-06, 1.066e-05, 8.260e-06, 7.666e-06, 9.645e-06, 9.241e-06, 9.975e-06, 1.018e-05
9.142e-06, 8.582e-06, 9.431e-06, 1.002e-05, 8.735e-06, 1.083e-05, 8.222e-06, 7.671e-06, 9.600e-06, 9.273e-06, 9.931e-06, 1.027e-05
9.108e-06, 8.582e-06, 9.780e-06, 1.000e-05, 8.718e-06, 1.091e-05, 8.175e-06, 7.666e-06, 9.950e-06, 9.247e-06, 9.910e-06, 1.022e-05
9.106e-06, 8.601e-06, 9.764e-06, 9.966e-06, 8.731e-06, 1.072e-05, 8.144e-06, 7.672e-06, 9.874e-06, 9.253e-06, 9.954e-06, 1.004e-05
9.070e-06, 8.629e-06, 9.750e-06, 1.001e-05, 8.797e-06, 1.075e-05, 8.040e-06, 7.699e-06, 9.756e-06, 9.280e-06, 1.000e-05, 1.006e-05
9.033e-06, 8.622e-06, 9.736e-06, 1.007e-05, 8.811e-06, 1.070e-05, 7.936e-06, 7.670e-06, 9.727e-06, 9.317e-06, 1.000e-05, 1.008e-05
9.016e-06, 8.569e-06, 9.715e-06, 1.005e-05, 8.899e-06, 1.060e-05, 7.890e-06, 7.582e-06, 9.730e-06, 9.309e-06, 9.954e-06, 1.008e-05
8.966e-06, 8.503e-06, 9.708e-06, 1.006e-05, 8.932e-06, 1.034e-05, 7.775e-06, 7.536e-06, 9.749e-06, 9.301e-06, 9.983e-06, 1.011e-05
8.865e-06, 8.480e-06, 9.721e-06, 9.971e-06, 8.978e-06, 1.011e-05, 8.279e-06, 7.524e-06, 9.701e-06, 9.231e-06, 9.789e-06, 1.008e-05
8.911e-06, 8.658e-06, 9.716e-06, 9.889e-06, 8.972e-06, 9.201e-06, 8.206e-06, 7.203e-06, 9.696e-06, 9.177e-06, 9.628e-06, 9.527e-06
8.929e-06, 8.660e-06, 9.678e-06, 9.756e-06, 8.990e-06, 9.398e-06, 8.171e-06, 7.221e-06, 9.750e-06, 9.098e-06, 9.523e-06, 9.651e-06
8.965e-06, 8.698e-06, 9.608e-06, 9.613e-06, 9.208e-06, 9.557e-06, 8.117e-06, 7.320e-06, 9.849e-06, 9.037e-06, 9.447e-06, 9.755e-06
9.045e-06, 8.706e-06, 9.602e-06, 9.410e-06, 8.796e-06, 9.905e-06, 8.168e-06, 7.349e-06, 9.874e-06, 9.157e-06, 9.959e-06, 9.941e-06
9.127e-06, 8.727e-06, 9.584e-06, 9.550e-06, 8.752e-06, 9.987e-06, 8.261e-06, 7.381e-06, 9.874e-06, 9.118e-06, 1.002e-05, 9.967e-06
9.210e-06, 8.704e-06, 9.552e-06, 9.706e-06, 8.734e-06, 1.010e-05, 8.324e-06, 7.411e-06, 9.868e-06, 9.106e-06, 9.950e-06, 1.002e-05
9.219e-06, 8.689e-06, 9.566e-06, 9.867e-06, 8.749e-06, 1.048e-05, 8.315e-06, 7.478e-06, 9.845e-06, 9.214e-06, 9.965e-06, 1.012e-05
9.203e-06, 8.665e-06, 9.589e-06, 9.916e-06, 8.730e-06, 1.064e-05, 8.285e-06, 7.574e-06, 9.747e-06, 9.252e-06, 9.939e-06, 1.019e-05
9.188e-06, 8.640e-06, 9.570e-06, 9.982e-06, 8.714e-06, 1.067e-05, 8.286e-06, 7.586e-06, 9.729e-06, 9.279e-06, 9.917e-06, 1.022e-05
9.147e-06, 8.614e-06, 9.524e-06, 9.996e-06, 8.710e-06, 1.088e-05, 8.251e-06, 7.583e-06, 9.654e-06, 9.282e-06, 9.890e-06, 1.027e-05
9.135e-06, 8.614e-06, 9.790e-06, 9.994e-06, 8.710e-06, 1.096e-05, 8.229e-06, 7.631e-06, 9.942e-06, 9.285e-06, 9.895e-06, 1.023e-05
9.119e-06, 8.614e-06, 9.770e-06, 1.001e-05, 8.719e-06, 1.085e-05, 8.161e-06, 7.640e-06, 9.898e-06, 9.313e-06, 9.929e-06, 1.011e-05
9.074e-06, 8.619e-06, 9.767e-06, 1.004e-05, 8.809e-06, 1.088e-05, 8.041e-06, 7.648e-06, 9.764e-06, 9.328e-06, 9.967e-06, 1.014e-05
9.021e-06, 8.640e-06, 9.760e-06, 1.007e-05, 8.844e-06, 1.084e-05, 7.938e-06, 7.676e-06, 9.704e-06, 9.352e-06, 9.925e-06, 1.017e-05
9.005e-06, 8.641e-06, 9.735e-06, 1.007e-05, 8.913e-06, 1.071e-05, 7.897e-06, 7.683e-06, 9.673e-06, 9.346e-06, 9.858e-06, 1.013e-05
8.994e-06, 8.603e-06, 9.738e-06, 1.007e-05, 8.976e-06, 1.048e-05, 7.809e-06, 7.684e-06, 9.675e-06, 9.332e-06, 9.781e-06, 1.019e-05
8.863e-06, 8.553e-06, 9.763e-06, 9.993e-06, 8.877e-06, 1.017e-05, 8.338e-06, 7.614e-06, 9.649e-06, 9.272e-06, 9.523e-06, 1.011e-05
8.945e-06, 8.534e-06, 9.753e-06, 9.922e-06, 8.927e-06, 9.544e-06, 8.322e-06, 7.559e-06, 9.646e-06, 9.222e-06, 9.474e-06, 9.751e-06
8.963e-06, 8.764e-06, 9.723e-06, 9.816e-06, 9.005e-06, 9.816e-06, 8.275e-06, 7.236e-06, 9.700e-06, 9.156e-06, 9.473e-06, 9.875e-06
9.010e-06, 8.738e-06, 9.665e-06, 9.705e-06, 8.763e-06, 9.957e-06, 8.209e-06, 7.302e-06, 9.801e-06, 9.109e-06, 9.702e-06, 9.985e-06
9.071e-06, 8.738e-06, 9.671e-06, 9.424e-06, 8.800e-06, 9.922e-06, 8.204e-06, 7.350e-06, 9.854e-06, 9.134e-06, 9.830e-06, 9.974e-06
9.143e-06, 8.760e-06, 9.661e-06, 9.590e-06, 8.721e-06, 1.009e-05, 8.262e-06, 7.395e-06, 9.843e-06, 9.097e-06, 9.778e-06, 1.004e-05
9.231e-06, 8.747e-06, 9.652e-06, 9.705e-06, 8.729e-06, 1.048e-05, 8.336e-06, 7.400e-06, 9.820e-06, 9.131e-06, 9.766e-06, 1.011e-05
9.210e-06, 8.719e-06, 9.659e-06, 9.837e-06, 8.735e-06, 1.062e-05, 8.295e-06, 7.431e-06, 9.840e-06, 9.207e-06, 9.766e-06, 1.013e-05
9.226e-06, 8.682e-06, 9.638e-06, 9.912e-06, 8.755e-06, 1.070e-05, 8.322e-06, 7.503e-06, 9.810e-06, 9.251e-06, 9.776e-06, 1.016e-05
9.207e-06, 8.655e-06, 9.622e-06, 9.966e-06, 8.757e-06, 1.089e-05, 8.330e-06, 7.532e-06, 9.824e-06, 9.282e-06, 9.790e-06, 1.026e-05
9.171e-06, 8.638e-06, 9.772e-06, 1.004e-05, 8.776e-06, 1.090e-05, 8.294e-06, 7.542e-06, 9.906e-06, 9.327e-06, 9.805e-06, 1.023e-05
9.150e-06, 8.638e-06, 9.769e-06, 1.006e-05, 8.786e-06, 1.082e-05, 8.247e-06, 7.616e-06, 9.830e-06, 9.350e-06, 9.828e-06, 1.017e-05
9.125e-06, 8.643e-06, 9.763e-06, 1.009e-05, 8.866e-06, 1.085e-05, 8.151e-06, 7.629e-06, 9.741e-06, 9.374e-06, 9.809e-06, 1.014e-05
9.061e-06, 8.654e-06, 9.748e-06, 1.011e-05, 8.957e-06, 1.093e-05, 8.003e-06, 7.670e-06, 9.673e-06, 9.380e-06, 9.746e-06, 1.020e-05
9.009e-06, 8.665e-06, 9.746e-06, 1.011e-05, 8.956e-06, 1.075e-05, 7.907e-06, 7.710e-06, 9.702e-06, 9.388e-06, 9.618e-06, 1.015e-05
8.981e-06, 8.659e-06, 9.772e-06, 1.010e-05, 9.041e-06, 1.053e-05, 7.837e-06, 7.710e-06, 9.648e-06, 9.374e-06, 9.579e-06, 1.020e-05
8.977e-06, 8.639e-06, 9.753e-06, 1.008e-05, 8.978e-06, 9.829e-06, 7.760e-06, 7.718e-06, 9.635e-06, 9.340e-06, 9.445e-06, 9.893e-06
9.006e-06, 8.602e-06, 9.722e-06, 9.995e-06, 8.967e-06, 9.929e-06, 8.454e-06, 7.645e-06, 9.680e-06, 9.267e-06, 9.395e-06, 9.970e-06
8.987e-06, 8.780e-06, 9.653e-06, 9.928e-06, 8.959e-06, 9.956e-06, 8.363e-06, 7.317e-06, 9.767e-06, 9.221e-06, 9.404e-06, 9.987e-06
9.032e-06, 8.741e-06, 9.647e-06, 9.774e-06, 8.869e-06, 1.006e-05, 8.289e-06, 7.340e-06, 9.820e-06, 9.132e-06, 9.586e-06, 1.004e-05
9.070e-06, 8.746e-06, 9.650e-06, 9.624e-06, 8.882e-06, 1.037e-05, 8.267e-06, 7.387e-06, 9.818e-06, 9.091e-06, 9.595e-06, 1.005e-05
9.177e-06, 8.743e-06, 9.655e-06, 9.755e-06, 8.826e-06, 1.060e-05, 8.308e-06, 7.418e-06, 9.786e-06, 9.140e-06, 9.574e-06, 1.009e-05
9.257e-06, 8.699e-06, 9.661e-06, 9.878e-06, 8.846e-06, 1.069e-05, 8.360e-06, 7.440e-06, 9.794e-06, 9.228e-06, 9.577e-06, 1.014e-05
9.240e-06, 8.666e-06, 9.658e-06, 9.938e-06, 8.867e-06, 1.090e-05, 8.342e-06, 7.490e-06, 9.803e-06, 9.265e-06, 9.581e-06, 1.025e-05
9.237e-06, 8.656e-06, 9.800e-06, 9.975e-06, 8.857e-06, 1.092e-05, 8.326e-06, 7.524e-06, 9.868e-06, 9.294e-06, 9.612e-06, 1.020e-05
9.216e-06, 8.643e-06, 9.785e-06, 1.007e-05, 8.941e-06, 1.089e-05, 8.304e-06, 7.570e-06, 9.832e-06, 9.345e-06, 9.647e-06, 1.015e-05
9.200e-06, 8.647e-06, 9.769e-06, 1.014e-05, 8.994e-06, 1.076e-05, 8.307e-06, 7.672e-06, 9.727e-06, 9.400e-06, 9.682e-06, 1.007e-05
9.147e-06, 8.656e-06, 9.767e-06, 1.018e-05, 9.110e-06, 1.086e-05, 8.220e-06, 7.678e-06, 9.762e-06, 9.430e-06, 9.696e-06, 1.009e-05
9.110e-06, 8.680e-06, 9.783e-06, 1.017e-05, 9.082e-06, 1.074e-05, 8.133e-06, 7.717e-06, 9.705e-06, 9.418e-06, 9.633e-06, 1.014e-05
9.073e-06, 8.705e-06, 9.781e-06, 1.013e-05, 9.073e-06, 1.057e-05, 8.009e-06, 7.758e-06, 9.675e-06, 9.412e-06, 9.518e-06, 1.014e-05
9.015e-06, 8.680e-06, 9.743e-06, 1.011e-05, 9.188e-06, 9.858e-06, 7.906e-06, 7.758e-06, 9.685e-06, 9.398e-06, 9.474e-06, 9.843e-06
8.981e-06, 8.645e-06, 9.683e-06, 1.007e-05, 9.274e-06, 1.002e-05, 7.775e-06, 7.712e-06, 9.727e-06, 9.349e-06, 9.421e-06, 1.002e-05
9.011e-06, 8.778e-06, 9.678e-06, 1.003e-05, 9.109e-06, 1.014e-05, 8.414e-06, 7.311e-06, 9.764e-06, 9.284e-06, 9.338e-06, 1.009e-05
9.061e-06, 8.705e-06, 9.674e-06, 9.964e-06, 8.839e-06, 1.044e-05, 8.373e-06, 7.373e-06, 9.763e-06, 9.242e-06, 9.412e-06, 1.009e-05
9.123e-06, 8.695e-06, 9.674e-06, 9.827e-06, 8.973e-06, 1.062e-05, 8.391e-06, 7.405e-06, 9.751e-06, 9.198e-06, 9.459e-06, 1.013e-05
9.212e-06, 8.671e-06, 9.683e-06, 9.911e-06, 8.933e-06, 1.066e-05, 8.407e-06, 7.417e-06, 9.746e-06, 9.273e-06, 9.419e-06, 1.013e-05
9.263e-06, 8.631e-06, 9.773e-06, 9.957e-06, 8.878e-06, 1.092e-05, 8.407e-06, 7.503e-06, 9.723e-06, 9.305e-06, 9.373e-06, 1.020e-05
9.246e-06, 8.629e-06, 9.780e-06, 1.000e-05, 8.899e-06, 1.107e-05, 8.367e-06, 7.569e-06, 9.735e-06, 9.349e-06, 9.444e-06, 1.022e-05
9.250e-06, 8.660e-06, 9.793e-06, 1.005e-05, 8.985e-06, 1.109e-05, 8.351e-06, 7.621e-06, 9.699e-06, 9.373e-06, 9.456e-06, 1.018e-05
9.246e-06, 8.649e-06, 9.786e-06, 1.006e-05, 9.046e-06, 1.099e-05, 8.345e-06, 7.671e-06, 9.648e-06, 9.389e-06, 9.508e-06, 1.012e-05
9.213e-06, 8.643e-06, 9.754e-06, 1.009e-05, 9.084e-06, 1.104e-05, 8.321e-06, 7.688e-06, 9.644e-06, 9.411e-06, 9.552e-06, 1.020e-05
9.164e-06, 8.673e-06, 9.700e-06, 1.010e-05, 9.130e-06, 1.010e-05, 8.244e-06, 7.742e-06, 9.669e-06, 9.407e-06, 9.569e-06, 9.990e-06
9.119e-06, 8.703e-06, 9.689e-06, 1.006e-05, 9.250e-06, 1.051e-05, 8.181e-06, 7.765e-06, 9.687e-06, 9.398e-06, 9.586e-06, 1.003e-05
9.102e-06, 8.666e-06, 9.686e-06, 1.006e-05, 9.298e-06, 1.071e-05, 8.071e-06, 7.735e-06, 9.697e-06, 9.398e-06, 9.472e-06, 1.016e-05
9.081e-06, 8.670e-06, 9.809e-06, 1.006e-05, 8.894e-06, 1.068e-05, 7.873e-06, 7.376e-06, 9.655e-06, 9.369e-06, 9.358e-06, 1.014e-05
9.124e-06, 8.660e-06, 9.769e-06, 1.004e-05, 8.908e-06, 1.092e-05, 8.480e-06, 7.382e-06, 9.584e-06, 9.335e-06, 9.384e-06, 1.020e-05
9.170e-06, 8.591e-06, 9.722e-06, 9.984e-06, 8.988e-06, 1.120e-05, 8.457e-06, 7.481e-06, 9.596e-06, 9.336e-06, 9.396e-06, 1.029e-05
9.247e-06, 8.572e-06, NaN, 1.005e-05, 9.092e-06, 1.109e-05, 8.484e-06, 7.516e-06, NaN, 9.376e-06, 9.475e-06, 1.017e-05
9.283e-06, 8.618e-06, NaN, 1.008e-05, 9.179e-06, NaN, 8.486e-06, 7.566e-06, NaN, 9.390e-06, 9.505e-06, NaN
9.250e-06, 8.630e-06, NaN, 1.003e-05, 9.241e-06, NaN, 8.420e-06, 7.641e-06, NaN, 9.381e-06, 9.521e-06, NaN
9.232e-06, 8.607e-06, NaN, 1.002e-05, NaN, NaN, 8.369e-06, 7.656e-06, NaN, 9.391e-06, NaN, NaN
9.270e-06, 8.633e-06, NaN, 1.004e-05, NaN, NaN, 8.383e-06, 7.694e-06, NaN, 9.378e-06, NaN, NaN
9.219e-06, 8.614e-06, NaN, 1.002e-05, NaN, NaN, 8.335e-06, 7.410e-06, NaN, 9.369e-06, NaN, NaN
9.173e-06, 8.619e-06, NaN, 1.005e-05, NaN, NaN, 8.278e-06, 7.441e-06, NaN, 9.370e-06, NaN, NaN
9.122e-06, 8.669e-06, NaN, 1.003e-05, NaN, NaN, 8.189e-06, 7.471e-06, NaN, 9.380e-06, NaN, NaN
9.242e-06, 8.693e-06, NaN, NaN, NaN, NaN, 8.407e-06, 7.580e-06, NaN, NaN, NaN, NaN
9.223e-06, NaN, NaN, NaN, NaN, NaN, 8.360e-06, NaN, NaN, NaN, NaN, NaN
9.210e-06, NaN, NaN, NaN, NaN, NaN, 8.309e-06, NaN, NaN, NaN, NaN, NaN
9.254e-06, NaN, NaN, NaN, NaN, NaN, 8.330e-06, NaN, NaN, NaN, NaN, NaN
9.217e-06, NaN, NaN, NaN, NaN, NaN, 8.260e-06, NaN, NaN, NaN, NaN, NaN


==> Figures/Phantom_validation_m0s.csv <==
10p_BSA_IR-GRE_Graham, 10p_BSA+MnCl2_IR-GRE_Graham, 15p_BSA_IR-GRE_Graham, 15p_BSA+MnCl2_IR-GRE_Graham, 20p_BSA_IR-GRE_Graham, 20p_BSA+MnCl2_IR-GRE_Graham, 10p_BSA_IR-GRE_gBloch, 10p_BSA+MnCl2_IR-GRE_gBloch, 15p_BSA_IR-GRE_gBloch, 15p_BSA+MnCl2_IR-GRE_gBloch, 20p_BSA_IR-GRE_gBloch, 20p_BSA+MnCl2_IR-GRE_gBloch, 10p_BSA_HSFP-NN_Graham, 10p_BSA+MnCl2_HSFP-NN_Graham, 15p_BSA_HSFP-NN_Graham, 15p_BSA+MnCl2_HSFP-NN_Graham, 20p_BSA_HSFP-NN_Graham, 20p_BSA+MnCl2_HSFP-NN_Graham, 10p_BSA_HSFP-NN_gBloch, 10p_BSA+MnCl2_HSFP-NN_gBloch, 15p_BSA_HSFP-NN_gBloch, 15p_BSA+MnCl2_HSFP-NN_gBloch, 20p_BSA_HSFP-NN_gBloch, 20p_BSA+MnCl2_HSFP-NN_gBloch
4.974e-02, 4.107e-02, 5.845e-02, 6.339e-02, 8.446e-02, 8.961e-02, 5.134e-02, 4.241e-02, 6.045e-02, 6.563e-02, 8.722e-02, 9.240e-02, 5.512e-02, 4.853e-02, 6.454e-02, 6.846e-02, 6.698e-02, 7.211e-02, 5.192e-02, 4.663e-02, 6.206e-02, 7.163e-02, 8.206e-02, 7.766e-02
4.919e-02, 4.121e-02, 5.773e-02, 6.329e-02, 8.349e-02, 8.704e-02, 5.079e-02, 4.255e-02, 5.970e-02, 6.551e-02, 8.624e-02, 8.974e-02, 5.515e-02, 4.825e-02, 6.422e-02, 6.677e-02, 6.644e-02, 7.415e-02, 5.153e-02, 4.717e-02, 6.145e-02, 7.093e-02, 8.050e-02, 7.920e-02
4.982e-02, 4.138e-02, 5.760e-02, 6.311e-02, 8.282e-02, 8.622e-02, 5.144e-02, 4.272e-02, 5.955e-02, 6.532e-02, 8.555e-02, 8.892e-02, 5.498e-02, 4.743e-02, 6.316e-02, 6.649e-02, 6.878e-02, 7.549e-02, 5.086e-02, 4.721e-02, 6.104e-02, 7.198e-02, 8.024e-02, 7.981e-02
4.973e-02, 4.146e-02, 5.792e-02, 6.320e-02, 8.247e-02, 8.677e-02, 5.135e-02, 4.281e-02, 5.986e-02, 6.541e-02, 8.521e-02, 8.949e-02, 5.439e-02, 4.627e-02, 6.312e-02, 6.787e-02, 6.759e-02, 7.567e-02, 5.072e-02, 4.687e-02, 6.085e-02, 7.286e-02, 7.995e-02, 7.880e-02
4.863e-02, 4.146e-02, 5.781e-02, 6.371e-02, 8.260e-02, 8.683e-02, 5.022e-02, 4.280e-02, 5.983e-02, 6.593e-02, 8.536e-02, 8.956e-02, 5.451e-02, 4.615e-02, 6.324e-02, 6.887e-02, 6.510e-02, 7.590e-02, 5.033e-02, 4.743e-02, 5.827e-02, 7.289e-02, 7.958e-02, 7.899e-02
4.866e-02, 4.135e-02, 5.733e-02, 6.411e-02, 8.507e-02, 8.684e-02, 5.025e-02, 4.268e-02, 5.931e-02, 6.634e-02, 8.781e-02, 8.959e-02, 5.234e-02, 4.666e-02, 6.385e-02, 6.758e-02, 6.384e-02, 7.531e-02, 5.171e-02, 4.818e-02, 6.026e-02, 7.217e-02, 7.934e-02, 7.968e-02
4.997e-02, 4.131e-02, 5.687e-02, 6.307e-02, 8.340e-02, 8.633e-02, 5.161e-02, 4.264e-02, 5.882e-02, 6.528e-02, 8.611e-02, 8.907e-02, 5.360e-02, 4.999e-02, 6.415e-02, 6.788e-02, 6.366e-02, 7.951e-02, 5.188e-02, 4.631e-02, 6.073e-02, 7.247e-02, 7.899e-02, 8.101e-02
4.952e-02, 4.145e-02, 5.668e-02, 6.288e-02, 8.296e-02, 8.563e-02, 5.111e-02, 4.278e-02, 5.862e-02, 6.509e-02, 8.566e-02, 8.838e-02, 5.454e-02, 4.946e-02, 6.351e-02, 6.804e-02, 6.350e-02, 7.000e-02, 5.177e-02, 4.623e-02, 6.120e-02, 7.047e-02, 7.962e-02, 8.036e-02
5.010e-02, 4.150e-02, 5.655e-02, 6.253e-02, 8.232e-02, 8.669e-02, 5.172e-02, 4.287e-02, 5.847e-02, 6.473e-02, 8.502e-02, 8.949e-02, 5.519e-02, 4.875e-02, 6.357e-02, 6.706e-02, 6.634e-02, 6.945e-02, 5.181e-02, 4.651e-02, 6.027e-02, 7.122e-02, 8.176e-02, 7.834e-02
5.032e-02, 4.080e-02, 5.747e-02, 6.185e-02, 8.218e-02, 8.992e-02, 5.195e-02, 4.214e-02, 5.941e-02, 6.402e-02, 8.489e-02, 9.271e-02, 5.519e-02, 4.813e-02, 6.268e-02, 6.744e-02, 6.587e-02, 6.991e-02, 5.151e-02, 4.710e-02, 5.961e-02, 7.178e-02, 8.076e-02, 7.723e-02
4.987e-02, 4.067e-02, 5.785e-02, 6.192e-02, 8.145e-02, 8.787e-02, 5.149e-02, 4.200e-02, 5.978e-02, 6.408e-02, 8.415e-02, 9.060e-02, 5.516e-02, 4.750e-02, 6.269e-02, 6.659e-02, 6.654e-02, 7.289e-02, 5.118e-02, 4.725e-02, 5.994e-02, 7.148e-02, 8.092e-02, 7.888e-02
5.013e-02, 4.079e-02, 5.851e-02, 6.207e-02, 8.155e-02, 8.576e-02, 5.177e-02, 4.213e-02, 6.045e-02, 6.424e-02, 8.427e-02, 8.843e-02, 5.508e-02, 4.631e-02, 6.360e-02, 6.649e-02, 6.540e-02, 7.401e-02, 5.113e-02, 4.693e-02, 6.099e-02, 7.226e-02, 7.986e-02, 7.946e-02
4.958e-02, 4.130e-02, 5.763e-02, 6.296e-02, 8.180e-02, 8.486e-02, 5.120e-02, 4.265e-02, 5.966e-02, 6.514e-02, 8.454e-02, 8.752e-02, 5.454e-02, 4.604e-02, 6.410e-02, 6.748e-02, 6.745e-02, 7.418e-02, 5.038e-02, 4.744e-02, 6.129e-02, 7.329e-02, 7.998e-02, 7.886e-02
4.860e-02, 4.163e-02, 5.666e-02, 6.324e-02, 8.258e-02, 8.567e-02, 5.019e-02, 4.298e-02, 5.864e-02, 6.543e-02, 8.536e-02, 8.835e-02, 5.409e-02, 4.605e-02, 6.452e-02, 6.688e-02, 6.641e-02, 7.330e-02, 4.941e-02, 4.841e-02, 6.191e-02, 7.313e-02, 7.983e-02, 7.880e-02
4.862e-02, 4.133e-02, 5.621e-02, 6.383e-02, 8.374e-02, 8.560e-02, 5.023e-02, 4.267e-02, 5.816e-02, 6.603e-02, 8.657e-02, 8.829e-02, 5.384e-02, 4.630e-02, 6.133e-02, 6.546e-02, 6.469e-02, 7.331e-02, 4.888e-02, 4.908e-02, 5.627e-02, 7.246e-02, 7.958e-02, 7.945e-02
4.996e-02, 4.117e-02, 5.569e-02, 6.483e-02, 8.531e-02, 8.518e-02, 5.161e-02, 4.250e-02, 5.761e-02, 6.706e-02, 8.803e-02, 8.787e-02, 5.311e-02, 4.690e-02, 6.225e-02, 6.544e-02, 6.474e-02, 7.594e-02, 5.259e-02, 5.007e-02, 5.782e-02, 7.232e-02, 7.906e-02, 8.059e-02
4.977e-02, 4.169e-02, 5.578e-02, 6.178e-02, 8.343e-02, 8.486e-02, 5.143e-02, 4.303e-02, 5.769e-02, 6.394e-02, 8.612e-02, 8.757e-02, 5.364e-02, 5.058e-02, 6.334e-02, 6.606e-02, 6.345e-02, 7.803e-02, 5.218e-02, 4.628e-02, 5.952e-02, 7.217e-02, 7.828e-02, 8.173e-02
4.984e-02, 4.148e-02, 5.574e-02, 6.111e-02, 8.221e-02, 8.489e-02, 5.145e-02, 4.282e-02, 5.763e-02, 6.324e-02, 8.486e-02, 8.762e-02, 5.450e-02, 5.062e-02, 6.347e-02, 6.658e-02, 6.231e-02, 7.823e-02, 5.193e-02, 4.650e-02, 6.063e-02, 7.133e-02, 7.796e-02, 8.221e-02
4.986e-02, 4.155e-02, 5.661e-02, 6.138e-02, 8.206e-02, 8.632e-02, 5.148e-02, 4.294e-02, 5.852e-02, 6.352e-02, 8.472e-02, 8.911e-02, 5.461e-02, 5.052e-02, 6.298e-02, 7.010e-02, 6.227e-02, 6.689e-02, 5.213e-02, 4.617e-02, 6.062e-02, 7.217e-02, 7.837e-02, 7.873e-02
5.060e-02, 4.083e-02, 5.706e-02, 6.143e-02, 8.197e-02, 8.794e-02, 5.225e-02, 4.219e-02, 5.897e-02, 6.357e-02, 8.464e-02, 9.080e-02, 5.529e-02, 5.000e-02, 6.304e-02, 6.975e-02, 6.188e-02, 6.887e-02, 5.210e-02, 4.568e-02, 6.059e-02, 7.240e-02, 7.923e-02, 7.968e-02
5.022e-02, 4.013e-02, 5.743e-02, 6.153e-02, 8.174e-02, 8.918e-02, 5.186e-02, 4.146e-02, 5.934e-02, 6.367e-02, 8.441e-02, 9.195e-02, 5.525e-02, 4.908e-02, 6.222e-02, 6.917e-02, 6.641e-02, 6.865e-02, 5.161e-02, 4.584e-02, 6.018e-02, 7.317e-02, 8.198e-02, 7.708e-02
4.961e-02, 3.995e-02, 5.813e-02, 6.138e-02, 8.070e-02, 8.726e-02, 5.123e-02, 4.127e-02, 6.005e-02, 6.351e-02, 8.336e-02, 8.997e-02, 5.577e-02, 4.858e-02, 6.269e-02, 6.741e-02, 6.627e-02, 7.070e-02, 5.209e-02, 4.625e-02, 6.013e-02, 7.281e-02, 8.132e-02, 7.699e-02
4.910e-02, 4.084e-02, 5.786e-02, 6.193e-02, 8.051e-02, 8.585e-02, 5.071e-02, 4.219e-02, 5.992e-02, 6.406e-02, 8.318e-02, 8.853e-02, 5.610e-02, 4.767e-02, 6.442e-02, 6.592e-02, 6.510e-02, 7.319e-02, 5.210e-02, 4.670e-02, 6.096e-02, 7.229e-02, 8.011e-02, 7.902e-02
4.870e-02, 4.130e-02, 5.674e-02, 6.260e-02, 8.069e-02, 8.620e-02, 5.030e-02, 4.266e-02, 5.875e-02, 6.475e-02, 8.338e-02, 8.890e-02, 5.579e-02, 4.671e-02, 6.506e-02, 6.598e-02, 6.571e-02, 7.373e-02, 5.147e-02, 4.671e-02, 6.133e-02, 7.249e-02, 8.045e-02, 8.008e-02
4.880e-02, 4.205e-02, 5.616e-02, 6.296e-02, 8.080e-02, 8.567e-02, 5.041e-02, 4.343e-02, 5.813e-02, 6.512e-02, 8.351e-02, 8.837e-02, 5.506e-02, 4.648e-02, 6.442e-02, 6.672e-02, 6.514e-02, 7.390e-02, 5.113e-02, 4.714e-02, 6.158e-02, 7.346e-02, 8.035e-02, 7.985e-02
4.915e-02, 4.132e-02, 5.545e-02, 6.365e-02, 8.236e-02, 8.524e-02, 5.078e-02, 4.267e-02, 5.738e-02, 6.582e-02, 8.513e-02, 8.794e-02, 5.420e-02, 4.591e-02, 6.419e-02, 6.736e-02, 6.565e-02, 7.338e-02, 5.065e-02, 4.756e-02, 6.180e-02, 7.378e-02, 8.023e-02, 7.939e-02
4.854e-02, 4.100e-02, 5.519e-02, 6.278e-02, 8.488e-02, 8.482e-02, 5.016e-02, 4.233e-02, 5.709e-02, 6.496e-02, 8.758e-02, 8.752e-02, 5.373e-02, 4.595e-02, 6.393e-02, 6.659e-02, 6.717e-02, 7.421e-02, 4.976e-02, 4.813e-02, 6.263e-02, 7.371e-02, 8.064e-02, 7.952e-02
4.846e-02, 4.069e-02, 5.493e-02, 6.154e-02, 8.234e-02, 8.456e-02, 5.008e-02, 4.201e-02, 5.681e-02, 6.368e-02, 8.498e-02, 8.727e-02, 5.325e-02, 4.654e-02, 6.321e-02, 6.520e-02, 6.437e-02, 7.512e-02, 4.900e-02, 4.937e-02, 5.795e-02, 7.343e-02, 8.006e-02, 8.001e-02
4.973e-02, 4.055e-02, 5.505e-02, 6.060e-02, 8.186e-02, 8.528e-02, 5.133e-02, 4.186e-02, 5.692e-02, 6.270e-02, 8.449e-02, 8.803e-02, 5.168e-02, 4.712e-02, 6.399e-02, 6.533e-02, 6.426e-02, 7.772e-02, 5.241e-02, 5.012e-02, 5.838e-02, 7.291e-02, 7.909e-02, 8.108e-02
4.994e-02, 4.119e-02, 5.558e-02, 6.013e-02, 8.169e-02, 8.747e-02, 5.155e-02, 4.257e-02, 5.746e-02, 6.221e-02, 8.433e-02, 9.031e-02, 5.240e-02, 4.730e-02, 6.345e-02, 6.566e-02, 6.424e-02, 7.794e-02, 5.203e-02, 5.013e-02, 5.885e-02, 7.242e-02, 7.892e-02, 8.223e-02
4.986e-02, 4.010e-02, 5.635e-02, 6.086e-02, 8.180e-02, 8.948e-02, 5.149e-02, 4.144e-02, 5.825e-02, 6.297e-02, 8.446e-02, 9.225e-02, 5.348e-02, 5.298e-02, 6.347e-02, 6.474e-02, 6.342e-02, 7.961e-02, 5.177e-02, 4.570e-02, 6.048e-02, 7.147e-02, 7.909e-02, 8.356e-02
5.015e-02, 3.962e-02, 5.663e-02, 6.133e-02, 8.098e-02, 8.809e-02, 5.179e-02, 4.094e-02, 5.852e-02, 6.345e-02, 8.363e-02, 9.082e-02, 5.419e-02, 5.229e-02, 6.265e-02, 6.530e-02, 6.341e-02, 8.354e-02, 5.188e-02, 4.591e-02, 6.081e-02, 7.106e-02, 7.937e-02, 8.375e-02
4.964e-02, 3.950e-02, 5.762e-02, 6.149e-02, 8.068e-02, 8.772e-02, 5.126e-02, 4.081e-02, 5.953e-02, 6.361e-02, 8.333e-02, 9.045e-02, 5.396e-02, 5.215e-02, 6.259e-02, 7.127e-02, 6.181e-02, 6.627e-02, 5.184e-02, 4.571e-02, 6.034e-02, 7.409e-02, 7.939e-02, 7.686e-02
4.868e-02, 4.063e-02, 5.866e-02, 6.146e-02, 8.042e-02, 8.654e-02, 5.028e-02, 4.198e-02, 6.059e-02, 6.358e-02, 8.309e-02, 8.924e-02, 5.489e-02, 5.135e-02, 6.224e-02, 6.979e-02, 6.107e-02, 6.719e-02, 5.165e-02, 4.532e-02, 5.992e-02, 7.307e-02, 7.959e-02, 7.789e-02
4.820e-02, 4.059e-02, 5.796e-02, 6.227e-02, 8.037e-02, 8.678e-02, 4.979e-02, 4.193e-02, 6.002e-02, 6.440e-02, 8.304e-02, 8.950e-02, 5.535e-02, 5.052e-02, 6.232e-02, 6.810e-02, 7.044e-02, 6.848e-02, 5.157e-02, 4.513e-02, 5.992e-02, 7.317e-02, 8.218e-02, 7.809e-02
4.836e-02, 4.117e-02, 5.666e-02, 6.267e-02, 8.010e-02, 8.608e-02, 4.996e-02, 4.252e-02, 5.866e-02, 6.480e-02, 8.278e-02, 8.879e-02, 5.630e-02, 4.959e-02, 6.409e-02, 6.752e-02, 6.718e-02, 6.945e-02, 5.218e-02, 4.514e-02, 6.027e-02, 7.335e-02, 8.102e-02, 7.710e-02
4.842e-02, 4.076e-02, 5.572e-02, 6.405e-02, 8.172e-02, 8.556e-02, 5.003e-02, 4.210e-02, 5.767e-02, 6.622e-02, 8.446e-02, 8.828e-02, 5.666e-02, 4.917e-02, 6.356e-02, 6.674e-02, 6.820e-02, 7.239e-02, 5.219e-02, 4.560e-02, 6.092e-02, 7.336e-02, 8.132e-02, 7.780e-02
4.839e-02, 4.116e-02, 5.518e-02, 6.493e-02, 8.446e-02, 8.505e-02, 5.001e-02, 4.250e-02, 5.711e-02, 6.713e-02, 8.714e-02, 8.776e-02, 5.591e-02, 4.810e-02, 6.425e-02, 6.541e-02, 6.899e-02, 7.461e-02, 5.190e-02, 4.657e-02, 6.116e-02, 7.333e-02, 8.168e-02, 7.912e-02
4.793e-02, 4.034e-02, 5.545e-02, 6.275e-02, 8.191e-02, 8.477e-02, 4.954e-02, 4.165e-02, 5.737e-02, 6.492e-02, 8.453e-02, 8.749e-02, 5.548e-02, 4.700e-02, 6.426e-02, 6.545e-02, 6.788e-02, 7.565e-02, 5.157e-02, 4.676e-02, 6.169e-02, 7.377e-02, 8.196e-02, 8.004e-02
4.786e-02, 4.045e-02, 5.549e-02, 6.154e-02, 8.109e-02, 8.492e-02, 4.947e-02, 4.176e-02, 5.740e-02, 6.367e-02, 8.369e-02, 8.766e-02, 5.431e-02, 4.683e-02, 6.486e-02, 6.516e-02, 6.745e-02, 7.572e-02, 5.117e-02, 4.693e-02, 6.167e-02, 7.424e-02, 8.172e-02, 7.992e-02
4.987e-02, 4.132e-02, 5.560e-02, 6.095e-02, 8.057e-02, 8.710e-02, 5.148e-02, 4.265e-02, 5.750e-02, 6.306e-02, 8.317e-02, 8.993e-02, 5.382e-02, 4.611e-02, 6.502e-02, 6.538e-02, 6.756e-02, 7.551e-02, 5.004e-02, 4.713e-02, 6.327e-02, 7.447e-02, 8.137e-02, 7.924e-02
4.978e-02, 4.054e-02, 5.530e-02, 6.001e-02, 8.086e-02, 8.894e-02, 5.140e-02, 4.190e-02, 5.717e-02, 6.208e-02, 8.348e-02, 9.170e-02, 5.359e-02, 4.563e-02, 6.486e-02, 6.529e-02, 6.951e-02, 7.588e-02, 4.920e-02, 4.786e-02, 6.417e-02, 7.420e-02, 8.195e-02, 7.915e-02
4.980e-02, 3.972e-02, 5.561e-02, 6.069e-02, 7.992e-02, 8.776e-02, 5.142e-02, 4.106e-02, 5.748e-02, 6.278e-02, 8.252e-02, 9.049e-02, 5.376e-02, 4.618e-02, 6.363e-02, 6.433e-02, 6.514e-02, 7.625e-02, 4.995e-02, 4.878e-02, 6.059e-02, 7.441e-02, 8.085e-02, 7.912e-02
4.972e-02, 3.958e-02, 5.564e-02, 6.109e-02, 7.983e-02, 8.759e-02, 5.134e-02, 4.090e-02, 5.750e-02, 6.319e-02, 8.244e-02, 9.032e-02, 5.263e-02, 4.624e-02, 6.363e-02, 6.432e-02, 6.415e-02, 7.724e-02, 5.301e-02, 4.895e-02, 5.649e-02, 7.376e-02, 8.023e-02, 7.996e-02
4.918e-02, 3.969e-02, 5.749e-02, 6.161e-02, 7.952e-02, 8.688e-02, 5.079e-02, 4.101e-02, 5.940e-02, 6.372e-02, 8.214e-02, 8.959e-02, 5.153e-02, 4.691e-02, 6.442e-02, 6.470e-02, 6.545e-02, 7.836e-02, 5.245e-02, 4.997e-02, 5.855e-02, 7.330e-02, 8.007e-02, 8.109e-02
4.854e-02, 4.053e-02, 5.851e-02, 6.133e-02, 8.013e-02, 8.683e-02, 5.014e-02, 4.188e-02, 6.044e-02, 6.343e-02, 8.278e-02, 8.955e-02, 5.216e-02, 4.722e-02, 6.365e-02, 6.364e-02, 6.382e-02, 8.233e-02, 5.205e-02, 5.034e-02, 5.950e-02, 7.228e-02, 7.956e-02, 8.233e-02
4.803e-02, 4.020e-02, 5.784e-02, 6.195e-02, 8.003e-02, 8.567e-02, 4.963e-02, 4.154e-02, 5.990e-02, 6.406e-02, 8.269e-02, 8.837e-02, 5.319e-02, 5.393e-02, 6.279e-02, 6.380e-02, 6.398e-02, 8.583e-02, 5.175e-02, 4.572e-02, 5.992e-02, 7.198e-02, 7.971e-02, 8.334e-02
4.843e-02, 4.085e-02, 5.673e-02, 6.243e-02, 8.123e-02, 8.579e-02, 5.005e-02, 4.221e-02, 5.874e-02, 6.456e-02, 8.394e-02, 8.851e-02, 5.402e-02, 5.321e-02, 6.235e-02, 6.597e-02, 6.286e-02, 6.944e-02, 5.189e-02, 4.533e-02, 5.970e-02, 7.106e-02, 7.913e-02, 7.686e-02
4.842e-02, 4.084e-02, 5.663e-02, 6.424e-02, 8.064e-02, 8.570e-02, 5.004e-02, 4.219e-02, 5.862e-02, 6.641e-02, 8.334e-02, 8.843e-02, 5.411e-02, 5.279e-02, 6.185e-02, 7.098e-02, 6.134e-02, 6.581e-02, 5.151e-02, 4.477e-02, 5.928e-02, 7.423e-02, 7.935e-02, 7.655e-02
4.813e-02, 4.145e-02, 5.534e-02, 6.460e-02, 8.350e-02, 8.563e-02, 4.975e-02, 4.281e-02, 5.727e-02, 6.678e-02, 8.615e-02, 8.838e-02, 5.567e-02, 5.242e-02, 6.167e-02, 6.872e-02, 6.221e-02, 6.605e-02, 5.195e-02, 4.460e-02, 5.925e-02, 7.344e-02, 8.030e-02, 7.683e-02
4.800e-02, 4.055e-02, 5.549e-02, 6.196e-02, 8.210e-02, 8.515e-02, 4.962e-02, 4.188e-02, 5.741e-02, 6.409e-02, 8.471e-02, 8.789e-02, 5.614e-02, 5.233e-02, 6.190e-02, 6.514e-02, 7.212e-02, 6.586e-02, 5.246e-02, 4.469e-02, 5.867e-02, 7.244e-02, 8.225e-02, 7.632e-02
4.820e-02, 4.090e-02, 5.640e-02, 6.063e-02, 8.146e-02, 8.619e-02, 4.983e-02, 4.223e-02, 5.835e-02, 6.272e-02, 8.406e-02, 8.899e-02, 5.674e-02, 5.215e-02, 6.199e-02, 6.547e-02, 6.966e-02, 6.773e-02, 5.313e-02, 4.472e-02, 5.917e-02, 7.321e-02, 8.056e-02, 7.586e-02
4.970e-02, 4.123e-02, 5.666e-02, 6.164e-02, 8.046e-02, 9.022e-02, 5.131e-02, 4.257e-02, 5.859e-02, 6.375e-02, 8.304e-02, 9.302e-02, 5.662e-02, 5.078e-02, 6.231e-02, 6.536e-02, 6.979e-02, 7.139e-02, 5.308e-02, 4.540e-02, 5.912e-02, 7.357e-02, 8.095e-02, 7.689e-02
4.967e-02, 4.109e-02, 5.570e-02, 6.154e-02, 8.035e-02, 8.862e-02, 5.129e-02, 4.248e-02, 5.759e-02, 6.365e-02, 8.294e-02, 9.137e-02, 5.591e-02, 4.992e-02, 6.303e-02, 6.528e-02, 7.060e-02, 7.418e-02, 5.275e-02, 4.620e-02, 5.966e-02, 7.383e-02, 8.166e-02, 7.903e-02
4.962e-02, 4.023e-02, 5.535e-02, 6.177e-02, 7.919e-02, 8.701e-02, 5.125e-02, 4.159e-02, 5.722e-02, 6.389e-02, 8.176e-02, 8.971e-02, 5.518e-02, 4.846e-02, 6.352e-02, 6.523e-02, 6.861e-02, 7.552e-02, 5.199e-02, 4.661e-02, 6.027e-02, 7.443e-02, 8.159e-02, 8.017e-02
4.909e-02, 4.002e-02, 5.502e-02, 6.077e-02, 7.929e-02, 8.666e-02, 5.071e-02, 4.138e-02, 5.687e-02, 6.285e-02, 8.188e-02, 8.936e-02, 5.456e-02, 4.768e-02, 6.395e-02, 6.472e-02, 6.968e-02, 7.562e-02, 5.126e-02, 4.642e-02, 5.920e-02, 7.553e-02, 8.175e-02, 8.012e-02
4.923e-02, 4.005e-02, 5.734e-02, 6.121e-02, 7.934e-02, 8.639e-02, 5.086e-02, 4.140e-02, 5.924e-02, 6.330e-02, 8.194e-02, 8.908e-02, 5.392e-02, 4.731e-02, 6.489e-02, 6.481e-02, 6.889e-02, 7.555e-02, 5.014e-02, 4.673e-02, 6.069e-02, 7.542e-02, 8.145e-02, 7.995e-02
4.909e-02, 4.057e-02, 5.830e-02, 6.085e-02, 8.054e-02, 8.612e-02, 5.073e-02, 4.194e-02, 6.022e-02, 6.292e-02, 8.318e-02, 8.883e-02, 5.366e-02, 4.720e-02, 6.447e-02, 6.465e-02, 6.880e-02, 7.546e-02, 4.952e-02, 4.783e-02, 6.088e-02, 7.484e-02, 8.179e-02, 7.986e-02
4.831e-02, 4.010e-02, 5.751e-02, 6.120e-02, 8.005e-02, 8.453e-02, 4.993e-02, 4.144e-02, 5.956e-02, 6.327e-02, 8.270e-02, 8.720e-02, 5.373e-02, 4.690e-02, 6.313e-02, 6.444e-02, 6.806e-02, 7.611e-02, 5.026e-02, 4.849e-02, 5.905e-02, 7.568e-02, 8.176e-02, 7.907e-02
4.853e-02, 4.097e-02, 5.650e-02, 6.148e-02, 8.048e-02, 8.501e-02, 5.016e-02, 4.233e-02, 5.850e-02, 6.356e-02, 8.315e-02, 8.770e-02, 5.099e-02, 4.657e-02, 6.453e-02, 6.431e-02, 6.487e-02, 7.567e-02, 5.232e-02, 4.913e-02, 5.873e-02, 7.514e-02, 8.034e-02, 7.941e-02
4.870e-02, 4.100e-02, 5.647e-02, 6.272e-02, 8.008e-02, 8.453e-02, 5.034e-02, 4.237e-02, 5.845e-02, 6.483e-02, 8.275e-02, 8.722e-02, 5.218e-02, 4.682e-02, 6.447e-02, 6.470e-02, 6.480e-02, 7.690e-02, 5.286e-02, 4.975e-02, 6.034e-02, 7.512e-02, 8.012e-02, 8.068e-02
4.859e-02, 4.137e-02, 5.529e-02, 6.315e-02, 8.361e-02, 8.470e-02, 5.023e-02, 4.274e-02, 5.723e-02, 6.526e-02, 8.625e-02, 8.741e-02, 5.141e-02, 4.702e-02, 6.320e-02, 6.425e-02, 6.465e-02, 8.213e-02, 5.216e-02, 5.021e-02, 6.112e-02, 7.348e-02, 8.021e-02, 8.215e-02
4.863e-02, 4.060e-02, 5.522e-02, 6.152e-02, 8.208e-02, 8.503e-02, 5.028e-02, 4.194e-02, 5.714e-02, 6.362e-02, 8.469e-02, 8.777e-02, 5.229e-02, 5.567e-02, 6.168e-02, 6.433e-02, 6.395e-02, 8.776e-02, 5.223e-02, 4.478e-02, 6.001e-02, 7.286e-02, 7.949e-02, 8.364e-02
4.849e-02, 4.080e-02, 5.494e-02, 6.042e-02, 8.144e-02, 8.598e-02, 5.014e-02, 4.214e-02, 5.684e-02, 6.249e-02, 8.404e-02, 8.877e-02, 5.336e-02, 5.590e-02, 6.139e-02, 6.699e-02, 6.360e-02, 9.019e-02, 5.208e-02, 4.493e-02, 5.828e-02, 7.175e-02, 7.869e-02, 8.384e-02
4.938e-02, 4.065e-02, 5.523e-02, 6.153e-02, 8.036e-02, 8.655e-02, 5.098e-02, 4.198e-02, 5.712e-02, 6.362e-02, 8.293e-02, 8.938e-02, 5.471e-02, 5.506e-02, 6.107e-02, 6.879e-02, 6.267e-02, 6.871e-02, 5.237e-02, 4.418e-02, 5.789e-02, 6.996e-02, 7.884e-02, 7.754e-02
4.898e-02, 4.113e-02, 5.501e-02, 6.149e-02, 8.000e-02, 8.808e-02, 5.059e-02, 4.253e-02, 5.688e-02, 6.358e-02, 8.258e-02, 9.081e-02, 5.475e-02, 5.459e-02, 6.120e-02, 7.069e-02, 6.253e-02, 6.472e-02, 5.227e-02, 4.385e-02, 5.748e-02, 7.239e-02, 7.923e-02, 7.598e-02
4.904e-02, 4.075e-02, 5.500e-02, 6.191e-02, 7.914e-02, 8.663e-02, 5.065e-02, 4.214e-02, 5.686e-02, 6.401e-02, 8.170e-02, 8.932e-02, 5.653e-02, 5.412e-02, 6.033e-02, 7.000e-02, 7.078e-02, 6.444e-02, 5.307e-02, 4.391e-02, 5.597e-02, 7.338e-02, 8.195e-02, 7.558e-02
4.939e-02, 4.110e-02, 5.480e-02, 6.080e-02, 7.970e-02, 8.682e-02, 5.102e-02, 4.249e-02, 5.664e-02, 6.287e-02, 8.228e-02, 8.953e-02, 5.709e-02, 5.432e-02, 5.979e-02, 6.694e-02, 6.881e-02, 6.461e-02, 5.364e-02, 4.412e-02, 5.452e-02, 7.224e-02, 8.135e-02, 7.487e-02
5.004e-02, 4.079e-02, 5.666e-02, 6.114e-02, 7.944e-02, 8.639e-02, 5.170e-02, 4.217e-02, 5.854e-02, 6.321e-02, 8.203e-02, 8.909e-02, 5.726e-02, 5.442e-02, 6.077e-02, 6.494e-02, 6.820e-02, 6.663e-02, 5.389e-02, 4.439e-02, 5.448e-02, 7.267e-02, 8.001e-02, 7.479e-02
4.952e-02, 4.041e-02, 5.725e-02, 6.052e-02, 8.000e-02, 8.581e-02, 5.117e-02, 4.178e-02, 5.914e-02, 6.257e-02, 8.261e-02, 8.851e-02, 5.653e-02, 5.334e-02, 6.200e-02, 6.544e-02, 6.844e-02, 7.117e-02, 5.319e-02, 4.542e-02, 5.510e-02, 7.451e-02, 8.013e-02, 7.597e-02
4.894e-02, 3.999e-02, 5.772e-02, 6.081e-02, 7.958e-02, 8.417e-02, 5.058e-02, 4.133e-02, 5.978e-02, 6.285e-02, 8.220e-02, 8.683e-02, 5.573e-02, 5.210e-02, 6.282e-02, 6.648e-02, 6.940e-02, 7.360e-02, 5.265e-02, 4.584e-02, 5.591e-02, 7.614e-02, 8.154e-02, 7.823e-02
4.892e-02, 4.129e-02, 5.644e-02, 6.103e-02, 8.019e-02, 8.474e-02, 5.056e-02, 4.268e-02, 5.844e-02, 6.308e-02, 8.284e-02, 8.742e-02, 5.523e-02, 5.093e-02, 6.318e-02, 6.658e-02, 6.845e-02, 7.348e-02, 5.210e-02, 4.597e-02, 5.546e-02, 7.555e-02, 8.177e-02, 7.901e-02
4.870e-02, 4.165e-02, 5.593e-02, 6.181e-02, 8.028e-02, 8.415e-02, 5.034e-02, 4.304e-02, 5.789e-02, 6.387e-02, 8.294e-02, 8.683e-02, 5.474e-02, 4.961e-02, 6.380e-02, 6.710e-02, 6.877e-02, 7.397e-02, 5.174e-02, 4.636e-02, 5.665e-02, 7.559e-02, 8.165e-02, 7.948e-02
4.866e-02, 4.159e-02, 5.504e-02, 6.254e-02, 8.342e-02, 8.409e-02, 5.031e-02, 4.297e-02, 5.697e-02, 6.463e-02, 8.605e-02, 8.679e-02, 5.419e-02, 4.848e-02, 6.464e-02, 6.755e-02, 6.908e-02, 7.449e-02, 5.078e-02, 4.660e-02, 5.823e-02, 7.573e-02, 8.111e-02, 7.985e-02
4.874e-02, 4.054e-02, 5.573e-02, 6.142e-02, 8.196e-02, 8.462e-02, 5.040e-02, 4.188e-02, 5.766e-02, 6.350e-02, 8.456e-02, 8.736e-02, 5.405e-02, 4.940e-02, 6.619e-02, 6.666e-02, 6.791e-02, 7.470e-02, 5.038e-02, 4.792e-02, 5.803e-02, 7.567e-02, 8.140e-02, 7.951e-02
4.863e-02, 4.089e-02, 5.483e-02, 6.082e-02, 8.164e-02, 8.648e-02, 5.030e-02, 4.224e-02, 5.673e-02, 6.288e-02, 8.423e-02, 8.929e-02, 5.408e-02, 4.953e-02, 6.328e-02, 6.579e-02, 6.682e-02, 7.511e-02, 5.050e-02, 4.824e-02, 6.181e-02, 7.498e-02, 8.163e-02, 7.910e-02
4.975e-02, 4.086e-02, 5.457e-02, 6.120e-02, 8.082e-02, 8.843e-02, 5.137e-02, 4.220e-02, 5.644e-02, 6.327e-02, 8.340e-02, 9.118e-02, 5.434e-02, 4.864e-02, 6.343e-02, 6.607e-02, 6.500e-02, 7.505e-02, 5.098e-02, 4.816e-02, 6.164e-02, 7.592e-02, 8.084e-02, 7.995e-02
4.855e-02, 4.121e-02, 5.405e-02, 6.046e-02, 8.045e-02, 8.697e-02, 5.015e-02, 4.263e-02, 5.590e-02, 6.250e-02, 8.303e-02, 8.967e-02, 5.142e-02, 4.817e-02, 6.460e-02, 6.627e-02, 6.450e-02, 7.479e-02, 5.282e-02, 4.890e-02, 6.206e-02, 7.593e-02, 8.029e-02, 8.048e-02
4.848e-02, 4.129e-02, 5.433e-02, 6.101e-02, 7.982e-02, 8.665e-02, 5.008e-02, 4.270e-02, 5.617e-02, 6.307e-02, 8.240e-02, 8.935e-02, 5.191e-02, 4.797e-02, 6.380e-02, 6.605e-02, 6.522e-02, 7.827e-02, 5.284e-02, 4.919e-02, 6.145e-02, 7.537e-02, 8.063e-02, 8.180e-02
4.933e-02, 4.151e-02, 5.451e-02, 6.069e-02, 8.011e-02, 8.553e-02, 5.096e-02, 4.293e-02, 5.634e-02, 6.274e-02, 8.270e-02, 8.820e-02, 5.157e-02, 4.907e-02, 6.145e-02, 6.685e-02, 6.427e-02, 8.267e-02, 5.227e-02, 5.017e-02, 6.148e-02, 7.415e-02, 8.061e-02, 8.194e-02
4.997e-02, 4.084e-02, 5.649e-02, 6.109e-02, 7.959e-02, 8.501e-02, 5.164e-02, 4.224e-02, 5.837e-02, 6.314e-02, 8.218e-02, 8.767e-02, 5.240e-02, 5.765e-02, 6.063e-02, 6.734e-02, 6.421e-02, 8.682e-02, 5.256e-02, 4.520e-02, 5.928e-02, 7.334e-02, 7.913e-02, 8.313e-02
4.915e-02, 4.018e-02, 5.753e-02, 6.069e-02, 7.969e-02, 8.410e-02, 5.080e-02, 4.155e-02, 5.943e-02, 6.273e-02, 8.229e-02, 8.675e-02, 5.373e-02, 5.751e-02, 6.104e-02, 6.867e-02, 6.419e-02, 7.333e-02, 5.277e-02, 4.501e-02, 5.762e-02, 7.187e-02, 7.891e-02, 7.939e-02
4.897e-02, 3.981e-02, 5.875e-02, 6.136e-02, 7.897e-02, 8.465e-02, 5.062e-02, 4.116e-02, 6.084e-02, 6.341e-02, 8.156e-02, 8.733e-02, 5.502e-02, 5.656e-02, 6.175e-02, 6.929e-02, 6.324e-02, 7.090e-02, 5.256e-02, 4.413e-02, 5.725e-02, 7.007e-02, 7.842e-02, 7.687e-02
4.866e-02, 4.104e-02, 5.724e-02, 6.150e-02, 7.996e-02, 8.491e-02, 5.031e-02, 4.242e-02, 5.927e-02, 6.355e-02, 8.259e-02, 8.762e-02, 5.529e-02, 5.599e-02, 6.183e-02, 6.910e-02, 6.295e-02, 6.699e-02, 5.251e-02, 4.368e-02, 5.656e-02, 7.223e-02, 7.959e-02, 7.443e-02
4.826e-02, 4.178e-02, 5.573e-02, 6.223e-02, 8.067e-02, 8.512e-02, 4.990e-02, 4.319e-02, 5.769e-02, 6.429e-02, 8.333e-02, 8.785e-02, 5.671e-02, 5.559e-02, 6.048e-02, 6.849e-02, 7.015e-02, 6.626e-02, 5.330e-02, 4.367e-02, 5.515e-02, 7.333e-02, 8.070e-02, 7.417e-02
4.825e-02, 4.186e-02, 5.432e-02, 6.276e-02, 8.366e-02, 8.512e-02, 4.990e-02, 4.326e-02, 5.622e-02, 6.484e-02, 8.629e-02, 8.786e-02, 5.706e-02, 5.554e-02, 6.024e-02, 6.720e-02, 6.867e-02, 6.628e-02, 5.355e-02, 4.361e-02, 5.381e-02, 7.316e-02, 8.023e-02, 7.391e-02
4.875e-02, 4.099e-02, 5.561e-02, 6.133e-02, 8.211e-02, 8.628e-02, 5.042e-02, 4.235e-02, 5.754e-02, 6.339e-02, 8.470e-02, 8.908e-02, 5.746e-02, 5.532e-02, 6.149e-02, 6.496e-02, 6.775e-02, 6.732e-02, 5.393e-02, 4.391e-02, 5.406e-02, 7.499e-02, 8.064e-02, 7.356e-02
4.910e-02, 4.125e-02, 5.513e-02, 6.079e-02, 8.141e-02, 8.900e-02, 5.079e-02, 4.261e-02, 5.704e-02, 6.284e-02, 8.399e-02, 9.176e-02, 5.681e-02, 5.452e-02, 6.270e-02, 6.572e-02, 6.769e-02, 7.040e-02, 5.354e-02, 4.499e-02, 5.490e-02, 7.709e-02, 8.144e-02, 7.478e-02
4.895e-02, 4.151e-02, 5.451e-02, 6.089e-02, 8.048e-02, 8.785e-02, 5.056e-02, 4.289e-02, 5.638e-02, 6.294e-02, 8.303e-02, 9.057e-02, 5.581e-02, 5.397e-02, 6.431e-02, 6.650e-02, 6.889e-02, 7.312e-02, 5.263e-02, 4.577e-02, 5.640e-02, 7.680e-02, 8.225e-02, 7.689e-02
4.894e-02, 4.114e-02, 5.403e-02, 5.993e-02, 8.047e-02, 8.763e-02, 5.055e-02, 4.257e-02, 5.587e-02, 6.194e-02, 8.304e-02, 9.036e-02, 5.544e-02, 5.326e-02, 6.422e-02, 6.703e-02, 6.794e-02, 7.334e-02, 5.242e-02, 4.576e-02, 5.659e-02, 7.613e-02, 8.214e-02, 7.824e-02
4.929e-02, 4.150e-02, 5.493e-02, 6.035e-02, 7.996e-02, 8.667e-02, 5.093e-02, 4.294e-02, 5.679e-02, 6.237e-02, 8.252e-02, 8.937e-02, 5.486e-02, 5.313e-02, 6.457e-02, 6.743e-02, 6.823e-02, 7.416e-02, 5.194e-02, 4.647e-02, 5.745e-02, 7.610e-02, 8.206e-02, 7.908e-02
4.949e-02, 4.199e-02, 5.567e-02, 6.010e-02, 7.977e-02, 8.635e-02, 5.114e-02, 4.343e-02, 5.754e-02, 6.212e-02, 8.233e-02, 8.906e-02, 5.443e-02, 5.083e-02, 6.570e-02, 6.892e-02, 6.950e-02, 7.573e-02, 5.113e-02, 4.723e-02, 5.885e-02, 7.634e-02, 8.192e-02, 7.949e-02
4.901e-02, 4.134e-02, 5.705e-02, 6.064e-02, 7.979e-02, 8.567e-02, 5.065e-02, 4.276e-02, 5.895e-02, 6.266e-02, 8.237e-02, 8.837e-02, 5.417e-02, 5.150e-02, 6.750e-02, 6.873e-02, 6.912e-02, 7.596e-02, 5.048e-02, 4.777e-02, 5.936e-02, 7.721e-02, 8.156e-02, 7.963e-02
4.929e-02, 4.083e-02, 5.768e-02, 6.092e-02, 8.013e-02, 8.583e-02, 5.095e-02, 4.223e-02, 5.959e-02, 6.296e-02, 8.272e-02, 8.855e-02, 5.419e-02, 5.170e-02, 6.400e-02, 6.840e-02, 6.654e-02, 7.543e-02, 5.048e-02, 4.794e-02, 6.143e-02, 7.665e-02, 8.136e-02, 7.912e-02
4.949e-02, 4.085e-02, 5.835e-02, 6.212e-02, 7.970e-02, 8.636e-02, 5.117e-02, 4.224e-02, 6.043e-02, 6.419e-02, 8.230e-02, 8.911e-02, 5.436e-02, 5.027e-02, 6.357e-02, 6.750e-02, 6.571e-02, 7.470e-02, 5.089e-02, 4.752e-02, 6.078e-02, 7.714e-02, 8.088e-02, 7.929e-02
4.917e-02, 4.143e-02, 5.665e-02, 6.198e-02, 8.076e-02, 8.643e-02, 5.084e-02, 4.283e-02, 5.865e-02, 6.403e-02, 8.340e-02, 8.920e-02, 5.240e-02, 4.954e-02, 6.307e-02, 6.781e-02, 6.450e-02, 7.401e-02, 5.268e-02, 4.818e-02, 6.127e-02, 7.677e-02, 8.021e-02, 8.039e-02
4.836e-02, 4.153e-02, 5.589e-02, 6.258e-02, 8.149e-02, 8.599e-02, 5.002e-02, 4.294e-02, 5.786e-02, 6.465e-02, 8.417e-02, 8.876e-02, 5.255e-02, 4.945e-02, 6.281e-02, 6.852e-02, 6.432e-02, 7.804e-02, 5.279e-02, 4.849e-02, 6.138e-02, 7.584e-02, 8.039e-02, 8.146e-02
4.834e-02, 4.133e-02, 5.522e-02, 6.291e-02, 8.476e-02, 8.675e-02, 5.000e-02, 4.273e-02, 5.715e-02, 6.499e-02, 8.742e-02, 8.957e-02, 5.210e-02, 5.024e-02, 6.187e-02, 6.823e-02, 6.318e-02, 8.125e-02, 5.232e-02, 4.942e-02, 6.150e-02, 7.432e-02, 7.999e-02, 8.173e-02
4.863e-02, 4.089e-02, 5.562e-02, 6.197e-02, 8.295e-02, 9.034e-02, 5.031e-02, 4.226e-02, 5.755e-02, 6.404e-02, 8.556e-02, 9.314e-02, 5.260e-02, 5.835e-02, 6.120e-02, 6.765e-02, 6.270e-02, 8.096e-02, 5.250e-02, 4.688e-02, 5.904e-02, 7.375e-02, 7.935e-02, 8.163e-02
4.957e-02, 4.093e-02, 5.514e-02, 6.091e-02, 8.223e-02, 8.929e-02, 5.120e-02, 4.230e-02, 5.704e-02, 6.295e-02, 8.482e-02, 9.206e-02, 5.319e-02, 5.816e-02, 6.120e-02, 6.897e-02, 6.312e-02, 8.291e-02, 5.274e-02, 4.602e-02, 5.716e-02, 7.214e-02, 7.877e-02, 8.172e-02
5.003e-02, 4.146e-02, 5.479e-02, 6.115e-02, 8.129e-02, 8.837e-02, 5.169e-02, 4.284e-02, 5.667e-02, 6.320e-02, 8.386e-02, 9.112e-02, 5.416e-02, 5.767e-02, 6.157e-02, 6.994e-02, 6.317e-02, 7.520e-02, 5.221e-02, 4.464e-02, 5.646e-02, 7.061e-02, 7.861e-02, 7.886e-02
4.971e-02, 4.125e-02, 5.504e-02, 6.055e-02, 8.083e-02, 8.712e-02, 5.136e-02, 4.268e-02, 5.692e-02, 6.258e-02, 8.340e-02, 8.984e-02, 5.535e-02, 5.712e-02, 6.104e-02, 7.219e-02, 6.307e-02, 7.463e-02, 5.265e-02, 4.370e-02, 5.574e-02, 7.018e-02, 7.953e-02, 7.687e-02
4.912e-02, 4.165e-02, 5.622e-02, 6.009e-02, 8.006e-02, 8.612e-02, 5.076e-02, 4.309e-02, 5.812e-02, 6.210e-02, 8.262e-02, 8.882e-02, 5.668e-02, 5.655e-02, 6.060e-02, 6.775e-02, 7.017e-02, 7.093e-02, 5.365e-02, 4.329e-02, 5.478e-02, 7.220e-02, 8.088e-02, 7.471e-02
4.953e-02, 4.129e-02, 5.701e-02, 5.983e-02, 7.922e-02, 8.582e-02, 5.120e-02, 4.272e-02, 5.893e-02, 6.183e-02, 8.176e-02, 8.853e-02, 5.735e-02, 5.632e-02, 6.123e-02, 6.629e-02, 6.832e-02, 6.966e-02, 5.388e-02, 4.322e-02, 5.371e-02, 7.319e-02, 8.101e-02, 7.356e-02
4.970e-02, 4.083e-02, 5.740e-02, 6.015e-02, 7.980e-02, 8.649e-02, 5.138e-02, 4.224e-02, 5.932e-02, 6.215e-02, 8.236e-02, 8.923e-02, 5.751e-02, 5.636e-02, 6.278e-02, 6.544e-02, 6.729e-02, 6.981e-02, 5.406e-02, 4.370e-02, 5.474e-02, 7.368e-02, 8.167e-02, 7.373e-02
4.963e-02, 4.113e-02, 5.776e-02, 6.108e-02, 7.993e-02, 8.719e-02, 5.132e-02, 4.254e-02, 5.967e-02, 6.310e-02, 8.252e-02, 8.998e-02, 5.726e-02, 5.569e-02, 6.377e-02, 6.480e-02, 6.698e-02, 7.015e-02, 5.398e-02, 4.477e-02, 5.616e-02, 7.674e-02, 8.189e-02, 7.380e-02
4.899e-02, 4.142e-02, 5.716e-02, 6.223e-02, 8.018e-02, 8.791e-02, 5.067e-02, 4.284e-02, 5.918e-02, 6.429e-02, 8.278e-02, 9.074e-02, 5.622e-02, 5.552e-02, 6.503e-02, 6.580e-02, 6.786e-02, 7.187e-02, 5.290e-02, 4.557e-02, 5.776e-02, 7.655e-02, 8.224e-02, 7.472e-02
4.810e-02, 4.180e-02, 5.590e-02, 6.207e-02, 8.180e-02, 8.888e-02, 4.976e-02, 4.323e-02, 5.787e-02, 6.412e-02, 8.446e-02, 9.176e-02, 5.585e-02, 5.541e-02, 6.526e-02, 6.665e-02, 6.726e-02, 7.392e-02, 5.280e-02, 4.582e-02, 5.842e-02, 7.682e-02, 8.217e-02, 7.696e-02
4.806e-02, 4.128e-02, 5.554e-02, 6.258e-02, 8.423e-02, 9.127e-02, 4.972e-02, 4.268e-02, 5.747e-02, 6.464e-02, 8.688e-02, 9.410e-02, 5.571e-02, 5.540e-02, 6.604e-02, 6.686e-02, 6.859e-02, 7.394e-02, 5.279e-02, 4.628e-02, 5.921e-02, 7.696e-02, 8.195e-02, 7.807e-02
4.815e-02, 4.099e-02, 5.545e-02, 6.197e-02, 8.293e-02, 8.938e-02, 4.982e-02, 4.238e-02, 5.737e-02, 6.403e-02, 8.554e-02, 9.216e-02, 5.542e-02, 5.409e-02, 6.694e-02, 6.696e-02, 6.954e-02, 7.355e-02, 5.232e-02, 4.709e-02, 6.002e-02, 7.657e-02, 8.171e-02, 7.841e-02
4.952e-02, 4.086e-02, 5.553e-02, 6.133e-02, 8.256e-02, 8.774e-02, 5.116e-02, 4.223e-02, 5.744e-02, 6.337e-02, 8.516e-02, 9.048e-02, 5.474e-02, 5.429e-02, 6.815e-02, 6.781e-02, 6.968e-02, 7.536e-02, 5.137e-02, 4.740e-02, 6.068e-02, 7.635e-02, 8.155e-02, 7.899e-02
5.011e-02, 4.081e-02, 5.570e-02, 6.087e-02, 8.140e-02, 8.670e-02, 5.178e-02, 4.223e-02, 5.761e-02, 6.289e-02, 8.398e-02, 8.941e-02, 5.472e-02, 5.441e-02, 6.454e-02, 6.875e-02, 6.804e-02, 7.790e-02, 5.119e-02, 4.762e-02, 6.169e-02, 7.646e-02, 8.150e-02, 7.983e-02
5.025e-02, 4.127e-02, 5.619e-02, 6.048e-02, 8.038e-02, 8.667e-02, 5.192e-02, 4.271e-02, 5.810e-02, 6.249e-02, 8.293e-02, 8.939e-02, 5.531e-02, 5.403e-02, 6.342e-02, 6.850e-02, 6.793e-02, 7.771e-02, 5.229e-02, 4.757e-02, 6.108e-02, 7.697e-02, 8.070e-02, 8.020e-02
4.958e-02, 4.157e-02, 5.653e-02, 6.068e-02, 7.967e-02, 8.729e-02, 5.125e-02, 4.302e-02, 5.844e-02, 6.269e-02, 8.221e-02, 9.005e-02, 5.497e-02, 5.319e-02, 6.128e-02, 6.789e-02, 6.612e-02, 7.609e-02, 5.229e-02, 4.845e-02, 6.132e-02, 7.708e-02, 8.022e-02, 7.994e-02
4.990e-02, 4.098e-02, 5.744e-02, 6.024e-02, 8.074e-02, 8.753e-02, 5.159e-02, 4.240e-02, 5.937e-02, 6.223e-02, 8.332e-02, 9.031e-02, 5.202e-02, 5.225e-02, 6.169e-02, 6.770e-02, 6.451e-02, 7.484e-02, 5.225e-02, 4.863e-02, 6.141e-02, 7.665e-02, 8.001e-02, 8.043e-02
4.994e-02, 4.118e-02, 5.757e-02, 6.096e-02, 8.078e-02, 8.803e-02, 5.164e-02, 4.261e-02, 5.949e-02, 6.297e-02, 8.338e-02, 9.084e-02, 5.219e-02, 5.070e-02, 6.148e-02, 6.784e-02, 6.292e-02, 7.911e-02, 5.234e-02, 4.829e-02, 6.121e-02, 7.590e-02, 7.951e-02, 8.147e-02
4.972e-02, 4.162e-02, 5.664e-02, 6.188e-02, 8.135e-02, 8.867e-02, 5.141e-02, 4.305e-02, 5.862e-02, 6.391e-02, 8.398e-02, 9.153e-02, 5.233e-02, 5.711e-02, 6.078e-02, 6.817e-02, 6.121e-02, 8.100e-02, 5.206e-02, 4.658e-02, 5.874e-02, 7.476e-02, 7.938e-02, 8.172e-02
4.887e-02, 4.217e-02, 5.619e-02, 6.273e-02, 8.242e-02, 8.882e-02, 5.054e-02, 4.361e-02, 5.815e-02, 6.478e-02, 8.509e-02, 9.160e-02, 5.268e-02, 5.806e-02, 6.104e-02, 6.763e-02, 6.153e-02, 7.774e-02, 5.245e-02, 4.695e-02, 5.748e-02, 7.393e-02, 7.865e-02, 8.058e-02
4.798e-02, 4.169e-02, 5.605e-02, 6.297e-02, 8.401e-02, 8.915e-02, 4.964e-02, 4.311e-02, 5.800e-02, 6.503e-02, 8.664e-02, 9.196e-02, 5.370e-02, 5.790e-02, 6.143e-02, 6.861e-02, 6.249e-02, 7.899e-02, 5.238e-02, 4.582e-02, 5.631e-02, 7.224e-02, 7.811e-02, 7.993e-02
4.740e-02, 4.122e-02, 5.668e-02, 6.231e-02, 8.347e-02, 8.874e-02, 4.905e-02, 4.262e-02, 5.863e-02, 6.437e-02, 8.610e-02, 9.155e-02, 5.427e-02, 5.743e-02, 6.158e-02, 6.898e-02, 6.235e-02, 7.504e-02, 5.216e-02, 4.448e-02, 5.561e-02, 7.121e-02, 7.877e-02, 7.910e-02
4.957e-02, 4.106e-02, 5.701e-02, 6.190e-02, 8.288e-02, NaN, 5.122e-02, 4.245e-02, 5.896e-02, 6.394e-02, 8.550e-02, NaN, 5.600e-02, 5.705e-02, 6.113e-02, 6.962e-02, 7.420e-02, 7.525e-02, 5.334e-02, 4.368e-02, 5.479e-02, 7.088e-02, 8.211e-02, 7.726e-02
4.925e-02, 4.130e-02, 5.750e-02, 6.210e-02, 8.210e-02, NaN, 5.091e-02, 4.274e-02, 5.946e-02, 6.414e-02, 8.470e-02, NaN, 5.706e-02, 5.658e-02, 6.195e-02, 6.491e-02, 7.039e-02, 7.185e-02, 5.445e-02, 4.312e-02, 5.361e-02, 7.085e-02, 8.145e-02, 7.458e-02
4.889e-02, 4.102e-02, 5.754e-02, 6.235e-02, 8.203e-02, NaN, 5.055e-02, 4.244e-02, 5.948e-02, 6.440e-02, 8.463e-02, NaN, 5.698e-02, 5.639e-02, 6.278e-02, 6.438e-02, 6.787e-02, 6.993e-02, 5.440e-02, 4.311e-02, 5.465e-02, 7.270e-02, 8.163e-02, 7.276e-02
4.900e-02, 4.156e-02, 5.791e-02, 6.148e-02, 8.234e-02, NaN, 5.067e-02, 4.299e-02, 5.986e-02, 6.350e-02, 8.497e-02, NaN, 5.704e-02, 5.633e-02, 6.373e-02, 6.377e-02, 6.695e-02, 6.950e-02, 5.470e-02, 4.345e-02, 5.659e-02, 7.441e-02, 8.194e-02, 7.293e-02
4.928e-02, 4.176e-02, 5.838e-02, 6.138e-02, 8.186e-02, NaN, 5.097e-02, 4.320e-02, 6.033e-02, 6.340e-02, 8.448e-02, NaN, 5.691e-02, 5.586e-02, 6.484e-02, 6.538e-02, 6.623e-02, 6.966e-02, 5.419e-02, 4.416e-02, 5.773e-02, 7.527e-02, 8.243e-02, 7.323e-02
4.873e-02, NaN, 5.687e-02, 6.229e-02, 8.230e-02, NaN, 5.042e-02, NaN, 5.883e-02, 6.433e-02, 8.495e-02, NaN, 5.624e-02, 5.549e-02, 6.548e-02, 6.667e-02, 6.650e-02, 7.031e-02, 5.325e-02, 4.482e-02, 5.901e-02, 7.532e-02, 8.289e-02, 7.384e-02
4.827e-02, NaN, 5.714e-02, 6.367e-02, NaN, NaN, 4.994e-02, NaN, 5.910e-02, 6.575e-02, NaN, NaN, 5.573e-02, 5.510e-02, 6.667e-02, 6.780e-02, 6.612e-02, 7.258e-02, 5.300e-02, 4.499e-02, 5.963e-02, 7.549e-02, 8.276e-02, 7.637e-02
NaN, NaN, 5.767e-02, NaN, NaN, NaN, NaN, NaN, 5.964e-02, NaN, NaN, NaN, 5.597e-02, 5.530e-02, 6.762e-02, 6.796e-02, 6.820e-02, 7.195e-02, 5.321e-02, 4.548e-02, 6.063e-02, 7.550e-02, 8.251e-02, 7.793e-02
NaN, NaN, 5.803e-02, NaN, NaN, NaN, NaN, NaN, 6.000e-02, NaN, NaN, NaN, 5.622e-02, 5.505e-02, 6.795e-02, 6.821e-02, 6.991e-02, 7.225e-02, 5.334e-02, 4.651e-02, 6.043e-02, 7.544e-02, 8.201e-02, 7.832e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.547e-02, 5.520e-02, 6.882e-02, 6.931e-02, 7.113e-02, 7.322e-02, 5.250e-02, 4.727e-02, 5.995e-02, 7.525e-02, 8.178e-02, 7.926e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.527e-02, 5.523e-02, 6.412e-02, 7.002e-02, 7.025e-02, 7.473e-02, 5.228e-02, 4.757e-02, 6.159e-02, 7.484e-02, 8.097e-02, 8.009e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.535e-02, 5.420e-02, 6.202e-02, 7.007e-02, 6.940e-02, 7.535e-02, 5.284e-02, 4.750e-02, 6.082e-02, 7.424e-02, 8.039e-02, 8.077e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.473e-02, 5.316e-02, 6.012e-02, 6.975e-02, 6.926e-02, 7.484e-02, 5.256e-02, 4.850e-02, 6.159e-02, 7.453e-02, 8.024e-02, 8.053e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.167e-02, 5.256e-02, 6.137e-02, 6.934e-02, 6.710e-02, 7.468e-02, 5.186e-02, 4.865e-02, 6.104e-02, 7.486e-02, 8.026e-02, 8.097e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.208e-02, 5.118e-02, 6.122e-02, 6.905e-02, 6.409e-02, 7.781e-02, 5.210e-02, 4.805e-02, 6.089e-02, 7.393e-02, 7.966e-02, 8.209e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.291e-02, 5.171e-02, 6.062e-02, 6.910e-02, 6.252e-02, 7.875e-02, 5.234e-02, 4.886e-02, 5.889e-02, 7.309e-02, 7.941e-02, 8.191e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.328e-02, 5.725e-02, 6.098e-02, 6.853e-02, 6.096e-02, 7.780e-02, 5.218e-02, 4.641e-02, 5.777e-02, 7.254e-02, 7.922e-02, 8.058e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.344e-02, 5.745e-02, 6.140e-02, 6.897e-02, 6.115e-02, 7.884e-02, 5.243e-02, 4.636e-02, 5.645e-02, 7.156e-02, 7.867e-02, 8.021e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.448e-02, 5.730e-02, 6.156e-02, 6.812e-02, 6.137e-02, 7.488e-02, 5.234e-02, 4.540e-02, 5.592e-02, 7.096e-02, 7.882e-02, 7.868e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.547e-02, 5.657e-02, 6.072e-02, 6.770e-02, 6.013e-02, 7.545e-02, 5.263e-02, 4.357e-02, 5.432e-02, 6.991e-02, 7.985e-02, 7.744e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.626e-02, 5.633e-02, 6.263e-02, 6.434e-02, 7.203e-02, 7.159e-02, 5.400e-02, 4.314e-02, 5.345e-02, 7.095e-02, 8.198e-02, 7.433e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.654e-02, 5.627e-02, 6.324e-02, 6.377e-02, 6.864e-02, 6.949e-02, 5.437e-02, 4.291e-02, 5.486e-02, 7.293e-02, 8.257e-02, 7.244e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.648e-02, 5.638e-02, 6.393e-02, 6.301e-02, 6.590e-02, 6.943e-02, 5.474e-02, 4.312e-02, 5.651e-02, 7.477e-02, 8.326e-02, 7.238e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.691e-02, 5.618e-02, 6.531e-02, 6.396e-02, 6.523e-02, 6.934e-02, 5.540e-02, 4.319e-02, 5.782e-02, 7.368e-02, 8.328e-02, 7.285e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.649e-02, 5.558e-02, 6.639e-02, 6.495e-02, 6.449e-02, 6.895e-02, 5.471e-02, 4.353e-02, 5.938e-02, 7.379e-02, 8.382e-02, 7.304e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.644e-02, 5.547e-02, 6.686e-02, 6.591e-02, 6.447e-02, 7.136e-02, 5.411e-02, 4.427e-02, 5.947e-02, 7.467e-02, 8.443e-02, 7.575e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.602e-02, 5.534e-02, 6.721e-02, 6.658e-02, 6.397e-02, 7.092e-02, 5.360e-02, 4.467e-02, 6.009e-02, 7.476e-02, 8.434e-02, 7.736e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.631e-02, 5.551e-02, 6.792e-02, 6.716e-02, 6.699e-02, 7.131e-02, 5.393e-02, 4.528e-02, 6.031e-02, 7.466e-02, 8.401e-02, 7.753e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.644e-02, 5.555e-02, 6.896e-02, 6.865e-02, 6.896e-02, 7.077e-02, 5.399e-02, 4.658e-02, 5.977e-02, 7.458e-02, 8.301e-02, 7.839e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.588e-02, 5.577e-02, 6.535e-02, 6.894e-02, 7.099e-02, 6.952e-02, 5.358e-02, 4.741e-02, 6.216e-02, 7.394e-02, 8.271e-02, 7.858e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.606e-02, 5.601e-02, 6.407e-02, 6.923e-02, 7.090e-02, 7.107e-02, 5.401e-02, 4.796e-02, 6.298e-02, 7.302e-02, 8.195e-02, 7.993e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.594e-02, 5.456e-02, 6.277e-02, 6.903e-02, 6.991e-02, 7.134e-02, 5.456e-02, 4.791e-02, 6.205e-02, 7.299e-02, 8.087e-02, 8.010e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.497e-02, 5.368e-02, 6.195e-02, 6.855e-02, 6.874e-02, 7.349e-02, 5.362e-02, 4.870e-02, 6.185e-02, 7.315e-02, 8.030e-02, 8.074e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.317e-02, 5.309e-02, 6.248e-02, 6.732e-02, 6.721e-02, 7.377e-02, 5.162e-02, 4.900e-02, 6.073e-02, 7.251e-02, 8.020e-02, 8.210e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.367e-02, 5.184e-02, 6.212e-02, 6.738e-02, 6.570e-02, 7.519e-02, 5.210e-02, 4.840e-02, 6.092e-02, 7.192e-02, 7.979e-02, 8.178e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.467e-02, 5.158e-02, 6.186e-02, 6.680e-02, 6.250e-02, 7.634e-02, 5.279e-02, 4.873e-02, 5.915e-02, 7.136e-02, 7.934e-02, 8.065e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.527e-02, 5.684e-02, 6.163e-02, 6.688e-02, 5.924e-02, 7.542e-02, 5.275e-02, 4.654e-02, 5.796e-02, 7.017e-02, 7.883e-02, 7.957e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.504e-02, 5.689e-02, 6.192e-02, 6.684e-02, 5.791e-02, 7.422e-02, 5.266e-02, 4.664e-02, 5.684e-02, 6.984e-02, 7.818e-02, 7.796e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.567e-02, 5.683e-02, 6.206e-02, 6.819e-02, 5.867e-02, 7.486e-02, 5.311e-02, 4.611e-02, 5.598e-02, 7.046e-02, 7.818e-02, 7.637e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.593e-02, 5.632e-02, 6.144e-02, 6.453e-02, 5.784e-02, 7.184e-02, 5.364e-02, 4.432e-02, 5.470e-02, 6.811e-02, 7.869e-02, 7.363e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.623e-02, 5.613e-02, 6.267e-02, 6.347e-02, 7.092e-02, 7.066e-02, 5.490e-02, 4.352e-02, 5.357e-02, 7.034e-02, 8.352e-02, 7.223e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.421e-02, 5.608e-02, 6.393e-02, 6.341e-02, 6.849e-02, 7.029e-02, 5.508e-02, 4.330e-02, 5.593e-02, 7.256e-02, 8.382e-02, 7.211e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.351e-02, 5.660e-02, 6.452e-02, 6.250e-02, 6.583e-02, 6.987e-02, 5.550e-02, 4.354e-02, 5.775e-02, 7.228e-02, 8.357e-02, 7.245e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.421e-02, 5.676e-02, 6.617e-02, 6.232e-02, 6.474e-02, 6.858e-02, 5.611e-02, 4.365e-02, 5.909e-02, 7.342e-02, 8.375e-02, 7.260e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.411e-02, 5.613e-02, 6.716e-02, 6.328e-02, 6.537e-02, 7.057e-02, 5.536e-02, 4.372e-02, 6.036e-02, 7.359e-02, 8.398e-02, 7.528e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.525e-02, 5.585e-02, 6.782e-02, 6.457e-02, 6.535e-02, 7.031e-02, 5.506e-02, 4.448e-02, 6.024e-02, 7.422e-02, 8.410e-02, 7.682e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.535e-02, 5.605e-02, 6.792e-02, 6.521e-02, 6.458e-02, 7.071e-02, 5.472e-02, 4.543e-02, 6.069e-02, 7.447e-02, 8.440e-02, 7.722e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.611e-02, 5.649e-02, 6.840e-02, 6.564e-02, 6.780e-02, 6.971e-02, 5.517e-02, 4.636e-02, 6.086e-02, 7.439e-02, 8.411e-02, 7.802e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.629e-02, 5.648e-02, 6.944e-02, 6.670e-02, 7.015e-02, 6.846e-02, 5.520e-02, 4.725e-02, 5.963e-02, 7.438e-02, 8.331e-02, 7.805e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.618e-02, 5.664e-02, 6.382e-02, 6.639e-02, 7.126e-02, 6.932e-02, 5.520e-02, 4.760e-02, 6.239e-02, 7.370e-02, 8.324e-02, 7.958e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.618e-02, 5.650e-02, 6.234e-02, 6.569e-02, 7.154e-02, 7.065e-02, 5.574e-02, 4.764e-02, 6.130e-02, 7.319e-02, 8.205e-02, 8.022e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.614e-02, 5.499e-02, 6.127e-02, 6.592e-02, 7.015e-02, 7.215e-02, 5.650e-02, 4.765e-02, 6.158e-02, 7.308e-02, 8.079e-02, 8.088e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.554e-02, 5.410e-02, 6.225e-02, 6.503e-02, 6.958e-02, 7.230e-02, 5.583e-02, 4.825e-02, 6.067e-02, 7.276e-02, 8.065e-02, 8.243e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.438e-02, 5.295e-02, 6.298e-02, 6.409e-02, 6.838e-02, 7.340e-02, 5.158e-02, 4.865e-02, 6.109e-02, 7.219e-02, 8.022e-02, 8.213e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.473e-02, 5.164e-02, 6.267e-02, 6.373e-02, 6.750e-02, 7.523e-02, 5.226e-02, 4.867e-02, 6.004e-02, 7.132e-02, 8.007e-02, 8.086e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.519e-02, 5.218e-02, 6.191e-02, 6.300e-02, 6.307e-02, 7.434e-02, 5.257e-02, 4.915e-02, 5.832e-02, 7.056e-02, 7.971e-02, 7.963e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.533e-02, 5.632e-02, 6.196e-02, 6.367e-02, 5.996e-02, 7.422e-02, 5.289e-02, 4.717e-02, 5.690e-02, 6.869e-02, 7.883e-02, 7.687e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.544e-02, 5.606e-02, 6.154e-02, 6.456e-02, 5.749e-02, 7.468e-02, 5.318e-02, 4.630e-02, 5.583e-02, 6.839e-02, 7.809e-02, 7.503e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.588e-02, 5.620e-02, 6.079e-02, 6.704e-02, 5.798e-02, 7.203e-02, 5.388e-02, 4.554e-02, 5.420e-02, 6.971e-02, 7.825e-02, 7.288e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.597e-02, 5.650e-02, 6.142e-02, 6.235e-02, 5.771e-02, 7.063e-02, 5.468e-02, 4.518e-02, 5.276e-02, 7.168e-02, 7.863e-02, 7.155e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.454e-02, 5.619e-02, 6.346e-02, 6.275e-02, 6.862e-02, 7.045e-02, 5.508e-02, 4.447e-02, 5.442e-02, 7.306e-02, 8.518e-02, 7.186e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.238e-02, 5.630e-02, 6.437e-02, 6.156e-02, 6.598e-02, 6.957e-02, 5.586e-02, 4.434e-02, 5.655e-02, 7.242e-02, 8.470e-02, 7.192e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.173e-02, 5.635e-02, 6.593e-02, 5.983e-02, 6.522e-02, 6.905e-02, 5.608e-02, 4.442e-02, 5.822e-02, 7.378e-02, 8.454e-02, 7.266e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.144e-02, 5.597e-02, 6.712e-02, 6.111e-02, 6.558e-02, 7.033e-02, 5.652e-02, 4.434e-02, 5.979e-02, 7.462e-02, 8.489e-02, 7.524e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.195e-02, 5.566e-02, 6.793e-02, 6.157e-02, 6.540e-02, 7.092e-02, 5.583e-02, 4.504e-02, 6.008e-02, 7.500e-02, 8.566e-02, 7.672e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.295e-02, 5.583e-02, 6.803e-02, 6.275e-02, 6.546e-02, 7.142e-02, 5.557e-02, 4.625e-02, 6.062e-02, 7.516e-02, 8.550e-02, 7.712e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.418e-02, 5.605e-02, 6.772e-02, 6.344e-02, 6.819e-02, 7.187e-02, 5.550e-02, 4.716e-02, 6.084e-02, 7.493e-02, 8.534e-02, 7.819e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.559e-02, 5.601e-02, 6.803e-02, 6.414e-02, 6.950e-02, 7.145e-02, 5.601e-02, 4.773e-02, 5.932e-02, 7.463e-02, 8.456e-02, 7.876e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.529e-02, 5.589e-02, 6.355e-02, 6.361e-02, 7.119e-02, 7.134e-02, 5.588e-02, 4.737e-02, 6.212e-02, 7.390e-02, 8.363e-02, 7.998e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.622e-02, 5.575e-02, 6.234e-02, 6.302e-02, 7.092e-02, 7.300e-02, 5.652e-02, 4.715e-02, 6.032e-02, 7.330e-02, 8.165e-02, 8.067e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.629e-02, 5.550e-02, 6.027e-02, 6.291e-02, 7.027e-02, 7.333e-02, 5.688e-02, 4.694e-02, 6.110e-02, 7.347e-02, 8.067e-02, 8.095e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.595e-02, 5.504e-02, 6.167e-02, 6.272e-02, 7.036e-02, 7.344e-02, 5.746e-02, 4.726e-02, 6.066e-02, 7.252e-02, 8.062e-02, 8.220e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.510e-02, 5.472e-02, 6.255e-02, 6.292e-02, 6.800e-02, 7.487e-02, 5.656e-02, 4.753e-02, 6.040e-02, 7.212e-02, 7.988e-02, 8.177e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.477e-02, 5.409e-02, 6.244e-02, 6.284e-02, 6.765e-02, 7.622e-02, 5.164e-02, 4.798e-02, 6.003e-02, 7.108e-02, 7.961e-02, 8.067e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.542e-02, 5.368e-02, 6.123e-02, 6.233e-02, 6.340e-02, 7.810e-02, 5.249e-02, 4.830e-02, 5.835e-02, 7.034e-02, 7.916e-02, 7.989e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.557e-02, 5.619e-02, 6.144e-02, 6.136e-02, 6.037e-02, 7.311e-02, 5.292e-02, 4.783e-02, 5.705e-02, 6.801e-02, 7.838e-02, 7.716e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.561e-02, 5.593e-02, 6.154e-02, 6.168e-02, 5.759e-02, 7.424e-02, 5.327e-02, 4.721e-02, 5.574e-02, 6.718e-02, 7.723e-02, 7.529e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.606e-02, 5.640e-02, 6.167e-02, 6.309e-02, 5.733e-02, 7.242e-02, 5.424e-02, 4.710e-02, 5.420e-02, 6.795e-02, 7.730e-02, 7.384e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.636e-02, 5.646e-02, 6.215e-02, 6.179e-02, 6.818e-02, 7.168e-02, 5.440e-02, 4.654e-02, 5.258e-02, 6.969e-02, 8.583e-02, 7.292e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.267e-02, 5.579e-02, 6.329e-02, 6.203e-02, 6.624e-02, 7.088e-02, 5.456e-02, 4.574e-02, 5.386e-02, 7.122e-02, 8.482e-02, 7.261e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.065e-02, 5.537e-02, 6.380e-02, 5.907e-02, 6.394e-02, 7.019e-02, 5.512e-02, 4.561e-02, 5.523e-02, 7.124e-02, 8.472e-02, 7.261e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.020e-02, 5.537e-02, 6.485e-02, 5.865e-02, 6.427e-02, 7.013e-02, 5.546e-02, 4.537e-02, 5.639e-02, 7.305e-02, 8.450e-02, 7.347e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.056e-02, 5.544e-02, 6.564e-02, 5.959e-02, 6.486e-02, 7.093e-02, 5.632e-02, 4.516e-02, 5.772e-02, 7.375e-02, 8.509e-02, 7.590e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.110e-02, 5.521e-02, 6.794e-02, 6.040e-02, 6.504e-02, 7.114e-02, 5.574e-02, 4.608e-02, 5.911e-02, 7.407e-02, 8.518e-02, 7.689e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.219e-02, 5.525e-02, 6.787e-02, 6.126e-02, 6.722e-02, 7.167e-02, 5.562e-02, 4.705e-02, 5.941e-02, 7.406e-02, 8.515e-02, 7.670e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.390e-02, 5.558e-02, 6.713e-02, 6.082e-02, 6.894e-02, 7.227e-02, 5.562e-02, 4.789e-02, 5.974e-02, 7.378e-02, 8.437e-02, 7.780e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.511e-02, 5.559e-02, 6.330e-02, 6.147e-02, 7.026e-02, 7.253e-02, 5.581e-02, 4.825e-02, 5.939e-02, 7.366e-02, 8.301e-02, 7.926e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.432e-02, 5.522e-02, 6.207e-02, 6.161e-02, 7.009e-02, 7.310e-02, 5.557e-02, 4.770e-02, 5.897e-02, 7.266e-02, 8.216e-02, 8.043e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.465e-02, 5.473e-02, 6.148e-02, 6.080e-02, 6.964e-02, 7.423e-02, 5.609e-02, 4.716e-02, 6.058e-02, 7.142e-02, 8.145e-02, 8.104e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.464e-02, 5.495e-02, 6.303e-02, 6.090e-02, 6.945e-02, 7.406e-02, 5.603e-02, 4.693e-02, 6.019e-02, 7.225e-02, 8.097e-02, 8.166e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.473e-02, 5.508e-02, 6.366e-02, 6.051e-02, 6.591e-02, 7.479e-02, 5.657e-02, 4.688e-02, 5.979e-02, 7.133e-02, 7.997e-02, 8.247e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.424e-02, 5.529e-02, 6.393e-02, 6.015e-02, 6.577e-02, 7.690e-02, 5.574e-02, 4.711e-02, 5.962e-02, 7.009e-02, 7.946e-02, 8.211e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.527e-02, 5.495e-02, 6.285e-02, 5.966e-02, 6.125e-02, 7.781e-02, 5.237e-02, 4.764e-02, 5.918e-02, 6.855e-02, 7.864e-02, 8.101e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.562e-02, 5.596e-02, 6.287e-02, 5.975e-02, 5.744e-02, 7.828e-02, 5.288e-02, 4.907e-02, 5.811e-02, 6.810e-02, 7.790e-02, 8.024e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.557e-02, 5.550e-02, 6.262e-02, 5.869e-02, 5.603e-02, 7.273e-02, 5.242e-02, 4.838e-02, 5.647e-02, 6.618e-02, 7.632e-02, 7.485e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.588e-02, 5.584e-02, 6.287e-02, 5.882e-02, 5.617e-02, 7.175e-02, 5.327e-02, 4.866e-02, 5.476e-02, 6.534e-02, 7.696e-02, 7.369e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.641e-02, 5.574e-02, 6.389e-02, 6.121e-02, 6.682e-02, 7.152e-02, 5.425e-02, 4.753e-02, 5.332e-02, 6.811e-02, 8.548e-02, 7.303e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.674e-02, 5.503e-02, 6.373e-02, 6.017e-02, 6.626e-02, 7.041e-02, 5.449e-02, 4.729e-02, 5.305e-02, 7.027e-02, 8.488e-02, 7.228e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.356e-02, 5.466e-02, 6.465e-02, 5.741e-02, 6.455e-02, 6.994e-02, 5.470e-02, 4.737e-02, 5.424e-02, 7.023e-02, 8.524e-02, 7.222e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.045e-02, 5.417e-02, 6.488e-02, 5.840e-02, 6.472e-02, 6.990e-02, 5.524e-02, 4.719e-02, 5.488e-02, 7.261e-02, 8.541e-02, 7.295e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 4.983e-02, 5.423e-02, 6.606e-02, 5.921e-02, 6.488e-02, 7.177e-02, 5.550e-02, 4.707e-02, 5.588e-02, 7.350e-02, 8.599e-02, 7.622e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.074e-02, 5.387e-02, 6.877e-02, 6.035e-02, 6.481e-02, 7.191e-02, 5.616e-02, 4.778e-02, 5.713e-02, 7.409e-02, 8.640e-02, 7.735e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.149e-02, 5.443e-02, 6.849e-02, 6.125e-02, 6.751e-02, 7.180e-02, 5.556e-02, 4.862e-02, 5.726e-02, 7.381e-02, 8.510e-02, 7.720e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.277e-02, 5.494e-02, 6.755e-02, 6.082e-02, 6.921e-02, 7.194e-02, 5.587e-02, 4.947e-02, 5.747e-02, 7.377e-02, 8.432e-02, 7.827e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.445e-02, 5.496e-02, 6.277e-02, 6.153e-02, 6.965e-02, 7.192e-02, 5.602e-02, 4.961e-02, 5.915e-02, 7.351e-02, 8.395e-02, 7.909e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.517e-02, 5.480e-02, 6.369e-02, 6.111e-02, 6.959e-02, 7.362e-02, 5.614e-02, 4.903e-02, 6.062e-02, 7.250e-02, 8.346e-02, 8.021e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.452e-02, 5.472e-02, 6.424e-02, 6.040e-02, 6.883e-02, 7.287e-02, 5.595e-02, 4.794e-02, 6.084e-02, 7.120e-02, 8.224e-02, 8.044e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.533e-02, 5.505e-02, 6.497e-02, 6.063e-02, 6.893e-02, 7.276e-02, 5.649e-02, 4.730e-02, 6.042e-02, 7.201e-02, 8.207e-02, 8.125e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.516e-02, 5.522e-02, 6.524e-02, 6.027e-02, 6.690e-02, 7.475e-02, 5.652e-02, 4.753e-02, 5.989e-02, 7.145e-02, 8.120e-02, 8.246e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.538e-02, 5.591e-02, 6.429e-02, 6.035e-02, 6.629e-02, 7.692e-02, 5.739e-02, 4.783e-02, 5.893e-02, 7.048e-02, 8.048e-02, 8.182e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.619e-02, 5.595e-02, 6.458e-02, 5.980e-02, 6.110e-02, 7.765e-02, 5.322e-02, 4.767e-02, 5.813e-02, 6.885e-02, 7.874e-02, 8.102e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.613e-02, 5.554e-02, 6.408e-02, 5.952e-02, 5.697e-02, 7.129e-02, 5.250e-02, 5.060e-02, 5.698e-02, 6.825e-02, 7.753e-02, 7.408e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.645e-02, 5.580e-02, 6.372e-02, 5.841e-02, 5.561e-02, 7.055e-02, 5.308e-02, 5.069e-02, 5.541e-02, 6.633e-02, 7.625e-02, 7.284e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.683e-02, 5.562e-02, 6.504e-02, 5.896e-02, 5.563e-02, 7.044e-02, 5.400e-02, 5.048e-02, 5.443e-02, 6.534e-02, 7.789e-02, 7.279e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.680e-02, 5.520e-02, 6.523e-02, 6.180e-02, 6.506e-02, 6.895e-02, 5.433e-02, 4.923e-02, 5.361e-02, 6.938e-02, 8.469e-02, 7.208e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.386e-02, 5.465e-02, 6.632e-02, 5.766e-02, 6.509e-02, 6.813e-02, 5.486e-02, 4.885e-02, 5.391e-02, 6.982e-02, 8.457e-02, 7.170e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.066e-02, 5.412e-02, 6.592e-02, 5.849e-02, 6.480e-02, 6.854e-02, 5.510e-02, 4.872e-02, 5.365e-02, 7.185e-02, 8.510e-02, 7.266e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 4.993e-02, 5.276e-02, 6.715e-02, 5.881e-02, 6.514e-02, 7.104e-02, 5.521e-02, 4.809e-02, 5.447e-02, 7.290e-02, 8.586e-02, 7.620e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.071e-02, 5.250e-02, 6.955e-02, 5.986e-02, 6.570e-02, 7.102e-02, 5.555e-02, 4.786e-02, 5.537e-02, 7.324e-02, 8.550e-02, 7.710e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.210e-02, 5.226e-02, 6.954e-02, 6.085e-02, 6.770e-02, 7.109e-02, 5.546e-02, 4.829e-02, 5.584e-02, 7.267e-02, 8.494e-02, 7.718e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.359e-02, 5.295e-02, 6.950e-02, 6.090e-02, 6.882e-02, 7.152e-02, 5.579e-02, 4.905e-02, 5.599e-02, 7.276e-02, 8.501e-02, 7.861e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.462e-02, 5.349e-02, 6.218e-02, 6.086e-02, 6.903e-02, 7.134e-02, 5.620e-02, 4.966e-02, 5.716e-02, 7.230e-02, 8.442e-02, 7.897e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.510e-02, 5.372e-02, 6.170e-02, 6.058e-02, 6.946e-02, 7.155e-02, 5.633e-02, 4.978e-02, 5.886e-02, 7.171e-02, 8.389e-02, 7.944e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.435e-02, 5.406e-02, 6.365e-02, 5.976e-02, 6.829e-02, 6.960e-02, 5.581e-02, 4.935e-02, 6.028e-02, 7.037e-02, 8.279e-02, 8.005e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.546e-02, 5.429e-02, 6.479e-02, 6.022e-02, 6.721e-02, 6.974e-02, 5.682e-02, 4.858e-02, 5.999e-02, 7.120e-02, 8.261e-02, 8.087e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.545e-02, 5.500e-02, 6.537e-02, 5.992e-02, 6.527e-02, 7.357e-02, 5.781e-02, 4.827e-02, 5.931e-02, 7.077e-02, 8.160e-02, 8.147e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.405e-02, 5.535e-02, 6.509e-02, 6.015e-02, 6.288e-02, 7.468e-02, 5.741e-02, 4.823e-02, 5.888e-02, 7.007e-02, 8.078e-02, 8.095e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.630e-02, 5.555e-02, 6.560e-02, 5.948e-02, 5.749e-02, 7.588e-02, 5.290e-02, 4.810e-02, 5.780e-02, 6.819e-02, 7.790e-02, 8.025e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.557e-02, 5.553e-02, 6.546e-02, 5.897e-02, 5.513e-02, 6.942e-02, 5.099e-02, 4.774e-02, 5.688e-02, 6.766e-02, 7.703e-02, 7.277e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.625e-02, 5.571e-02, 6.430e-02, 5.757e-02, 5.465e-02, 6.956e-02, 5.191e-02, 5.048e-02, 5.612e-02, 6.575e-02, 7.646e-02, 7.324e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.706e-02, 5.529e-02, 6.448e-02, 5.735e-02, 6.509e-02, 6.807e-02, 5.355e-02, 5.078e-02, 5.473e-02, 6.460e-02, 8.551e-02, 7.193e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.677e-02, 5.487e-02, 6.462e-02, 6.039e-02, 6.520e-02, 6.734e-02, 5.421e-02, 4.977e-02, 5.360e-02, 6.786e-02, 8.547e-02, 7.108e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.340e-02, 5.360e-02, 6.575e-02, 5.636e-02, 6.530e-02, 6.763e-02, 5.481e-02, 4.916e-02, 5.385e-02, 6.790e-02, 8.536e-02, 7.271e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.049e-02, 5.299e-02, 6.573e-02, 5.703e-02, 6.718e-02, 7.033e-02, 5.495e-02, 4.892e-02, 5.313e-02, 7.064e-02, 8.506e-02, 7.709e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.034e-02, 5.255e-02, 6.602e-02, 5.756e-02, 6.682e-02, 7.203e-02, 5.521e-02, 4.880e-02, 5.322e-02, 7.219e-02, 8.488e-02, 7.878e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.070e-02, 5.194e-02, 6.769e-02, 5.868e-02, 6.658e-02, 7.241e-02, 5.528e-02, 4.853e-02, 5.526e-02, 7.283e-02, 8.542e-02, 7.914e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.246e-02, 5.181e-02, 6.862e-02, 5.971e-02, 6.681e-02, 7.277e-02, 5.541e-02, 4.893e-02, 5.707e-02, 7.282e-02, 8.561e-02, 8.055e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.384e-02, 5.189e-02, 6.246e-02, 5.937e-02, 6.775e-02, 7.256e-02, 5.607e-02, 4.984e-02, 5.852e-02, 7.251e-02, 8.526e-02, 8.110e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.427e-02, 5.225e-02, 6.430e-02, 5.973e-02, 6.768e-02, 7.107e-02, 5.622e-02, 5.032e-02, 6.093e-02, 7.212e-02, 8.412e-02, 8.147e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.457e-02, 5.253e-02, 6.567e-02, 5.979e-02, 6.630e-02, 7.039e-02, 5.638e-02, 5.003e-02, 6.062e-02, 7.148e-02, 8.359e-02, 8.192e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.433e-02, 5.288e-02, 6.584e-02, 5.872e-02, 6.429e-02, 7.148e-02, 5.576e-02, 4.928e-02, 5.936e-02, 6.992e-02, 8.229e-02, 8.213e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.510e-02, 5.293e-02, 6.487e-02, 5.926e-02, 6.226e-02, 7.368e-02, 5.620e-02, 4.880e-02, 5.836e-02, 7.049e-02, 8.072e-02, 8.198e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.481e-02, 5.418e-02, 6.533e-02, 5.903e-02, 5.958e-02, 7.634e-02, 5.711e-02, 4.840e-02, 5.760e-02, 6.988e-02, 8.061e-02, 8.182e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.432e-02, 5.491e-02, 6.518e-02, 5.898e-02, 5.572e-02, 6.981e-02, 5.709e-02, 4.836e-02, 5.652e-02, 6.908e-02, 7.879e-02, 7.324e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.530e-02, 5.552e-02, 6.419e-02, 5.810e-02, 5.444e-02, 6.815e-02, 4.983e-02, 4.774e-02, 5.580e-02, 6.714e-02, 7.770e-02, 7.232e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.656e-02, 5.466e-02, 6.439e-02, 5.772e-02, 5.391e-02, 6.713e-02, 5.129e-02, 5.073e-02, 5.465e-02, 6.678e-02, 7.697e-02, 7.047e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.704e-02, 5.469e-02, 6.483e-02, 5.653e-02, 6.658e-02, 6.760e-02, 5.290e-02, 5.028e-02, 5.355e-02, 6.481e-02, 8.501e-02, 7.173e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.664e-02, 5.406e-02, 6.501e-02, 5.561e-02, 6.696e-02, 6.983e-02, 5.337e-02, 4.983e-02, 5.347e-02, 6.761e-02, 8.485e-02, 7.709e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.346e-02, 5.336e-02, 6.495e-02, 5.627e-02, 6.884e-02, 7.352e-02, 5.418e-02, 4.933e-02, 5.270e-02, 6.987e-02, 8.432e-02, 7.973e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.066e-02, 5.272e-02, 6.654e-02, 5.682e-02, 6.765e-02, 7.410e-02, 5.467e-02, 4.948e-02, 5.404e-02, 7.151e-02, 8.420e-02, 8.016e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.098e-02, 5.203e-02, 6.782e-02, 5.773e-02, 6.739e-02, 7.579e-02, 5.481e-02, 4.936e-02, 5.603e-02, 7.211e-02, 8.419e-02, 8.244e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.106e-02, 5.176e-02, 6.494e-02, 5.917e-02, 6.708e-02, 7.592e-02, 5.495e-02, 4.918e-02, 6.015e-02, 7.219e-02, 8.400e-02, 8.397e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.252e-02, 5.127e-02, 6.560e-02, 5.927e-02, 6.693e-02, 7.395e-02, 5.488e-02, 4.950e-02, 6.105e-02, 7.196e-02, 8.387e-02, 8.388e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.303e-02, 5.173e-02, 6.621e-02, 5.958e-02, 6.627e-02, 7.323e-02, 5.528e-02, 4.967e-02, 6.050e-02, 7.140e-02, 8.248e-02, 8.342e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.419e-02, 5.265e-02, 6.576e-02, 5.933e-02, 6.387e-02, 7.280e-02, 5.616e-02, 4.887e-02, 5.960e-02, 7.075e-02, 8.193e-02, 8.285e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.441e-02, 5.284e-02, 6.621e-02, 5.859e-02, 6.258e-02, 7.479e-02, 5.616e-02, 4.799e-02, 5.792e-02, 6.951e-02, 8.120e-02, 8.234e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.380e-02, 5.290e-02, 6.574e-02, 5.860e-02, 6.102e-02, 7.838e-02, 5.532e-02, 4.753e-02, 5.678e-02, 6.946e-02, 8.055e-02, 8.256e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.450e-02, 5.394e-02, 6.473e-02, 5.812e-02, 5.835e-02, 7.011e-02, 5.618e-02, 4.813e-02, 5.596e-02, 6.873e-02, 8.107e-02, 7.473e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.403e-02, 5.525e-02, 6.489e-02, 5.779e-02, 5.584e-02, 6.820e-02, 5.619e-02, 4.822e-02, 5.561e-02, 6.798e-02, 8.032e-02, 7.207e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.676e-02, 5.522e-02, 6.536e-02, 5.750e-02, 5.481e-02, 6.882e-02, 5.091e-02, 5.101e-02, 5.519e-02, 6.683e-02, 7.891e-02, 7.324e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.807e-02, 5.475e-02, 6.531e-02, 5.678e-02, 6.934e-02, 7.194e-02, 5.297e-02, 5.092e-02, 5.466e-02, 6.584e-02, 8.362e-02, 7.826e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.716e-02, 5.444e-02, 6.564e-02, 5.565e-02, 6.993e-02, 7.452e-02, 5.316e-02, 5.054e-02, 5.411e-02, 6.968e-02, 8.369e-02, 8.065e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.508e-02, 5.363e-02, 6.757e-02, 5.617e-02, 6.908e-02, 7.541e-02, 5.380e-02, 5.030e-02, 5.524e-02, 7.081e-02, 8.256e-02, 8.126e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.145e-02, 5.258e-02, 6.690e-02, 5.637e-02, 6.972e-02, 7.684e-02, 5.422e-02, 5.003e-02, 6.057e-02, 7.096e-02, 8.087e-02, 8.384e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.117e-02, 5.215e-02, 6.596e-02, 5.723e-02, 6.858e-02, 7.786e-02, 5.402e-02, 4.922e-02, 5.954e-02, 7.109e-02, 8.147e-02, 8.573e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.166e-02, 5.190e-02, 6.661e-02, 5.731e-02, 6.902e-02, 7.665e-02, 5.413e-02, 4.901e-02, 5.844e-02, 7.071e-02, 8.148e-02, 8.544e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.292e-02, 5.250e-02, 6.687e-02, 5.790e-02, 6.885e-02, 7.410e-02, 5.434e-02, 4.968e-02, 5.719e-02, 7.050e-02, 8.113e-02, 8.497e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.310e-02, 5.318e-02, 6.619e-02, 5.748e-02, 6.651e-02, 7.402e-02, 5.483e-02, 4.899e-02, 5.628e-02, 6.965e-02, 8.076e-02, 8.454e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.388e-02, 5.344e-02, 6.575e-02, 5.663e-02, 6.408e-02, 6.953e-02, 5.563e-02, 4.821e-02, 5.506e-02, 6.832e-02, 8.066e-02, 7.505e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.496e-02, 5.327e-02, 6.577e-02, 5.649e-02, 6.166e-02, 7.240e-02, 5.618e-02, 4.803e-02, 5.490e-02, 6.830e-02, 8.147e-02, 7.993e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.294e-02, 5.481e-02, 6.636e-02, 5.629e-02, 5.873e-02, 7.579e-02, 5.476e-02, 4.853e-02, 5.444e-02, 6.784e-02, 8.146e-02, 8.228e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.074e-02, 5.383e-02, 6.779e-02, 5.599e-02, 6.924e-02, 7.656e-02, 5.379e-02, 5.096e-02, 5.703e-02, 6.708e-02, 8.054e-02, 8.284e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.595e-02, 5.371e-02, 6.729e-02, 5.587e-02, 6.816e-02, 7.767e-02, 4.893e-02, 5.087e-02, 5.546e-02, 6.637e-02, 8.080e-02, 8.439e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.744e-02, 5.284e-02, 6.659e-02, 5.447e-02, 6.813e-02, 7.876e-02, 5.264e-02, 5.109e-02, 5.503e-02, 6.914e-02, 8.118e-02, 8.559e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.661e-02, 5.247e-02, NaN, 5.445e-02, 6.798e-02, 7.786e-02, 5.381e-02, 5.084e-02, NaN, 6.864e-02, 8.160e-02, 8.550e-02
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.296e-02, 5.218e-02, NaN, 5.406e-02, 6.597e-02, NaN, 5.339e-02, 5.044e-02, NaN, 6.813e-02, 8.141e-02, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.209e-02, 5.263e-02, NaN, 5.425e-02, 6.417e-02, NaN, 5.364e-02, 5.009e-02, NaN, 6.828e-02, 8.188e-02, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.253e-02, 5.300e-02, NaN, 5.442e-02, NaN, NaN, 5.442e-02, 5.045e-02, NaN, 6.804e-02, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.275e-02, 5.338e-02, NaN, 5.437e-02, NaN, NaN, 5.378e-02, 4.996e-02, NaN, 6.704e-02, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.361e-02, 5.286e-02, NaN, 5.382e-02, NaN, NaN, 5.493e-02, 5.136e-02, NaN, 6.657e-02, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.414e-02, 5.201e-02, NaN, 5.438e-02, NaN, NaN, 5.548e-02, 5.089e-02, NaN, 6.619e-02, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.482e-02, 5.155e-02, NaN, 5.231e-02, NaN, NaN, 5.560e-02, 5.008e-02, NaN, 6.709e-02, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.301e-02, 5.180e-02, NaN, NaN, NaN, NaN, 5.162e-02, 4.933e-02, NaN, NaN, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.295e-02, NaN, NaN, NaN, NaN, NaN, 5.280e-02, NaN, NaN, NaN, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.326e-02, NaN, NaN, NaN, NaN, NaN, 5.416e-02, NaN, NaN, NaN, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.217e-02, NaN, NaN, NaN, NaN, NaN, 5.206e-02, NaN, NaN, NaN, NaN, NaN
NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, 5.194e-02, NaN, NaN, NaN, NaN, NaN, 5.279e-02, NaN, NaN, NaN, NaN, NaN


==> Figures/Spin_dynamics_Inv_constFA_constTRF.txt <==
t_s alpha_pi TRF_ms xf yf zf xs zs zf_m0f zs_m0s
3.50e-03 1.00e+00 5.00e-01 -6.94e-02 -0.00e+00 -4.58e-01 -0.00e+00 1.07e-02 -5.08e-01 1.07e-01 
7.00e-03 9.00e-02 5.00e-01 -7.38e-02 0.00e+00 -4.48e-01 0.00e+00 5.29e-03 -4.98e-01 5.29e-02 
1.05e-02 9.00e-02 5.00e-01 -6.70e-02 0.00e+00 -4.41e-01 0.00e+00 5.32e-04 -4.89e-01 5.32e-03 
1.40e-02 9.00e-02 5.00e-01 -7.10e-02 0.00e+00 -4.32e-01 0.00e+00 -3.66e-03 -4.80e-01 -3.66e-02 
1.75e-02 9.00e-02 5.00e-01 -6.49e-02 0.00e+00 -4.26e-01 0.00e+00 -7.36e-03 -4.73e-01 -7.36e-02 
2.10e-02 9.00e-02 5.00e-01 -6.86e-02 0.00e+00 -4.18e-01 0.00e+00 -1.06e-02 -4.64e-01 -1.06e-01 
2.45e-02 9.00e-02 5.00e-01 -6.30e-02 0.00e+00 -4.12e-01 0.00e+00 -1.35e-02 -4.58e-01 -1.35e-01 
2.80e-02 9.00e-02 5.00e-01 -6.64e-02 0.00e+00 -4.05e-01 0.00e+00 -1.60e-02 -4.51e-01 -1.60e-01 
3.15e-02 9.00e-02 5.00e-01 -6.13e-02 0.00e+00 -4.00e-01 0.00e+00 -1.82e-02 -4.45e-01 -1.82e-01 
3.50e-02 9.00e-02 5.00e-01 -6.44e-02 0.00e+00 -3.94e-01 0.00e+00 -2.01e-02 -4.38e-01 -2.01e-01 
3.85e-02 9.00e-02 5.00e-01 -5.98e-02 0.00e+00 -3.89e-01 0.00e+00 -2.17e-02 -4.33e-01 -2.17e-01 
4.20e-02 9.00e-02 5.00e-01 -6.25e-02 0.00e+00 -3.84e-01 0.00e+00 -2.32e-02 -4.26e-01 -2.32e-01 
4.55e-02 9.00e-02 5.00e-01 -5.84e-02 0.00e+00 -3.79e-01 0.00e+00 -2.44e-02 -4.22e-01 -2.44e-01 
4.90e-02 9.00e-02 5.00e-01 -6.08e-02 0.00e+00 -3.74e-01 0.00e+00 -2.55e-02 -4.16e-01 -2.55e-01 
5.25e-02 9.00e-02 5.00e-01 -5.71e-02 0.00e+00 -3.70e-01 0.00e+00 -2.64e-02 -4.11e-01 -2.64e-01 
5.60e-02 9.00e-02 5.00e-01 -5.92e-02 0.00e+00 -3.65e-01 0.00e+00 -2.72e-02 -4.06e-01 -2.72e-01 
5.95e-02 9.00e-02 5.00e-01 -5.59e-02 0.00e+00 -3.61e-01 0.00e+00 -2.78e-02 -4.01e-01 -2.78e-01 
6.30e-02 9.00e-02 5.00e-01 -5.78e-02 0.00e+00 -3.57e-01 0.00e+00 -2.84e-02 -3.96e-01 -2.84e-01 
6.65e-02 9.00e-02 5.00e-01 -5.47e-02 0.00e+00 -3.53e-01 0.00e+00 -2.88e-02 -3.92e-01 -2.88e-01 
7.00e-02 9.00e-02 5.00e-01 -5.64e-02 0.00e+00 -3.49e-01 0.00e+00 -2.92e-02 -3.87e-01 -2.92e-01 
7.35e-02 9.00e-02 5.00e-01 -5.35e-02 0.00e+00 -3.45e-01 0.00e+00 -2.95e-02 -3.83e-01 -2.95e-01 
7.70e-02 9.00e-02 5.00e-01 -5.50e-02 0.00e+00 -3.41e-01 0.00e+00 -2.97e-02 -3.79e-01 -2.97e-01 
8.05e-02 9.00e-02 5.00e-01 -5.24e-02 0.00e+00 -3.37e-01 0.00e+00 -2.99e-02 -3.75e-01 -2.99e-01 
8.40e-02 9.00e-02 5.00e-01 -5.37e-02 0.00e+00 -3.33e-01 0.00e+00 -3.00e-02 -3.70e-01 -3.00e-01 
8.75e-02 9.00e-02 5.00e-01 -5.14e-02 0.00e+00 -3.30e-01 0.00e+00 -3.00e-02 -3.67e-01 -3.00e-01 
9.10e-02 9.00e-02 5.00e-01 -5.25e-02 0.00e+00 -3.26e-01 0.00e+00 -3.01e-02 -3.62e-01 -3.01e-01 
9.45e-02 9.00e-02 5.00e-01 -5.03e-02 0.00e+00 -3.23e-01 0.00e+00 -3.00e-02 -3.59e-01 -3.00e-01 
9.80e-02 9.00e-02 5.00e-01 -5.13e-02 0.00e+00 -3.19e-01 0.00e+00 -3.00e-02 -3.55e-01 -3.00e-01 
1.02e-01 9.00e-02 5.00e-01 -4.93e-02 0.00e+00 -3.16e-01 0.00e+00 -2.99e-02 -3.51e-01 -2.99e-01 
1.05e-01 9.00e-02 5.00e-01 -5.01e-02 0.00e+00 -3.12e-01 0.00e+00 -2.98e-02 -3.47e-01 -2.98e-01 
1.08e-01 9.00e-02 5.00e-01 -4.83e-02 0.00e+00 -3.09e-01 0.00e+00 -2.97e-02 -3.43e-01 -2.97e-01 
1.12e-01 9.00e-02 5.00e-01 -4.90e-02 0.00e+00 -3.05e-01 0.00e+00 -2.95e-02 -3.39e-01 -2.95e-01 
1.16e-01 9.00e-02 5.00e-01 -4.73e-02 0.00e+00 -3.02e-01 0.00e+00 -2.93e-02 -3.36e-01 -2.93e-01 
1.19e-01 9.00e-02 5.00e-01 -4.79e-02 0.00e+00 -2.99e-01 0.00e+00 -2.91e-02 -3.32e-01 -2.91e-01 
1.22e-01 9.00e-02 5.00e-01 -4.63e-02 0.00e+00 -2.96e-01 0.00e+00 -2.89e-02 -3.29e-01 -2.89e-01 
1.26e-01 9.00e-02 5.00e-01 -4.68e-02 0.00e+00 -2.92e-01 0.00e+00 -2.87e-02 -3.25e-01 -2.87e-01 
1.30e-01 9.00e-02 5.00e-01 -4.53e-02 0.00e+00 -2.89e-01 0.00e+00 -2.85e-02 -3.21e-01 -2.85e-01 
1.33e-01 9.00e-02 5.00e-01 -4.57e-02 0.00e+00 -2.86e-01 0.00e+00 -2.83e-02 -3.18e-01 -2.83e-01 
1.37e-01 9.00e-02 5.00e-01 -4.44e-02 0.00e+00 -2.83e-01 0.00e+00 -2.80e-02 -3.14e-01 -2.80e-01 
1.40e-01 9.00e-02 5.00e-01 -4.47e-02 0.00e+00 -2.80e-01 0.00e+00 -2.78e-02 -3.11e-01 -2.78e-01 
1.44e-01 9.00e-02 5.00e-01 -4.34e-02 0.00e+00 -2.77e-01 0.00e+00 -2.75e-02 -3.07e-01 -2.75e-01 
1.47e-01 9.00e-02 5.00e-01 -4.37e-02 0.00e+00 -2.73e-01 0.00e+00 -2.73e-02 -3.04e-01 -2.73e-01 
1.50e-01 9.00e-02 5.00e-01 -4.25e-02 0.00e+00 -2.70e-01 0.00e+00 -2.70e-02 -3.00e-01 -2.70e-01 
1.54e-01 9.00e-02 5.00e-01 -4.26e-02 0.00e+00 -2.67e-01 0.00e+00 -2.67e-02 -2.97e-01 -2.67e-01 
1.58e-01 9.00e-02 5.00e-01 -4.15e-02 0.00e+00 -2.64e-01 0.00e+00 -2.65e-02 -2.94e-01 -2.65e-01 
1.61e-01 9.00e-02 5.00e-01 -4.16e-02 0.00e+00 -2.61e-01 0.00e+00 -2.62e-02 -2.90e-01 -2.62e-01 
1.65e-01 9.00e-02 5.00e-01 -4.06e-02 0.00e+00 -2.58e-01 0.00e+00 -2.59e-02 -2.87e-01 -2.59e-01 
1.68e-01 9.00e-02 5.00e-01 -4.06e-02 0.00e+00 -2.55e-01 0.00e+00 -2.56e-02 -2.83e-01 -2.56e-01 
1.72e-01 9.00e-02 5.00e-01 -3.97e-02 0.00e+00 -2.52e-01 0.00e+00 -2.54e-02 -2.80e-01 -2.54e-01 
1.75e-01 9.00e-02 5.00e-01 -3.97e-02 0.00e+00 -2.49e-01 0.00e+00 -2.51e-02 -2.77e-01 -2.51e-01 
1.78e-01 9.00e-02 5.00e-01 -3.87e-02 0.00e+00 -2.46e-01 0.00e+00 -2.48e-02 -2.73e-01 -2.48e-01 
1.82e-01 9.00e-02 5.00e-01 -3.87e-02 0.00e+00 -2.43e-01 0.00e+00 -2.45e-02 -2.70e-01 -2.45e-01 
1.85e-01 9.00e-02 5.00e-01 -3.78e-02 0.00e+00 -2.40e-01 0.00e+00 -2.42e-02 -2.67e-01 -2.42e-01 
1.89e-01 9.00e-02 5.00e-01 -3.78e-02 0.00e+00 -2.37e-01 0.00e+00 -2.39e-02 -2.63e-01 -2.39e-01 
1.93e-01 9.00e-02 5.00e-01 -3.69e-02 0.00e+00 -2.34e-01 0.00e+00 -2.37e-02 -2.60e-01 -2.37e-01 
1.96e-01 9.00e-02 5.00e-01 -3.68e-02 0.00e+00 -2.31e-01 0.00e+00 -2.34e-02 -2.57e-01 -2.34e-01 
2.00e-01 9.00e-02 5.00e-01 -3.60e-02 0.00e+00 -2.28e-01 0.00e+00 -2.31e-02 -2.54e-01 -2.31e-01 
2.03e-01 9.00e-02 5.00e-01 -3.59e-02 0.00e+00 -2.26e-01 0.00e+00 -2.28e-02 -2.51e-01 -2.28e-01 
2.07e-01 9.00e-02 5.00e-01 -3.51e-02 0.00e+00 -2.23e-01 0.00e+00 -2.25e-02 -2.47e-01 -2.25e-01 
2.10e-01 9.00e-02 5.00e-01 -3.50e-02 0.00e+00 -2.20e-01 0.00e+00 -2.22e-02 -2.44e-01 -2.22e-01 
2.13e-01 9.00e-02 5.00e-01 -3.42e-02 0.00e+00 -2.17e-01 0.00e+00 -2.19e-02 -2.41e-01 -2.19e-01 
2.17e-01 9.00e-02 5.00e-01 -3.40e-02 0.00e+00 -2.14e-01 0.00e+00 -2.17e-02 -2.38e-01 -2.17e-01 
2.21e-01 9.00e-02 5.00e-01 -3.33e-02 0.00e+00 -2.11e-01 0.00e+00 -2.14e-02 -2.35e-01 -2.14e-01 
2.24e-01 9.00e-02 5.00e-01 -3.31e-02 0.00e+00 -2.08e-01 0.00e+00 -2.11e-02 -2.32e-01 -2.11e-01 
2.28e-01 9.00e-02 5.00e-01 -3.25e-02 0.00e+00 -2.06e-01 0.00e+00 -2.08e-02 -2.29e-01 -2.08e-01 
2.31e-01 9.00e-02 5.00e-01 -3.22e-02 0.00e+00 -2.03e-01 0.00e+00 -2.05e-02 -2.25e-01 -2.05e-01 
2.35e-01 9.00e-02 5.00e-01 -3.16e-02 0.00e+00 -2.00e-01 0.00e+00 -2.02e-02 -2.22e-01 -2.02e-01 
2.38e-01 9.00e-02 5.00e-01 -3.13e-02 0.00e+00 -1.97e-01 0.00e+00 -2.00e-02 -2.19e-01 -2.00e-01 
2.41e-01 9.00e-02 5.00e-01 -3.07e-02 0.00e+00 -1.95e-01 0.00e+00 -1.97e-02 -2.16e-01 -1.97e-01 
2.45e-01 9.00e-02 5.00e-01 -3.05e-02 0.00e+00 -1.92e-01 0.00e+00 -1.94e-02 -2.13e-01 -1.94e-01 
2.48e-01 9.00e-02 5.00e-01 -2.99e-02 0.00e+00 -1.89e-01 0.00e+00 -1.91e-02 -2.10e-01 -1.91e-01 
2.52e-01 9.00e-02 5.00e-01 -2.96e-02 0.00e+00 -1.86e-01 0.00e+00 -1.89e-02 -2.07e-01 -1.89e-01 
2.56e-01 9.00e-02 5.00e-01 -2.90e-02 0.00e+00 -1.84e-01 0.00e+00 -1.86e-02 -2.04e-01 -1.86e-01 
2.59e-01 9.00e-02 5.00e-01 -2.87e-02 0.00e+00 -1.81e-01 0.00e+00 -1.83e-02 -2.01e-01 -1.83e-01 
2.63e-01 9.00e-02 5.00e-01 -2.82e-02 0.00e+00 -1.78e-01 0.00e+00 -1.80e-02 -1.98e-01 -1.80e-01 
2.66e-01 9.00e-02 5.00e-01 -2.79e-02 0.00e+00 -1.76e-01 0.00e+00 -1.78e-02 -1.95e-01 -1.78e-01 
2.70e-01 9.00e-02 5.00e-01 -2.73e-02 0.00e+00 -1.73e-01 0.00e+00 -1.75e-02 -1.92e-01 -1.75e-01 
2.73e-01 9.00e-02 5.00e-01 -2.70e-02 0.00e+00 -1.70e-01 0.00e+00 -1.72e-02 -1.89e-01 -1.72e-01 
2.77e-01 9.00e-02 5.00e-01 -2.65e-02 0.00e+00 -1.68e-01 0.00e+00 -1.70e-02 -1.86e-01 -1.70e-01 
2.80e-01 9.00e-02 5.00e-01 -2.62e-02 0.00e+00 -1.65e-01 0.00e+00 -1.67e-02 -1.83e-01 -1.67e-01 
2.84e-01 9.00e-02 5.00e-01 -2.57e-02 0.00e+00 -1.62e-01 0.00e+00 -1.64e-02 -1.81e-01 -1.64e-01 
2.87e-01 9.00e-02 5.00e-01 -2.54e-02 0.00e+00 -1.60e-01 0.00e+00 -1.62e-02 -1.78e-01 -1.62e-01 
2.90e-01 9.00e-02 5.00e-01 -2.49e-02 0.00e+00 -1.57e-01 0.00e+00 -1.59e-02 -1.75e-01 -1.59e-01 
2.94e-01 9.00e-02 5.00e-01 -2.45e-02 0.00e+00 -1.55e-01 0.00e+00 -1.56e-02 -1.72e-01 -1.56e-01 
2.97e-01 9.00e-02 5.00e-01 -2.40e-02 0.00e+00 -1.52e-01 0.00e+00 -1.54e-02 -1.69e-01 -1.54e-01 
3.01e-01 9.00e-02 5.00e-01 -2.37e-02 0.00e+00 -1.50e-01 0.00e+00 -1.51e-02 -1.66e-01 -1.51e-01 
3.04e-01 9.00e-02 5.00e-01 -2.32e-02 0.00e+00 -1.47e-01 0.00e+00 -1.48e-02 -1.63e-01 -1.48e-01 
3.08e-01 9.00e-02 5.00e-01 -2.29e-02 0.00e+00 -1.44e-01 0.00e+00 -1.46e-02 -1.60e-01 -1.46e-01 
3.11e-01 9.00e-02 5.00e-01 -2.24e-02 0.00e+00 -1.42e-01 0.00e+00 -1.43e-02 -1.58e-01 -1.43e-01 
3.15e-01 9.00e-02 5.00e-01 -2.21e-02 0.00e+00 -1.39e-01 0.00e+00 -1.41e-02 -1.55e-01 -1.41e-01 
3.19e-01 9.00e-02 5.00e-01 -2.16e-02 0.00e+00 -1.37e-01 0.00e+00 -1.38e-02 -1.52e-01 -1.38e-01 
3.22e-01 9.00e-02 5.00e-01 -2.13e-02 0.00e+00 -1.34e-01 0.00e+00 -1.35e-02 -1.49e-01 -1.35e-01 
3.26e-01 9.00e-02 5.00e-01 -2.09e-02 0.00e+00 -1.32e-01 0.00e+00 -1.33e-02 -1.47e-01 -1.33e-01 
3.29e-01 9.00e-02 5.00e-01 -2.05e-02 0.00e+00 -1.29e-01 0.00e+00 -1.30e-02 -1.44e-01 -1.30e-01 
3.33e-01 9.00e-02 5.00e-01 -2.01e-02 0.00e+00 -1.27e-01 0.00e+00 -1.28e-02 -1.41e-01 -1.28e-01 
3.36e-01 9.00e-02 5.00e-01 -1.97e-02 0.00e+00 -1.24e-01 0.00e+00 -1.25e-02 -1.38e-01 -1.25e-01 
3.40e-01 9.00e-02 5.00e-01 -1.93e-02 0.00e+00 -1.22e-01 0.00e+00 -1.23e-02 -1.36e-01 -1.23e-01 
3.43e-01 9.00e-02 5.00e-01 -1.90e-02 0.00e+00 -1.20e-01 0.00e+00 -1.20e-02 -1.33e-01 -1.20e-01 
3.47e-01 9.00e-02 5.00e-01 -1.85e-02 0.00e+00 -1.17e-01 0.00e+00 -1.18e-02 -1.30e-01 -1.18e-01 
3.50e-01 9.00e-02 5.00e-01 -1.82e-02 0.00e+00 -1.15e-01 0.00e+00 -1.15e-02 -1.27e-01 -1.15e-01 
3.53e-01 9.00e-02 5.00e-01 -1.78e-02 0.00e+00 -1.12e-01 0.00e+00 -1.13e-02 -1.25e-01 -1.13e-01 
3.57e-01 9.00e-02 5.00e-01 -1.74e-02 0.00e+00 -1.10e-01 0.00e+00 -1.10e-02 -1.22e-01 -1.10e-01 
3.60e-01 9.00e-02 5.00e-01 -1.70e-02 0.00e+00 -1.08e-01 0.00e+00 -1.08e-02 -1.19e-01 -1.08e-01 
3.64e-01 9.00e-02 5.00e-01 -1.67e-02 0.00e+00 -1.05e-01 0.00e+00 -1.06e-02 -1.17e-01 -1.06e-01 
3.67e-01 9.00e-02 5.00e-01 -1.63e-02 0.00e+00 -1.03e-01 0.00e+00 -1.03e-02 -1.14e-01 -1.03e-01 
3.71e-01 9.00e-02 5.00e-01 -1.59e-02 0.00e+00 -1.00e-01 0.00e+00 -1.01e-02 -1.12e-01 -1.01e-01 
3.74e-01 9.00e-02 5.00e-01 -1.55e-02 0.00e+00 -9.81e-02 0.00e+00 -9.84e-03 -1.09e-01 -9.84e-02 
3.78e-01 9.00e-02 5.00e-01 -1.52e-02 0.00e+00 -9.57e-02 0.00e+00 -9.60e-03 -1.06e-01 -9.60e-02 
3.82e-01 9.00e-02 5.00e-01 -1.48e-02 0.00e+00 -9.34e-02 0.00e+00 -9.36e-03 -1.04e-01 -9.36e-02 
3.85e-01 9.00e-02 5.00e-01 -1.44e-02 0.00e+00 -9.11e-02 0.00e+00 -9.12e-03 -1.01e-01 -9.12e-02 
3.89e-01 9.00e-02 5.00e-01 -1.41e-02 0.00e+00 -8.88e-02 0.00e+00 -8.89e-03 -9.86e-02 -8.89e-02 
3.92e-01 9.00e-02 5.00e-01 -1.37e-02 0.00e+00 -8.65e-02 0.00e+00 -8.65e-03 -9.61e-02 -8.65e-02 
3.96e-01 9.00e-02 5.00e-01 -1.33e-02 0.00e+00 -8.42e-02 0.00e+00 -8.42e-03 -9.35e-02 -8.42e-02 
3.99e-01 9.00e-02 5.00e-01 -1.30e-02 0.00e+00 -8.19e-02 0.00e+00 -8.18e-03 -9.10e-02 -8.18e-02 
4.03e-01 9.00e-02 5.00e-01 -1.26e-02 0.00e+00 -7.96e-02 0.00e+00 -7.95e-03 -8.85e-02 -7.95e-02 
4.06e-01 9.00e-02 5.00e-01 -1.23e-02 0.00e+00 -7.74e-02 0.00e+00 -7.72e-03 -8.60e-02 -7.72e-02 
4.10e-01 9.00e-02 5.00e-01 -1.19e-02 0.00e+00 -7.51e-02 0.00e+00 -7.49e-03 -8.34e-02 -7.49e-02 
4.13e-01 9.00e-02 5.00e-01 -1.15e-02 0.00e+00 -7.29e-02 0.00e+00 -7.26e-03 -8.09e-02 -7.26e-02 
4.16e-01 9.00e-02 5.00e-01 -1.12e-02 0.00e+00 -7.06e-02 0.00e+00 -7.03e-03 -7.85e-02 -7.03e-02 
4.20e-01 9.00e-02 5.00e-01 -1.08e-02 0.00e+00 -6.84e-02 0.00e+00 -6.80e-03 -7.60e-02 -6.80e-02 
4.23e-01 9.00e-02 5.00e-01 -1.05e-02 0.00e+00 -6.62e-02 0.00e+00 -6.58e-03 -7.35e-02 -6.58e-02 
4.27e-01 9.00e-02 5.00e-01 -1.01e-02 0.00e+00 -6.40e-02 0.00e+00 -6.35e-03 -7.11e-02 -6.35e-02 
4.30e-01 9.00e-02 5.00e-01 -9.78e-03 0.00e+00 -6.18e-02 0.00e+00 -6.12e-03 -6.86e-02 -6.12e-02 
4.34e-01 9.00e-02 5.00e-01 -9.44e-03 0.00e+00 -5.96e-02 0.00e+00 -5.90e-03 -6.62e-02 -5.90e-02 
4.38e-01 9.00e-02 5.00e-01 -9.09e-03 0.00e+00 -5.74e-02 0.00e+00 -5.68e-03 -6.38e-02 -5.68e-02 
4.41e-01 9.00e-02 5.00e-01 -8.75e-03 0.00e+00 -5.52e-02 0.00e+00 -5.46e-03 -6.14e-02 -5.46e-02 
4.45e-01 9.00e-02 5.00e-01 -8.40e-03 0.00e+00 -5.31e-02 0.00e+00 -5.23e-03 -5.89e-02 -5.23e-02 
4.48e-01 9.00e-02 5.00e-01 -8.07e-03 0.00e+00 -5.09e-02 0.00e+00 -5.01e-03 -5.66e-02 -5.01e-02 
4.52e-01 9.00e-02 5.00e-01 -7.72e-03 0.00e+00 -4.88e-02 0.00e+00 -4.79e-03 -5.42e-02 -4.79e-02 
4.55e-01 9.00e-02 5.00e-01 -7.39e-03 0.00e+00 -4.66e-02 0.00e+00 -4.58e-03 -5.18e-02 -4.58e-02 
4.59e-01 9.00e-02 5.00e-01 -7.04e-03 0.00e+00 -4.45e-02 0.00e+00 -4.36e-03 -4.94e-02 -4.36e-02 
4.62e-01 9.00e-02 5.00e-01 -6.72e-03 0.00e+00 -4.24e-02 0.00e+00 -4.14e-03 -4.71e-02 -4.14e-02 
4.66e-01 9.00e-02 5.00e-01 -6.37e-03 0.00e+00 -4.03e-02 0.00e+00 -3.93e-03 -4.47e-02 -3.93e-02 
4.69e-01 9.00e-02 5.00e-01 -6.05e-03 0.00e+00 -3.82e-02 0.00e+00 -3.71e-03 -4.24e-02 -3.71e-02 
4.73e-01 9.00e-02 5.00e-01 -5.71e-03 0.00e+00 -3.61e-02 0.00e+00 -3.50e-03 -4.01e-02 -3.50e-02 
4.76e-01 9.00e-02 5.00e-01 -5.39e-03 0.00e+00 -3.40e-02 0.00e+00 -3.28e-03 -3.77e-02 -3.28e-02 
4.80e-01 9.00e-02 5.00e-01 -5.05e-03 0.00e+00 -3.19e-02 0.00e+00 -3.07e-03 -3.54e-02 -3.07e-02 
4.83e-01 9.00e-02 5.00e-01 -4.73e-03 0.00e+00 -2.98e-02 0.00e+00 -2.86e-03 -3.31e-02 -2.86e-02 
4.86e-01 9.00e-02 5.00e-01 -4.40e-03 0.00e+00 -2.78e-02 0.00e+00 -2.65e-03 -3.09e-02 -2.65e-02 
4.90e-01 9.00e-02 5.00e-01 -4.08e-03 0.00e+00 -2.57e-02 0.00e+00 -2.44e-03 -2.86e-02 -2.44e-02 
4.93e-01 9.00e-02 5.00e-01 -3.75e-03 0.00e+00 -2.37e-02 0.00e+00 -2.23e-03 -2.63e-02 -2.23e-02 
4.97e-01 9.00e-02 5.00e-01 -3.43e-03 0.00e+00 -2.16e-02 0.00e+00 -2.02e-03 -2.40e-02 -2.02e-02 
5.01e-01 9.00e-02 5.00e-01 -3.11e-03 0.00e+00 -1.96e-02 0.00e+00 -1.82e-03 -2.18e-02 -1.82e-02 
5.04e-01 9.00e-02 5.00e-01 -2.79e-03 0.00e+00 -1.76e-02 0.00e+00 -1.61e-03 -1.96e-02 -1.61e-02 
5.08e-01 9.00e-02 5.00e-01 -2.47e-03 0.00e+00 -1.56e-02 0.00e+00 -1.40e-03 -1.73e-02 -1.40e-02 
5.11e-01 9.00e-02 5.00e-01 -2.16e-03 0.00e+00 -1.36e-02 0.00e+00 -1.20e-03 -1.51e-02 -1.20e-02 
5.14e-01 9.00e-02 5.00e-01 -1.84e-03 0.00e+00 -1.16e-02 0.00e+00 -9.95e-04 -1.29e-02 -9.95e-03 
5.18e-01 9.00e-02 5.00e-01 -1.53e-03 0.00e+00 -9.61e-03 0.00e+00 -7.92e-04 -1.07e-02 -7.92e-03 
5.21e-01 9.00e-02 5.00e-01 -1.21e-03 0.00e+00 -7.64e-03 0.00e+00 -5.90e-04 -8.48e-03 -5.90e-03 
5.25e-01 9.00e-02 5.00e-01 -9.03e-04 0.00e+00 -5.67e-03 0.00e+00 -3.89e-04 -6.30e-03 -3.89e-03 
5.28e-01 9.00e-02 5.00e-01 -5.90e-04 0.00e+00 -3.71e-03 0.00e+00 -1.89e-04 -4.12e-03 -1.89e-03 
5.32e-01 9.00e-02 5.00e-01 -2.83e-04 0.00e+00 -1.76e-03 0.00e+00 1.10e-05 -1.95e-03 1.10e-04 
5.35e-01 9.00e-02 5.00e-01 2.70e-05 0.00e+00 1.88e-04 0.00e+00 2.10e-04 2.09e-04 2.10e-03 
5.39e-01 9.00e-02 5.00e-01 3.31e-04 0.00e+00 2.12e-03 0.00e+00 4.08e-04 2.36e-03 4.08e-03 
5.42e-01 9.00e-02 5.00e-01 6.39e-04 0.00e+00 4.05e-03 0.00e+00 6.05e-04 4.50e-03 6.05e-03 
5.46e-01 9.00e-02 5.00e-01 9.41e-04 0.00e+00 5.97e-03 0.00e+00 8.01e-04 6.63e-03 8.01e-03 
5.49e-01 9.00e-02 5.00e-01 1.25e-03 0.00e+00 7.88e-03 0.00e+00 9.96e-04 8.76e-03 9.96e-03 
5.53e-01 9.00e-02 5.00e-01 1.54e-03 0.00e+00 9.79e-03 0.00e+00 1.19e-03 1.09e-02 1.19e-02 
5.56e-01 9.00e-02 5.00e-01 1.85e-03 0.00e+00 1.17e-02 0.00e+00 1.39e-03 1.30e-02 1.39e-02 
5.60e-01 9.00e-02 5.00e-01 2.14e-03 0.00e+00 1.36e-02 0.00e+00 1.58e-03 1.51e-02 1.58e-02 
5.64e-01 9.00e-02 5.00e-01 2.44e-03 0.00e+00 1.55e-02 0.00e+00 1.77e-03 1.72e-02 1.77e-02 
5.67e-01 9.00e-02 5.00e-01 2.74e-03 0.00e+00 1.73e-02 0.00e+00 1.96e-03 1.92e-02 1.96e-02 
5.71e-01 9.00e-02 5.00e-01 3.04e-03 0.00e+00 1.92e-02 0.00e+00 2.15e-03 2.13e-02 2.15e-02 
5.74e-01 9.00e-02 5.00e-01 3.33e-03 0.00e+00 2.10e-02 0.00e+00 2.34e-03 2.34e-02 2.34e-02 
5.78e-01 9.00e-02 5.00e-01 3.62e-03 0.00e+00 2.29e-02 0.00e+00 2.53e-03 2.54e-02 2.53e-02 
5.81e-01 9.00e-02 5.00e-01 3.91e-03 0.00e+00 2.47e-02 0.00e+00 2.72e-03 2.75e-02 2.72e-02 
5.85e-01 9.00e-02 5.00e-01 4.20e-03 0.00e+00 2.66e-02 0.00e+00 2.91e-03 2.95e-02 2.91e-02 
5.88e-01 9.00e-02 5.00e-01 4.49e-03 0.00e+00 2.84e-02 0.00e+00 3.09e-03 3.16e-02 3.09e-02 
5.92e-01 9.00e-02 5.00e-01 4.78e-03 0.00e+00 3.02e-02 0.00e+00 3.28e-03 3.36e-02 3.28e-02 
5.95e-01 9.00e-02 5.00e-01 5.07e-03 0.00e+00 3.20e-02 0.00e+00 3.47e-03 3.56e-02 3.47e-02 
5.99e-01 9.00e-02 5.00e-01 5.35e-03 0.00e+00 3.38e-02 0.00e+00 3.65e-03 3.76e-02 3.65e-02 
6.02e-01 9.00e-02 5.00e-01 5.64e-03 0.00e+00 3.56e-02 0.00e+00 3.83e-03 3.96e-02 3.83e-02 
6.06e-01 9.00e-02 5.00e-01 5.92e-03 0.00e+00 3.74e-02 0.00e+00 4.02e-03 4.16e-02 4.02e-02 
6.09e-01 9.00e-02 5.00e-01 6.20e-03 0.00e+00 3.92e-02 0.00e+00 4.20e-03 4.36e-02 4.20e-02 
6.13e-01 9.00e-02 5.00e-01 6.49e-03 0.00e+00 4.10e-02 0.00e+00 4.38e-03 4.55e-02 4.38e-02 
6.16e-01 9.00e-02 5.00e-01 6.76e-03 0.00e+00 4.27e-02 0.00e+00 4.56e-03 4.75e-02 4.56e-02 
6.20e-01 9.00e-02 5.00e-01 7.04e-03 0.00e+00 4.45e-02 0.00e+00 4.74e-03 4.95e-02 4.74e-02 
6.23e-01 9.00e-02 5.00e-01 7.32e-03 0.00e+00 4.63e-02 0.00e+00 4.92e-03 5.14e-02 4.92e-02 
6.27e-01 9.00e-02 5.00e-01 7.60e-03 0.00e+00 4.80e-02 0.00e+00 5.10e-03 5.33e-02 5.10e-02 
6.30e-01 9.00e-02 5.00e-01 7.87e-03 0.00e+00 4.97e-02 0.00e+00 5.28e-03 5.53e-02 5.28e-02 
6.34e-01 9.00e-02 5.00e-01 8.15e-03 0.00e+00 5.15e-02 0.00e+00 5.45e-03 5.72e-02 5.45e-02 
6.37e-01 9.00e-02 5.00e-01 8.42e-03 0.00e+00 5.32e-02 0.00e+00 5.63e-03 5.91e-02 5.63e-02 
6.40e-01 9.00e-02 5.00e-01 8.69e-03 0.00e+00 5.49e-02 0.00e+00 5.81e-03 6.10e-02 5.81e-02 
6.44e-01 9.00e-02 5.00e-01 8.96e-03 0.00e+00 5.66e-02 0.00e+00 5.98e-03 6.29e-02 5.98e-02 
6.47e-01 9.00e-02 5.00e-01 9.23e-03 0.00e+00 5.83e-02 0.00e+00 6.15e-03 6.48e-02 6.15e-02 
6.51e-01 9.00e-02 5.00e-01 9.50e-03 0.00e+00 6.00e-02 0.00e+00 6.33e-03 6.67e-02 6.33e-02 
6.54e-01 9.00e-02 5.00e-01 9.77e-03 0.00e+00 6.17e-02 0.00e+00 6.50e-03 6.86e-02 6.50e-02 
6.58e-01 9.00e-02 5.00e-01 1.00e-02 0.00e+00 6.34e-02 0.00e+00 6.67e-03 7.04e-02 6.67e-02 
6.61e-01 9.00e-02 5.00e-01 1.03e-02 0.00e+00 6.51e-02 0.00e+00 6.84e-03 7.23e-02 6.84e-02 
6.65e-01 9.00e-02 5.00e-01 1.06e-02 0.00e+00 6.67e-02 0.00e+00 7.01e-03 7.42e-02 7.01e-02 
6.68e-01 9.00e-02 5.00e-01 1.08e-02 0.00e+00 6.84e-02 0.00e+00 7.18e-03 7.60e-02 7.18e-02 
6.72e-01 9.00e-02 5.00e-01 1.11e-02 0.00e+00 7.01e-02 0.00e+00 7.35e-03 7.78e-02 7.35e-02 
6.75e-01 9.00e-02 5.00e-01 1.13e-02 0.00e+00 7.17e-02 0.00e+00 7.52e-03 7.97e-02 7.52e-02 
6.79e-01 9.00e-02 5.00e-01 1.16e-02 0.00e+00 7.33e-02 0.00e+00 7.69e-03 8.15e-02 7.69e-02 
6.82e-01 9.00e-02 5.00e-01 1.19e-02 0.00e+00 7.50e-02 0.00e+00 7.86e-03 8.33e-02 7.86e-02 
6.86e-01 9.00e-02 5.00e-01 1.21e-02 0.00e+00 7.66e-02 0.00e+00 8.02e-03 8.51e-02 8.02e-02 
6.90e-01 9.00e-02 5.00e-01 1.24e-02 0.00e+00 7.82e-02 0.00e+00 8.19e-03 8.69e-02 8.19e-02 
6.93e-01 9.00e-02 5.00e-01 1.26e-02 0.00e+00 7.98e-02 0.00e+00 8.35e-03 8.87e-02 8.35e-02 
6.97e-01 9.00e-02 5.00e-01 1.29e-02 0.00e+00 8.14e-02 0.00e+00 8.52e-03 9.05e-02 8.52e-02 
7.00e-01 9.00e-02 5.00e-01 1.31e-02 0.00e+00 8.30e-02 0.00e+00 8.68e-03 9.23e-02 8.68e-02 
7.04e-01 9.00e-02 5.00e-01 1.34e-02 0.00e+00 8.46e-02 0.00e+00 8.84e-03 9.40e-02 8.84e-02 
7.07e-01 9.00e-02 5.00e-01 1.36e-02 0.00e+00 8.62e-02 0.00e+00 9.01e-03 9.58e-02 9.01e-02 
7.11e-01 9.00e-02 5.00e-01 1.39e-02 0.00e+00 8.78e-02 0.00e+00 9.17e-03 9.76e-02 9.17e-02 
7.14e-01 9.00e-02 5.00e-01 1.41e-02 0.00e+00 8.94e-02 0.00e+00 9.33e-03 9.93e-02 9.33e-02 
7.18e-01 9.00e-02 5.00e-01 1.44e-02 0.00e+00 9.10e-02 0.00e+00 9.49e-03 1.01e-01 9.49e-02 
7.21e-01 9.00e-02 5.00e-01 1.46e-02 0.00e+00 9.25e-02 0.00e+00 9.65e-03 1.03e-01 9.65e-02 
7.25e-01 9.00e-02 5.00e-01 1.49e-02 0.00e+00 9.41e-02 0.00e+00 9.81e-03 1.05e-01 9.81e-02 
7.28e-01 9.00e-02 5.00e-01 1.51e-02 0.00e+00 9.56e-02 0.00e+00 9.97e-03 1.06e-01 9.97e-02 
7.32e-01 9.00e-02 5.00e-01 1.54e-02 0.00e+00 9.72e-02 0.00e+00 1.01e-02 1.08e-01 1.01e-01 
7.35e-01 9.00e-02 5.00e-01 1.56e-02 0.00e+00 9.87e-02 0.00e+00 1.03e-02 1.10e-01 1.03e-01 
7.39e-01 9.00e-02 5.00e-01 1.59e-02 0.00e+00 1.00e-01 0.00e+00 1.04e-02 1.11e-01 1.04e-01 
7.42e-01 9.00e-02 5.00e-01 1.61e-02 0.00e+00 1.02e-01 0.00e+00 1.06e-02 1.13e-01 1.06e-01 
7.46e-01 9.00e-02 5.00e-01 1.63e-02 0.00e+00 1.03e-01 0.00e+00 1.07e-02 1.15e-01 1.07e-01 
7.49e-01 9.00e-02 5.00e-01 1.66e-02 0.00e+00 1.05e-01 0.00e+00 1.09e-02 1.16e-01 1.09e-01 
7.53e-01 9.00e-02 5.00e-01 1.68e-02 0.00e+00 1.06e-01 0.00e+00 1.11e-02 1.18e-01 1.11e-01 
7.56e-01 9.00e-02 5.00e-01 1.71e-02 0.00e+00 1.08e-01 0.00e+00 1.12e-02 1.20e-01 1.12e-01 
7.60e-01 9.00e-02 5.00e-01 1.73e-02 0.00e+00 1.09e-01 0.00e+00 1.14e-02 1.21e-01 1.14e-01 
7.63e-01 9.00e-02 5.00e-01 1.75e-02 0.00e+00 1.11e-01 0.00e+00 1.15e-02 1.23e-01 1.15e-01 
7.67e-01 9.00e-02 5.00e-01 1.78e-02 0.00e+00 1.12e-01 0.00e+00 1.17e-02 1.25e-01 1.17e-01 
7.70e-01 9.00e-02 5.00e-01 1.80e-02 0.00e+00 1.14e-01 0.00e+00 1.18e-02 1.26e-01 1.18e-01 
7.73e-01 9.00e-02 5.00e-01 1.82e-02 0.00e+00 1.15e-01 0.00e+00 1.20e-02 1.28e-01 1.20e-01 
7.77e-01 9.00e-02 5.00e-01 1.85e-02 0.00e+00 1.17e-01 0.00e+00 1.21e-02 1.30e-01 1.21e-01 
7.80e-01 9.00e-02 5.00e-01 1.87e-02 0.00e+00 1.18e-01 0.00e+00 1.23e-02 1.31e-01 1.23e-01 
7.84e-01 9.00e-02 5.00e-01 1.89e-02 0.00e+00 1.20e-01 0.00e+00 1.24e-02 1.33e-01 1.24e-01 
7.87e-01 9.00e-02 5.00e-01 1.92e-02 0.00e+00 1.21e-01 0.00e+00 1.26e-02 1.34e-01 1.26e-01 
7.91e-01 9.00e-02 5.00e-01 1.94e-02 0.00e+00 1.22e-01 0.00e+00 1.27e-02 1.36e-01 1.27e-01 
7.94e-01 9.00e-02 5.00e-01 1.96e-02 0.00e+00 1.24e-01 0.00e+00 1.29e-02 1.38e-01 1.29e-01 
7.98e-01 9.00e-02 5.00e-01 1.98e-02 0.00e+00 1.25e-01 0.00e+00 1.30e-02 1.39e-01 1.30e-01 
8.01e-01 9.00e-02 5.00e-01 2.01e-02 0.00e+00 1.27e-01 0.00e+00 1.31e-02 1.41e-01 1.31e-01 
8.05e-01 9.00e-02 5.00e-01 2.03e-02 0.00e+00 1.28e-01 0.00e+00 1.33e-02 1.42e-01 1.33e-01 
8.08e-01 9.00e-02 5.00e-01 2.05e-02 0.00e+00 1.30e-01 0.00e+00 1.34e-02 1.44e-01 1.34e-01 
8.12e-01 9.00e-02 5.00e-01 2.07e-02 0.00e+00 1.31e-01 0.00e+00 1.36e-02 1.45e-01 1.36e-01 
8.16e-01 9.00e-02 5.00e-01 2.09e-02 0.00e+00 1.32e-01 0.00e+00 1.37e-02 1.47e-01 1.37e-01 
8.19e-01 9.00e-02 5.00e-01 2.12e-02 0.00e+00 1.34e-01 0.00e+00 1.39e-02 1.49e-01 1.39e-01 
8.23e-01 9.00e-02 5.00e-01 2.14e-02 0.00e+00 1.35e-01 0.00e+00 1.40e-02 1.50e-01 1.40e-01 
8.26e-01 9.00e-02 5.00e-01 2.16e-02 0.00e+00 1.36e-01 0.00e+00 1.41e-02 1.52e-01 1.41e-01 
8.30e-01 9.00e-02 5.00e-01 2.18e-02 0.00e+00 1.38e-01 0.00e+00 1.43e-02 1.53e-01 1.43e-01 
8.33e-01 9.00e-02 5.00e-01 2.20e-02 0.00e+00 1.39e-01 0.00e+00 1.44e-02 1.55e-01 1.44e-01 
8.37e-01 9.00e-02 5.00e-01 2.23e-02 0.00e+00 1.41e-01 0.00e+00 1.46e-02 1.56e-01 1.46e-01 
8.40e-01 9.00e-02 5.00e-01 2.25e-02 0.00e+00 1.42e-01 0.00e+00 1.47e-02 1.58e-01 1.47e-01 
8.44e-01 9.00e-02 5.00e-01 2.27e-02 0.00e+00 1.43e-01 0.00e+00 1.48e-02 1.59e-01 1.48e-01 
8.47e-01 9.00e-02 5.00e-01 2.29e-02 0.00e+00 1.45e-01 0.00e+00 1.50e-02 1.61e-01 1.50e-01 
8.51e-01 9.00e-02 5.00e-01 2.31e-02 0.00e+00 1.46e-01 0.00e+00 1.51e-02 1.62e-01 1.51e-01 
8.54e-01 9.00e-02 5.00e-01 2.33e-02 0.00e+00 1.47e-01 0.00e+00 1.53e-02 1.64e-01 1.53e-01 
8.58e-01 9.00e-02 5.00e-01 2.35e-02 0.00e+00 1.49e-01 0.00e+00 1.54e-02 1.65e-01 1.54e-01 
8.61e-01 9.00e-02 5.00e-01 2.37e-02 0.00e+00 1.50e-01 0.00e+00 1.55e-02 1.67e-01 1.55e-01 
8.65e-01 9.00e-02 5.00e-01 2.40e-02 0.00e+00 1.51e-01 0.00e+00 1.57e-02 1.68e-01 1.57e-01 
8.68e-01 9.00e-02 5.00e-01 2.42e-02 0.00e+00 1.53e-01 0.00e+00 1.58e-02 1.70e-01 1.58e-01 
8.72e-01 9.00e-02 5.00e-01 2.44e-02 0.00e+00 1.54e-01 0.00e+00 1.59e-02 1.71e-01 1.59e-01 
8.75e-01 9.00e-02 5.00e-01 2.46e-02 0.00e+00 1.55e-01 0.00e+00 1.61e-02 1.72e-01 1.61e-01 
8.79e-01 9.00e-02 5.00e-01 2.48e-02 0.00e+00 1.57e-01 0.00e+00 1.62e-02 1.74e-01 1.62e-01 
8.82e-01 9.00e-02 5.00e-01 2.50e-02 0.00e+00 1.58e-01 0.00e+00 1.63e-02 1.75e-01 1.63e-01 
8.86e-01 9.00e-02 5.00e-01 2.52e-02 0.00e+00 1.59e-01 0.00e+00 1.65e-02 1.77e-01 1.65e-01 
8.89e-01 9.00e-02 5.00e-01 2.54e-02 0.00e+00 1.60e-01 0.00e+00 1.66e-02 1.78e-01 1.66e-01 
8.93e-01 9.00e-02 5.00e-01 2.56e-02 0.00e+00 1.62e-01 0.00e+00 1.67e-02 1.80e-01 1.67e-01 
8.96e-01 9.00e-02 5.00e-01 2.58e-02 0.00e+00 1.63e-01 0.00e+00 1.68e-02 1.81e-01 1.68e-01 
8.99e-01 9.00e-02 5.00e-01 2.60e-02 0.00e+00 1.64e-01 0.00e+00 1.70e-02 1.82e-01 1.70e-01 
9.03e-01 9.00e-02 5.00e-01 2.62e-02 0.00e+00 1.65e-01 0.00e+00 1.71e-02 1.84e-01 1.71e-01 
9.06e-01 9.00e-02 5.00e-01 2.64e-02 0.00e+00 1.67e-01 0.00e+00 1.72e-02 1.85e-01 1.72e-01 
9.10e-01 9.00e-02 5.00e-01 2.66e-02 0.00e+00 1.68e-01 0.00e+00 1.74e-02 1.87e-01 1.74e-01 
9.13e-01 9.00e-02 5.00e-01 2.68e-02 0.00e+00 1.69e-01 0.00e+00 1.75e-02 1.88e-01 1.75e-01 
9.17e-01 9.00e-02 5.00e-01 2.70e-02 0.00e+00 1.70e-01 0.00e+00 1.76e-02 1.89e-01 1.76e-01 
9.20e-01 9.00e-02 5.00e-01 2.72e-02 0.00e+00 1.72e-01 0.00e+00 1.77e-02 1.91e-01 1.77e-01 
9.24e-01 9.00e-02 5.00e-01 2.74e-02 0.00e+00 1.73e-01 0.00e+00 1.79e-02 1.92e-01 1.79e-01 
9.27e-01 9.00e-02 5.00e-01 2.76e-02 0.00e+00 1.74e-01 0.00e+00 1.80e-02 1.93e-01 1.80e-01 
9.31e-01 9.00e-02 5.00e-01 2.78e-02 0.00e+00 1.75e-01 0.00e+00 1.81e-02 1.95e-01 1.81e-01 
9.34e-01 9.00e-02 5.00e-01 2.79e-02 0.00e+00 1.77e-01 0.00e+00 1.82e-02 1.96e-01 1.82e-01 
9.38e-01 9.00e-02 5.00e-01 2.81e-02 0.00e+00 1.78e-01 0.00e+00 1.84e-02 1.97e-01 1.84e-01 
9.42e-01 9.00e-02 5.00e-01 2.83e-02 0.00e+00 1.79e-01 0.00e+00 1.85e-02 1.99e-01 1.85e-01 
9.45e-01 9.00e-02 5.00e-01 2.85e-02 0.00e+00 1.80e-01 0.00e+00 1.86e-02 2.00e-01 1.86e-01 
9.49e-01 9.00e-02 5.00e-01 2.87e-02 0.00e+00 1.81e-01 0.00e+00 1.87e-02 2.01e-01 1.87e-01 
9.52e-01 9.00e-02 5.00e-01 2.89e-02 0.00e+00 1.83e-01 0.00e+00 1.89e-02 2.03e-01 1.89e-01 
9.56e-01 9.00e-02 5.00e-01 2.91e-02 0.00e+00 1.84e-01 0.00e+00 1.90e-02 2.04e-01 1.90e-01 
9.59e-01 9.00e-02 5.00e-01 2.93e-02 0.00e+00 1.85e-01 0.00e+00 1.91e-02 2.05e-01 1.91e-01 
9.63e-01 9.00e-02 5.00e-01 2.95e-02 0.00e+00 1.86e-01 0.00e+00 1.92e-02 2.07e-01 1.92e-01 
9.66e-01 9.00e-02 5.00e-01 2.96e-02 0.00e+00 1.87e-01 0.00e+00 1.93e-02 2.08e-01 1.93e-01 
9.70e-01 9.00e-02 5.00e-01 2.98e-02 0.00e+00 1.88e-01 0.00e+00 1.95e-02 2.09e-01 1.95e-01 
9.73e-01 9.00e-02 5.00e-01 3.00e-02 0.00e+00 1.90e-01 0.00e+00 1.96e-02 2.11e-01 1.96e-01 
9.77e-01 9.00e-02 5.00e-01 3.02e-02 0.00e+00 1.91e-01 0.00e+00 1.97e-02 2.12e-01 1.97e-01 
9.80e-01 9.00e-02 5.00e-01 3.04e-02 0.00e+00 1.92e-01 0.00e+00 1.98e-02 2.13e-01 1.98e-01 
9.84e-01 9.00e-02 5.00e-01 3.06e-02 0.00e+00 1.93e-01 0.00e+00 1.99e-02 2.14e-01 1.99e-01 
9.87e-01 9.00e-02 5.00e-01 3.07e-02 0.00e+00 1.94e-01 0.00e+00 2.00e-02 2.16e-01 2.00e-01 
9.91e-01 9.00e-02 5.00e-01 3.09e-02 0.00e+00 1.95e-01 0.00e+00 2.02e-02 2.17e-01 2.02e-01 
9.94e-01 9.00e-02 5.00e-01 3.11e-02 0.00e+00 1.96e-01 0.00e+00 2.03e-02 2.18e-01 2.03e-01 
9.98e-01 9.00e-02 5.00e-01 3.13e-02 0.00e+00 1.98e-01 0.00e+00 2.04e-02 2.19e-01 2.04e-01 
1.00e+00 9.00e-02 5.00e-01 3.15e-02 0.00e+00 1.99e-01 0.00e+00 2.05e-02 2.21e-01 2.05e-01 
1.00e+00 9.00e-02 5.00e-01 3.16e-02 0.00e+00 2.00e-01 0.00e+00 2.06e-02 2.22e-01 2.06e-01 
1.01e+00 9.00e-02 5.00e-01 3.18e-02 0.00e+00 2.01e-01 0.00e+00 2.07e-02 2.23e-01 2.07e-01 
1.01e+00 9.00e-02 5.00e-01 3.20e-02 0.00e+00 2.02e-01 0.00e+00 2.08e-02 2.24e-01 2.08e-01 
1.02e+00 9.00e-02 5.00e-01 3.22e-02 0.00e+00 2.03e-01 0.00e+00 2.10e-02 2.26e-01 2.10e-01 
1.02e+00 9.00e-02 5.00e-01 3.23e-02 0.00e+00 2.04e-01 0.00e+00 2.11e-02 2.27e-01 2.11e-01 
1.02e+00 9.00e-02 5.00e-01 3.25e-02 0.00e+00 2.05e-01 0.00e+00 2.12e-02 2.28e-01 2.12e-01 
1.03e+00 9.00e-02 5.00e-01 3.27e-02 0.00e+00 2.06e-01 0.00e+00 2.13e-02 2.29e-01 2.13e-01 
1.03e+00 9.00e-02 5.00e-01 3.28e-02 0.00e+00 2.07e-01 0.00e+00 2.14e-02 2.31e-01 2.14e-01 
1.03e+00 9.00e-02 5.00e-01 3.30e-02 0.00e+00 2.09e-01 0.00e+00 2.15e-02 2.32e-01 2.15e-01 
1.04e+00 9.00e-02 5.00e-01 3.32e-02 0.00e+00 2.10e-01 0.00e+00 2.16e-02 2.33e-01 2.16e-01 
1.04e+00 9.00e-02 5.00e-01 3.34e-02 0.00e+00 2.11e-01 0.00e+00 2.17e-02 2.34e-01 2.17e-01 
1.04e+00 9.00e-02 5.00e-01 3.35e-02 0.00e+00 2.12e-01 0.00e+00 2.18e-02 2.35e-01 2.18e-01 
1.05e+00 9.00e-02 5.00e-01 3.37e-02 0.00e+00 2.13e-01 0.00e+00 2.20e-02 2.36e-01 2.20e-01 
1.05e+00 9.00e-02 5.00e-01 3.39e-02 0.00e+00 2.14e-01 0.00e+00 2.21e-02 2.38e-01 2.21e-01 
1.05e+00 9.00e-02 5.00e-01 3.40e-02 0.00e+00 2.15e-01 0.00e+00 2.22e-02 2.39e-01 2.22e-01 
1.06e+00 9.00e-02 5.00e-01 3.42e-02 0.00e+00 2.16e-01 0.00e+00 2.23e-02 2.40e-01 2.23e-01 
1.06e+00 9.00e-02 5.00e-01 3.44e-02 0.00e+00 2.17e-01 0.00e+00 2.24e-02 2.41e-01 2.24e-01 
1.06e+00 9.00e-02 5.00e-01 3.45e-02 0.00e+00 2.18e-01 0.00e+00 2.25e-02 2.42e-01 2.25e-01 
1.07e+00 9.00e-02 5.00e-01 3.47e-02 0.00e+00 2.19e-01 0.00e+00 2.26e-02 2.43e-01 2.26e-01 
1.07e+00 9.00e-02 5.00e-01 3.49e-02 0.00e+00 2.20e-01 0.00e+00 2.27e-02 2.45e-01 2.27e-01 
1.07e+00 9.00e-02 5.00e-01 3.50e-02 0.00e+00 2.21e-01 0.00e+00 2.28e-02 2.46e-01 2.28e-01 
1.08e+00 9.00e-02 5.00e-01 3.52e-02 0.00e+00 2.22e-01 0.00e+00 2.29e-02 2.47e-01 2.29e-01 
1.08e+00 9.00e-02 5.00e-01 3.53e-02 0.00e+00 2.23e-01 0.00e+00 2.30e-02 2.48e-01 2.30e-01 
1.08e+00 9.00e-02 5.00e-01 3.55e-02 0.00e+00 2.24e-01 0.00e+00 2.31e-02 2.49e-01 2.31e-01 
1.09e+00 9.00e-02 5.00e-01 3.57e-02 0.00e+00 2.25e-01 0.00e+00 2.32e-02 2.50e-01 2.32e-01 
1.09e+00 9.00e-02 5.00e-01 3.58e-02 0.00e+00 2.26e-01 0.00e+00 2.33e-02 2.51e-01 2.33e-01 
1.10e+00 9.00e-02 5.00e-01 3.60e-02 0.00e+00 2.27e-01 0.00e+00 2.34e-02 2.53e-01 2.34e-01 
1.10e+00 9.00e-02 5.00e-01 3.61e-02 0.00e+00 2.28e-01 0.00e+00 2.35e-02 2.54e-01 2.35e-01 
1.10e+00 9.00e-02 5.00e-01 3.63e-02 0.00e+00 2.29e-01 0.00e+00 2.36e-02 2.55e-01 2.36e-01 
1.11e+00 9.00e-02 5.00e-01 3.65e-02 0.00e+00 2.30e-01 0.00e+00 2.37e-02 2.56e-01 2.37e-01 
1.11e+00 9.00e-02 5.00e-01 3.66e-02 0.00e+00 2.31e-01 0.00e+00 2.38e-02 2.57e-01 2.38e-01 
1.11e+00 9.00e-02 5.00e-01 3.68e-02 0.00e+00 2.32e-01 0.00e+00 2.39e-02 2.58e-01 2.39e-01 
1.12e+00 9.00e-02 5.00e-01 3.69e-02 0.00e+00 2.33e-01 0.00e+00 2.40e-02 2.59e-01 2.40e-01 
1.12e+00 9.00e-02 5.00e-01 3.71e-02 0.00e+00 2.34e-01 0.00e+00 2.41e-02 2.60e-01 2.41e-01 
1.12e+00 9.00e-02 5.00e-01 3.72e-02 0.00e+00 2.35e-01 0.00e+00 2.42e-02 2.61e-01 2.42e-01 
1.13e+00 9.00e-02 5.00e-01 3.74e-02 0.00e+00 2.36e-01 0.00e+00 2.43e-02 2.62e-01 2.43e-01 
1.13e+00 9.00e-02 5.00e-01 3.75e-02 0.00e+00 2.37e-01 0.00e+00 2.44e-02 2.63e-01 2.44e-01 
1.13e+00 9.00e-02 5.00e-01 3.77e-02 0.00e+00 2.38e-01 0.00e+00 2.45e-02 2.64e-01 2.45e-01 
1.14e+00 9.00e-02 5.00e-01 3.78e-02 0.00e+00 2.39e-01 0.00e+00 2.46e-02 2.66e-01 2.46e-01 
1.14e+00 9.00e-02 5.00e-01 3.80e-02 0.00e+00 2.40e-01 0.00e+00 2.47e-02 2.67e-01 2.47e-01 
1.14e+00 9.00e-02 5.00e-01 3.81e-02 0.00e+00 2.41e-01 0.00e+00 2.48e-02 2.68e-01 2.48e-01 
1.15e+00 9.00e-02 5.00e-01 3.83e-02 0.00e+00 2.42e-01 0.00e+00 2.49e-02 2.69e-01 2.49e-01 
1.15e+00 9.00e-02 5.00e-01 3.84e-02 0.00e+00 2.43e-01 0.00e+00 2.50e-02 2.70e-01 2.50e-01 
1.16e+00 9.00e-02 5.00e-01 3.86e-02 0.00e+00 2.44e-01 0.00e+00 2.51e-02 2.71e-01 2.51e-01 
1.16e+00 9.00e-02 5.00e-01 3.87e-02 0.00e+00 2.45e-01 0.00e+00 2.52e-02 2.72e-01 2.52e-01 
1.16e+00 9.00e-02 5.00e-01 3.89e-02 0.00e+00 2.46e-01 0.00e+00 2.53e-02 2.73e-01 2.53e-01 
1.17e+00 9.00e-02 5.00e-01 3.90e-02 0.00e+00 2.46e-01 0.00e+00 2.54e-02 2.74e-01 2.54e-01 
1.17e+00 9.00e-02 5.00e-01 3.92e-02 0.00e+00 2.47e-01 0.00e+00 2.55e-02 2.75e-01 2.55e-01 
1.17e+00 9.00e-02 5.00e-01 3.93e-02 0.00e+00 2.48e-01 0.00e+00 2.56e-02 2.76e-01 2.56e-01 
1.18e+00 9.00e-02 5.00e-01 3.95e-02 0.00e+00 2.49e-01 0.00e+00 2.57e-02 2.77e-01 2.57e-01 
1.18e+00 9.00e-02 5.00e-01 3.96e-02 0.00e+00 2.50e-01 0.00e+00 2.58e-02 2.78e-01 2.58e-01 
1.18e+00 9.00e-02 5.00e-01 3.97e-02 0.00e+00 2.51e-01 0.00e+00 2.59e-02 2.79e-01 2.59e-01 
1.19e+00 9.00e-02 5.00e-01 3.99e-02 0.00e+00 2.52e-01 0.00e+00 2.60e-02 2.80e-01 2.60e-01 
1.19e+00 9.00e-02 5.00e-01 4.00e-02 0.00e+00 2.53e-01 0.00e+00 2.60e-02 2.81e-01 2.60e-01 
1.19e+00 9.00e-02 5.00e-01 4.02e-02 0.00e+00 2.54e-01 0.00e+00 2.61e-02 2.82e-01 2.61e-01 
1.20e+00 9.00e-02 5.00e-01 4.03e-02 0.00e+00 2.55e-01 0.00e+00 2.62e-02 2.83e-01 2.62e-01 
1.20e+00 9.00e-02 5.00e-01 4.05e-02 0.00e+00 2.56e-01 0.00e+00 2.63e-02 2.84e-01 2.63e-01 
1.20e+00 9.00e-02 5.00e-01 4.06e-02 0.00e+00 2.56e-01 0.00e+00 2.64e-02 2.85e-01 2.64e-01 
1.21e+00 9.00e-02 5.00e-01 4.07e-02 0.00e+00 2.57e-01 0.00e+00 2.65e-02 2.86e-01 2.65e-01 
1.21e+00 9.00e-02 5.00e-01 4.09e-02 0.00e+00 2.58e-01 0.00e+00 2.66e-02 2.87e-01 2.66e-01 
1.21e+00 9.00e-02 5.00e-01 4.10e-02 0.00e+00 2.59e-01 0.00e+00 2.67e-02 2.88e-01 2.67e-01 
1.22e+00 9.00e-02 5.00e-01 4.11e-02 0.00e+00 2.60e-01 0.00e+00 2.68e-02 2.89e-01 2.68e-01 
1.22e+00 9.00e-02 5.00e-01 4.13e-02 0.00e+00 2.61e-01 0.00e+00 2.69e-02 2.90e-01 2.69e-01 
1.23e+00 9.00e-02 5.00e-01 4.14e-02 0.00e+00 2.62e-01 0.00e+00 2.69e-02 2.91e-01 2.69e-01 
1.23e+00 9.00e-02 5.00e-01 4.16e-02 0.00e+00 2.62e-01 0.00e+00 2.70e-02 2.92e-01 2.70e-01 
1.23e+00 9.00e-02 5.00e-01 4.17e-02 0.00e+00 2.63e-01 0.00e+00 2.71e-02 2.93e-01 2.71e-01 
1.24e+00 9.00e-02 5.00e-01 4.18e-02 0.00e+00 2.64e-01 0.00e+00 2.72e-02 2.94e-01 2.72e-01 
1.24e+00 9.00e-02 5.00e-01 4.20e-02 0.00e+00 2.65e-01 0.00e+00 2.73e-02 2.94e-01 2.73e-01 
1.24e+00 9.00e-02 5.00e-01 4.21e-02 0.00e+00 2.66e-01 0.00e+00 2.74e-02 2.95e-01 2.74e-01 
1.25e+00 9.00e-02 5.00e-01 4.22e-02 0.00e+00 2.67e-01 0.00e+00 2.75e-02 2.96e-01 2.75e-01 
1.25e+00 9.00e-02 5.00e-01 4.24e-02 0.00e+00 2.68e-01 0.00e+00 2.75e-02 2.97e-01 2.75e-01 
1.25e+00 9.00e-02 5.00e-01 4.25e-02 0.00e+00 2.68e-01 0.00e+00 2.76e-02 2.98e-01 2.76e-01 
1.26e+00 9.00e-02 5.00e-01 4.26e-02 0.00e+00 2.69e-01 0.00e+00 2.77e-02 2.99e-01 2.77e-01 
1.26e+00 9.00e-02 5.00e-01 4.28e-02 0.00e+00 2.70e-01 0.00e+00 2.78e-02 3.00e-01 2.78e-01 
1.26e+00 9.00e-02 5.00e-01 4.29e-02 0.00e+00 2.71e-01 0.00e+00 2.79e-02 3.01e-01 2.79e-01 
1.27e+00 9.00e-02 5.00e-01 4.30e-02 0.00e+00 2.72e-01 0.00e+00 2.80e-02 3.02e-01 2.80e-01 
1.27e+00 9.00e-02 5.00e-01 4.31e-02 0.00e+00 2.73e-01 0.00e+00 2.81e-02 3.03e-01 2.81e-01 
1.27e+00 9.00e-02 5.00e-01 4.33e-02 0.00e+00 2.73e-01 0.00e+00 2.81e-02 3.04e-01 2.81e-01 
1.28e+00 9.00e-02 5.00e-01 4.34e-02 0.00e+00 2.74e-01 0.00e+00 2.82e-02 3.05e-01 2.82e-01 
1.28e+00 9.00e-02 5.00e-01 4.35e-02 0.00e+00 2.75e-01 0.00e+00 2.83e-02 3.05e-01 2.83e-01 
1.28e+00 9.00e-02 5.00e-01 4.37e-02 0.00e+00 2.76e-01 0.00e+00 2.84e-02 3.06e-01 2.84e-01 
1.29e+00 9.00e-02 5.00e-01 4.38e-02 0.00e+00 2.77e-01 0.00e+00 2.85e-02 3.07e-01 2.85e-01 
1.29e+00 9.00e-02 5.00e-01 4.39e-02 0.00e+00 2.77e-01 0.00e+00 2.85e-02 3.08e-01 2.85e-01 
1.29e+00 9.00e-02 5.00e-01 4.40e-02 0.00e+00 2.78e-01 0.00e+00 2.86e-02 3.09e-01 2.86e-01 
1.30e+00 9.00e-02 5.00e-01 4.42e-02 0.00e+00 2.79e-01 0.00e+00 2.87e-02 3.10e-01 2.87e-01 
1.30e+00 9.00e-02 5.00e-01 4.43e-02 0.00e+00 2.80e-01 0.00e+00 2.88e-02 3.11e-01 2.88e-01 
1.31e+00 9.00e-02 5.00e-01 4.44e-02 0.00e+00 2.80e-01 0.00e+00 2.89e-02 3.12e-01 2.89e-01 
1.31e+00 9.00e-02 5.00e-01 4.45e-02 0.00e+00 2.81e-01 0.00e+00 2.89e-02 3.13e-01 2.89e-01 
1.31e+00 9.00e-02 5.00e-01 4.47e-02 0.00e+00 2.82e-01 0.00e+00 2.90e-02 3.13e-01 2.90e-01 
1.32e+00 9.00e-02 5.00e-01 4.48e-02 0.00e+00 2.83e-01 0.00e+00 2.91e-02 3.14e-01 2.91e-01 
1.32e+00 9.00e-02 5.00e-01 4.49e-02 0.00e+00 2.84e-01 0.00e+00 2.92e-02 3.15e-01 2.92e-01 
1.32e+00 9.00e-02 5.00e-01 4.50e-02 0.00e+00 2.84e-01 0.00e+00 2.93e-02 3.16e-01 2.93e-01 
1.33e+00 9.00e-02 5.00e-01 4.51e-02 0.00e+00 2.85e-01 0.00e+00 2.93e-02 3.17e-01 2.93e-01 
1.33e+00 9.00e-02 5.00e-01 4.53e-02 0.00e+00 2.86e-01 0.00e+00 2.94e-02 3.18e-01 2.94e-01 
1.33e+00 9.00e-02 5.00e-01 4.54e-02 0.00e+00 2.87e-01 0.00e+00 2.95e-02 3.18e-01 2.95e-01 
1.34e+00 9.00e-02 5.00e-01 4.55e-02 0.00e+00 2.87e-01 0.00e+00 2.96e-02 3.19e-01 2.96e-01 
1.34e+00 9.00e-02 5.00e-01 4.56e-02 0.00e+00 2.88e-01 0.00e+00 2.97e-02 3.20e-01 2.97e-01 
1.34e+00 9.00e-02 5.00e-01 4.57e-02 0.00e+00 2.89e-01 0.00e+00 2.97e-02 3.21e-01 2.97e-01 
1.35e+00 9.00e-02 5.00e-01 4.59e-02 0.00e+00 2.90e-01 0.00e+00 2.98e-02 3.22e-01 2.98e-01 
1.35e+00 9.00e-02 5.00e-01 4.60e-02 0.00e+00 2.90e-01 0.00e+00 2.99e-02 3.23e-01 2.99e-01 
1.35e+00 9.00e-02 5.00e-01 4.61e-02 0.00e+00 2.91e-01 0.00e+00 3.00e-02 3.23e-01 3.00e-01 
1.36e+00 9.00e-02 5.00e-01 4.62e-02 0.00e+00 2.92e-01 0.00e+00 3.00e-02 3.24e-01 3.00e-01 
1.36e+00 9.00e-02 5.00e-01 4.63e-02 0.00e+00 2.93e-01 0.00e+00 3.01e-02 3.25e-01 3.01e-01 
1.36e+00 9.00e-02 5.00e-01 4.64e-02 0.00e+00 2.93e-01 0.00e+00 3.02e-02 3.26e-01 3.02e-01 
1.37e+00 9.00e-02 5.00e-01 4.66e-02 0.00e+00 2.94e-01 0.00e+00 3.03e-02 3.27e-01 3.03e-01 
1.37e+00 9.00e-02 5.00e-01 4.67e-02 0.00e+00 2.95e-01 0.00e+00 3.03e-02 3.28e-01 3.03e-01 
1.38e+00 9.00e-02 5.00e-01 4.68e-02 0.00e+00 2.95e-01 0.00e+00 3.04e-02 3.28e-01 3.04e-01 
1.38e+00 9.00e-02 5.00e-01 4.69e-02 0.00e+00 2.96e-01 0.00e+00 3.05e-02 3.29e-01 3.05e-01 
1.38e+00 9.00e-02 5.00e-01 4.70e-02 0.00e+00 2.97e-01 0.00e+00 3.05e-02 3.30e-01 3.05e-01 
1.39e+00 9.00e-02 5.00e-01 4.71e-02 0.00e+00 2.98e-01 0.00e+00 3.06e-02 3.31e-01 3.06e-01 
1.39e+00 9.00e-02 5.00e-01 4.72e-02 0.00e+00 2.98e-01 0.00e+00 3.07e-02 3.31e-01 3.07e-01 
1.39e+00 9.00e-02 5.00e-01 4.73e-02 0.00e+00 2.99e-01 0.00e+00 3.08e-02 3.32e-01 3.08e-01 
1.40e+00 9.00e-02 5.00e-01 4.75e-02 0.00e+00 3.00e-01 0.00e+00 3.08e-02 3.33e-01 3.08e-01 
1.40e+00 9.00e-02 5.00e-01 4.76e-02 0.00e+00 3.00e-01 0.00e+00 3.09e-02 3.34e-01 3.09e-01 
1.40e+00 9.00e-02 5.00e-01 4.77e-02 0.00e+00 3.01e-01 0.00e+00 3.10e-02 3.35e-01 3.10e-01 
1.41e+00 9.00e-02 5.00e-01 4.78e-02 0.00e+00 3.02e-01 0.00e+00 3.11e-02 3.35e-01 3.11e-01 
1.41e+00 9.00e-02 5.00e-01 4.79e-02 0.00e+00 3.03e-01 0.00e+00 3.11e-02 3.36e-01 3.11e-01 
1.41e+00 9.00e-02 5.00e-01 4.80e-02 0.00e+00 3.03e-01 0.00e+00 3.12e-02 3.37e-01 3.12e-01 
1.42e+00 9.00e-02 5.00e-01 4.81e-02 0.00e+00 3.04e-01 0.00e+00 3.13e-02 3.38e-01 3.13e-01 
1.42e+00 9.00e-02 5.00e-01 4.82e-02 0.00e+00 3.05e-01 0.00e+00 3.13e-02 3.38e-01 3.13e-01 
1.42e+00 9.00e-02 5.00e-01 4.83e-02 0.00e+00 3.05e-01 0.00e+00 3.14e-02 3.39e-01 3.14e-01 
1.43e+00 9.00e-02 5.00e-01 4.84e-02 0.00e+00 3.06e-01 0.00e+00 3.15e-02 3.40e-01 3.15e-01 
1.43e+00 9.00e-02 5.00e-01 4.85e-02 0.00e+00 3.07e-01 0.00e+00 3.15e-02 3.41e-01 3.15e-01 
1.44e+00 9.00e-02 5.00e-01 4.87e-02 0.00e+00 3.07e-01 0.00e+00 3.16e-02 3.41e-01 3.16e-01 
1.44e+00 9.00e-02 5.00e-01 4.88e-02 0.00e+00 3.08e-01 0.00e+00 3.17e-02 3.42e-01 3.17e-01 
1.44e+00 9.00e-02 5.00e-01 4.89e-02 0.00e+00 3.09e-01 0.00e+00 3.17e-02 3.43e-01 3.17e-01 
1.45e+00 9.00e-02 5.00e-01 4.90e-02 0.00e+00 3.09e-01 0.00e+00 3.18e-02 3.44e-01 3.18e-01 
1.45e+00 9.00e-02 5.00e-01 4.91e-02 0.00e+00 3.10e-01 0.00e+00 3.19e-02 3.44e-01 3.19e-01 
1.45e+00 9.00e-02 5.00e-01 4.92e-02 0.00e+00 3.11e-01 0.00e+00 3.20e-02 3.45e-01 3.20e-01 
1.46e+00 9.00e-02 5.00e-01 4.93e-02 0.00e+00 3.11e-01 0.00e+00 3.20e-02 3.46e-01 3.20e-01 
1.46e+00 9.00e-02 5.00e-01 4.94e-02 0.00e+00 3.12e-01 0.00e+00 3.21e-02 3.47e-01 3.21e-01 
1.46e+00 9.00e-02 5.00e-01 4.95e-02 0.00e+00 3.13e-01 0.00e+00 3.22e-02 3.47e-01 3.22e-01 
1.47e+00 9.00e-02 5.00e-01 4.96e-02 0.00e+00 3.13e-01 0.00e+00 3.22e-02 3.48e-01 3.22e-01 
1.47e+00 9.00e-02 5.00e-01 4.97e-02 0.00e+00 3.14e-01 0.00e+00 3.23e-02 3.49e-01 3.23e-01 
1.47e+00 9.00e-02 5.00e-01 4.98e-02 0.00e+00 3.15e-01 0.00e+00 3.23e-02 3.49e-01 3.23e-01 
1.48e+00 9.00e-02 5.00e-01 4.99e-02 0.00e+00 3.15e-01 0.00e+00 3.24e-02 3.50e-01 3.24e-01 
1.48e+00 9.00e-02 5.00e-01 5.00e-02 0.00e+00 3.16e-01 0.00e+00 3.25e-02 3.51e-01 3.25e-01 
1.48e+00 9.00e-02 5.00e-01 5.01e-02 0.00e+00 3.16e-01 0.00e+00 3.25e-02 3.52e-01 3.25e-01 
1.49e+00 9.00e-02 5.00e-01 5.02e-02 0.00e+00 3.17e-01 0.00e+00 3.26e-02 3.52e-01 3.26e-01 
1.49e+00 9.00e-02 5.00e-01 5.03e-02 0.00e+00 3.18e-01 0.00e+00 3.27e-02 3.53e-01 3.27e-01 
1.49e+00 9.00e-02 5.00e-01 5.04e-02 0.00e+00 3.18e-01 0.00e+00 3.27e-02 3.54e-01 3.27e-01 
1.50e+00 9.00e-02 5.00e-01 5.05e-02 0.00e+00 3.19e-01 0.00e+00 3.28e-02 3.54e-01 3.28e-01 
1.50e+00 9.00e-02 5.00e-01 5.06e-02 0.00e+00 3.20e-01 0.00e+00 3.29e-02 3.55e-01 3.29e-01 
1.51e+00 9.00e-02 5.00e-01 5.07e-02 0.00e+00 3.20e-01 0.00e+00 3.29e-02 3.56e-01 3.29e-01 
1.51e+00 9.00e-02 5.00e-01 5.08e-02 0.00e+00 3.21e-01 0.00e+00 3.30e-02 3.56e-01 3.30e-01 
1.51e+00 9.00e-02 5.00e-01 5.09e-02 0.00e+00 3.21e-01 0.00e+00 3.31e-02 3.57e-01 3.31e-01 
1.52e+00 9.00e-02 5.00e-01 5.10e-02 0.00e+00 3.22e-01 0.00e+00 3.31e-02 3.58e-01 3.31e-01 
1.52e+00 9.00e-02 5.00e-01 5.11e-02 0.00e+00 3.23e-01 0.00e+00 3.32e-02 3.58e-01 3.32e-01 
1.52e+00 9.00e-02 5.00e-01 5.12e-02 0.00e+00 3.23e-01 0.00e+00 3.32e-02 3.59e-01 3.32e-01 
1.53e+00 9.00e-02 5.00e-01 5.13e-02 0.00e+00 3.24e-01 0.00e+00 3.33e-02 3.60e-01 3.33e-01 
1.53e+00 9.00e-02 5.00e-01 5.14e-02 0.00e+00 3.24e-01 0.00e+00 3.34e-02 3.60e-01 3.34e-01 
1.53e+00 9.00e-02 5.00e-01 5.15e-02 0.00e+00 3.25e-01 0.00e+00 3.34e-02 3.61e-01 3.34e-01 
1.54e+00 9.00e-02 5.00e-01 5.16e-02 0.00e+00 3.26e-01 0.00e+00 3.35e-02 3.62e-01 3.35e-01 
1.54e+00 9.00e-02 5.00e-01 5.17e-02 0.00e+00 3.26e-01 0.00e+00 3.35e-02 3.62e-01 3.35e-01 
1.54e+00 9.00e-02 5.00e-01 5.17e-02 0.00e+00 3.27e-01 0.00e+00 3.36e-02 3.63e-01 3.36e-01 
1.55e+00 9.00e-02 5.00e-01 5.18e-02 0.00e+00 3.27e-01 0.00e+00 3.37e-02 3.64e-01 3.37e-01 
1.55e+00 9.00e-02 5.00e-01 5.19e-02 0.00e+00 3.28e-01 0.00e+00 3.37e-02 3.64e-01 3.37e-01 
1.55e+00 9.00e-02 5.00e-01 5.20e-02 0.00e+00 3.29e-01 0.00e+00 3.38e-02 3.65e-01 3.38e-01 
1.56e+00 9.00e-02 5.00e-01 5.21e-02 0.00e+00 3.29e-01 0.00e+00 3.38e-02 3.66e-01 3.38e-01 
1.56e+00 9.00e-02 5.00e-01 5.22e-02 0.00e+00 3.30e-01 0.00e+00 3.39e-02 3.66e-01 3.39e-01 
1.56e+00 9.00e-02 5.00e-01 5.23e-02 0.00e+00 3.30e-01 0.00e+00 3.40e-02 3.67e-01 3.40e-01 
1.57e+00 9.00e-02 5.00e-01 5.24e-02 0.00e+00 3.31e-01 0.00e+00 3.40e-02 3.68e-01 3.40e-01 
1.57e+00 9.00e-02 5.00e-01 5.25e-02 0.00e+00 3.31e-01 0.00e+00 3.41e-02 3.68e-01 3.41e-01 
1.57e+00 9.00e-02 5.00e-01 5.26e-02 0.00e+00 3.32e-01 0.00e+00 3.41e-02 3.69e-01 3.41e-01 
1.58e+00 9.00e-02 5.00e-01 5.27e-02 0.00e+00 3.33e-01 0.00e+00 3.42e-02 3.70e-01 3.42e-01 
1.58e+00 9.00e-02 5.00e-01 5.28e-02 0.00e+00 3.33e-01 0.00e+00 3.43e-02 3.70e-01 3.43e-01 
1.59e+00 9.00e-02 5.00e-01 5.28e-02 0.00e+00 3.34e-01 0.00e+00 3.43e-02 3.71e-01 3.43e-01 
1.59e+00 9.00e-02 5.00e-01 5.29e-02 0.00e+00 3.34e-01 0.00e+00 3.44e-02 3.71e-01 3.44e-01 
1.59e+00 9.00e-02 5.00e-01 5.30e-02 0.00e+00 3.35e-01 0.00e+00 3.44e-02 3.72e-01 3.44e-01 
1.60e+00 9.00e-02 5.00e-01 5.31e-02 0.00e+00 3.35e-01 0.00e+00 3.45e-02 3.73e-01 3.45e-01 
1.60e+00 9.00e-02 5.00e-01 5.32e-02 0.00e+00 3.36e-01 0.00e+00 3.45e-02 3.73e-01 3.45e-01 
1.60e+00 9.00e-02 5.00e-01 5.33e-02 0.00e+00 3.37e-01 0.00e+00 3.46e-02 3.74e-01 3.46e-01 
1.61e+00 9.00e-02 5.00e-01 5.34e-02 0.00e+00 3.37e-01 0.00e+00 3.47e-02 3.75e-01 3.47e-01 
1.61e+00 9.00e-02 5.00e-01 5.35e-02 0.00e+00 3.38e-01 0.00e+00 3.47e-02 3.75e-01 3.47e-01 
1.61e+00 9.00e-02 5.00e-01 5.35e-02 0.00e+00 3.38e-01 0.00e+00 3.48e-02 3.76e-01 3.48e-01 
1.62e+00 9.00e-02 5.00e-01 5.36e-02 0.00e+00 3.39e-01 0.00e+00 3.48e-02 3.76e-01 3.48e-01 
1.62e+00 9.00e-02 5.00e-01 5.37e-02 0.00e+00 3.39e-01 0.00e+00 3.49e-02 3.77e-01 3.49e-01 
1.62e+00 9.00e-02 5.00e-01 5.38e-02 0.00e+00 3.40e-01 0.00e+00 3.49e-02 3.78e-01 3.49e-01 
1.63e+00 9.00e-02 5.00e-01 5.39e-02 0.00e+00 3.40e-01 0.00e+00 3.50e-02 3.78e-01 3.50e-01 
1.63e+00 9.00e-02 5.00e-01 5.40e-02 0.00e+00 3.41e-01 0.00e+00 3.50e-02 3.79e-01 3.50e-01 
1.63e+00 9.00e-02 5.00e-01 5.40e-02 0.00e+00 3.41e-01 0.00e+00 3.51e-02 3.79e-01 3.51e-01 
1.64e+00 9.00e-02 5.00e-01 5.41e-02 0.00e+00 3.42e-01 0.00e+00 3.51e-02 3.80e-01 3.51e-01 
1.64e+00 9.00e-02 5.00e-01 5.42e-02 0.00e+00 3.42e-01 0.00e+00 3.52e-02 3.80e-01 3.52e-01 
1.65e+00 9.00e-02 5.00e-01 5.43e-02 0.00e+00 3.43e-01 0.00e+00 3.53e-02 3.81e-01 3.53e-01 
1.65e+00 9.00e-02 5.00e-01 5.44e-02 0.00e+00 3.43e-01 0.00e+00 3.53e-02 3.82e-01 3.53e-01 
1.65e+00 9.00e-02 5.00e-01 5.45e-02 0.00e+00 3.44e-01 0.00e+00 3.54e-02 3.82e-01 3.54e-01 
1.66e+00 9.00e-02 5.00e-01 5.45e-02 0.00e+00 3.45e-01 0.00e+00 3.54e-02 3.83e-01 3.54e-01 
1.66e+00 9.00e-02 5.00e-01 5.46e-02 0.00e+00 3.45e-01 0.00e+00 3.55e-02 3.83e-01 3.55e-01 
1.66e+00 9.00e-02 5.00e-01 5.47e-02 0.00e+00 3.46e-01 0.00e+00 3.55e-02 3.84e-01 3.55e-01 
1.67e+00 9.00e-02 5.00e-01 5.48e-02 0.00e+00 3.46e-01 0.00e+00 3.56e-02 3.85e-01 3.56e-01 
1.67e+00 9.00e-02 5.00e-01 5.49e-02 0.00e+00 3.47e-01 0.00e+00 3.56e-02 3.85e-01 3.56e-01 
1.67e+00 9.00e-02 5.00e-01 5.50e-02 0.00e+00 3.47e-01 0.00e+00 3.57e-02 3.86e-01 3.57e-01 
1.68e+00 9.00e-02 5.00e-01 5.50e-02 0.00e+00 3.48e-01 0.00e+00 3.57e-02 3.86e-01 3.57e-01 
1.68e+00 9.00e-02 5.00e-01 5.51e-02 0.00e+00 3.48e-01 0.00e+00 3.58e-02 3.87e-01 3.58e-01 
1.68e+00 9.00e-02 5.00e-01 5.52e-02 0.00e+00 3.49e-01 0.00e+00 3.58e-02 3.87e-01 3.58e-01 
1.69e+00 9.00e-02 5.00e-01 5.53e-02 0.00e+00 3.49e-01 0.00e+00 3.59e-02 3.88e-01 3.59e-01 
1.69e+00 9.00e-02 5.00e-01 5.53e-02 0.00e+00 3.50e-01 0.00e+00 3.59e-02 3.88e-01 3.59e-01 
1.69e+00 9.00e-02 5.00e-01 5.54e-02 0.00e+00 3.50e-01 0.00e+00 3.60e-02 3.89e-01 3.60e-01 
1.70e+00 9.00e-02 5.00e-01 5.55e-02 0.00e+00 3.51e-01 0.00e+00 3.60e-02 3.90e-01 3.60e-01 
1.70e+00 9.00e-02 5.00e-01 5.56e-02 0.00e+00 3.51e-01 0.00e+00 3.61e-02 3.90e-01 3.61e-01 
1.70e+00 9.00e-02 5.00e-01 5.57e-02 0.00e+00 3.52e-01 0.00e+00 3.61e-02 3.91e-01 3.61e-01 
1.71e+00 9.00e-02 5.00e-01 5.57e-02 0.00e+00 3.52e-01 0.00e+00 3.62e-02 3.91e-01 3.62e-01 
1.71e+00 9.00e-02 5.00e-01 5.58e-02 0.00e+00 3.53e-01 0.00e+00 3.62e-02 3.92e-01 3.62e-01 
1.72e+00 9.00e-02 5.00e-01 5.59e-02 0.00e+00 3.53e-01 0.00e+00 3.63e-02 3.92e-01 3.63e-01 
1.72e+00 9.00e-02 5.00e-01 5.60e-02 0.00e+00 3.53e-01 0.00e+00 3.63e-02 3.93e-01 3.63e-01 
1.72e+00 9.00e-02 5.00e-01 5.60e-02 0.00e+00 3.54e-01 0.00e+00 3.64e-02 3.93e-01 3.64e-01 
1.73e+00 9.00e-02 5.00e-01 5.61e-02 0.00e+00 3.54e-01 0.00e+00 3.64e-02 3.94e-01 3.64e-01 
1.73e+00 9.00e-02 5.00e-01 5.62e-02 0.00e+00 3.55e-01 0.00e+00 3.65e-02 3.94e-01 3.65e-01 
1.73e+00 9.00e-02 5.00e-01 5.63e-02 0.00e+00 3.55e-01 0.00e+00 3.65e-02 3.95e-01 3.65e-01 
1.74e+00 9.00e-02 5.00e-01 5.63e-02 0.00e+00 3.56e-01 0.00e+00 3.66e-02 3.95e-01 3.66e-01 
1.74e+00 9.00e-02 5.00e-01 5.64e-02 0.00e+00 3.56e-01 0.00e+00 3.66e-02 3.96e-01 3.66e-01 
1.74e+00 9.00e-02 5.00e-01 5.65e-02 0.00e+00 3.57e-01 0.00e+00 3.67e-02 3.96e-01 3.67e-01 
1.75e+00 9.00e-02 5.00e-01 5.66e-02 0.00e+00 3.57e-01 0.00e+00 3.67e-02 3.97e-01 3.67e-01 
1.75e+00 9.00e-02 5.00e-01 5.66e-02 0.00e+00 3.58e-01 0.00e+00 3.68e-02 3.97e-01 3.68e-01 
1.75e+00 9.00e-02 5.00e-01 5.67e-02 0.00e+00 3.58e-01 0.00e+00 3.68e-02 3.98e-01 3.68e-01 
1.76e+00 9.00e-02 5.00e-01 5.68e-02 0.00e+00 3.59e-01 0.00e+00 3.69e-02 3.98e-01 3.69e-01 
1.76e+00 9.00e-02 5.00e-01 5.69e-02 0.00e+00 3.59e-01 0.00e+00 3.69e-02 3.99e-01 3.69e-01 
1.76e+00 9.00e-02 5.00e-01 5.69e-02 0.00e+00 3.60e-01 0.00e+00 3.70e-02 4.00e-01 3.70e-01 
1.77e+00 9.00e-02 5.00e-01 5.70e-02 0.00e+00 3.60e-01 0.00e+00 3.70e-02 4.00e-01 3.70e-01 
1.77e+00 9.00e-02 5.00e-01 5.71e-02 0.00e+00 3.60e-01 0.00e+00 3.70e-02 4.01e-01 3.70e-01 
1.77e+00 9.00e-02 5.00e-01 5.71e-02 0.00e+00 3.61e-01 0.00e+00 3.71e-02 4.01e-01 3.71e-01 
1.78e+00 9.00e-02 5.00e-01 5.72e-02 0.00e+00 3.61e-01 0.00e+00 3.71e-02 4.02e-01 3.71e-01 
1.78e+00 9.00e-02 5.00e-01 5.73e-02 0.00e+00 3.62e-01 0.00e+00 3.72e-02 4.02e-01 3.72e-01 
1.79e+00 9.00e-02 5.00e-01 5.74e-02 0.00e+00 3.62e-01 0.00e+00 3.72e-02 4.03e-01 3.72e-01 
1.79e+00 9.00e-02 5.00e-01 5.74e-02 0.00e+00 3.63e-01 0.00e+00 3.73e-02 4.03e-01 3.73e-01 
1.79e+00 9.00e-02 5.00e-01 5.75e-02 0.00e+00 3.63e-01 0.00e+00 3.73e-02 4.03e-01 3.73e-01 
1.80e+00 9.00e-02 5.00e-01 5.76e-02 0.00e+00 3.64e-01 0.00e+00 3.74e-02 4.04e-01 3.74e-01 
1.80e+00 9.00e-02 5.00e-01 5.76e-02 0.00e+00 3.64e-01 0.00e+00 3.74e-02 4.04e-01 3.74e-01 
1.80e+00 9.00e-02 5.00e-01 5.77e-02 0.00e+00 3.64e-01 0.00e+00 3.75e-02 4.05e-01 3.75e-01 
1.81e+00 9.00e-02 5.00e-01 5.78e-02 0.00e+00 3.65e-01 0.00e+00 3.75e-02 4.05e-01 3.75e-01 
1.81e+00 9.00e-02 5.00e-01 5.78e-02 0.00e+00 3.65e-01 0.00e+00 3.75e-02 4.06e-01 3.75e-01 
1.81e+00 9.00e-02 5.00e-01 5.79e-02 0.00e+00 3.66e-01 0.00e+00 3.76e-02 4.06e-01 3.76e-01 
1.82e+00 9.00e-02 5.00e-01 5.80e-02 0.00e+00 3.66e-01 0.00e+00 3.76e-02 4.07e-01 3.76e-01 
1.82e+00 9.00e-02 5.00e-01 5.80e-02 0.00e+00 3.67e-01 0.00e+00 3.77e-02 4.07e-01 3.77e-01 
1.82e+00 9.00e-02 5.00e-01 5.81e-02 0.00e+00 3.67e-01 0.00e+00 3.77e-02 4.08e-01 3.77e-01 
1.83e+00 9.00e-02 5.00e-01 5.82e-02 0.00e+00 3.67e-01 0.00e+00 3.78e-02 4.08e-01 3.78e-01 
1.83e+00 9.00e-02 5.00e-01 5.82e-02 0.00e+00 3.68e-01 0.00e+00 3.78e-02 4.09e-01 3.78e-01 
1.83e+00 9.00e-02 5.00e-01 5.83e-02 0.00e+00 3.68e-01 0.00e+00 3.78e-02 4.09e-01 3.78e-01 
1.84e+00 9.00e-02 5.00e-01 5.84e-02 0.00e+00 3.69e-01 0.00e+00 3.79e-02 4.10e-01 3.79e-01 
1.84e+00 9.00e-02 5.00e-01 5.84e-02 0.00e+00 3.69e-01 0.00e+00 3.79e-02 4.10e-01 3.79e-01 
1.84e+00 9.00e-02 5.00e-01 5.85e-02 0.00e+00 3.70e-01 0.00e+00 3.80e-02 4.11e-01 3.80e-01 
1.85e+00 9.00e-02 5.00e-01 5.86e-02 0.00e+00 3.70e-01 0.00e+00 3.80e-02 4.11e-01 3.80e-01 
1.85e+00 9.00e-02 5.00e-01 5.86e-02 0.00e+00 3.70e-01 0.00e+00 3.81e-02 4.12e-01 3.81e-01 
1.85e+00 9.00e-02 5.00e-01 5.87e-02 0.00e+00 3.71e-01 0.00e+00 3.81e-02 4.12e-01 3.81e-01 
1.86e+00 9.00e-02 5.00e-01 5.88e-02 0.00e+00 3.71e-01 0.00e+00 3.81e-02 4.12e-01 3.81e-01 
1.86e+00 9.00e-02 5.00e-01 5.88e-02 0.00e+00 3.72e-01 0.00e+00 3.82e-02 4.13e-01 3.82e-01 
1.87e+00 9.00e-02 5.00e-01 5.89e-02 0.00e+00 3.72e-01 0.00e+00 3.82e-02 4.13e-01 3.82e-01 
1.87e+00 9.00e-02 5.00e-01 5.90e-02 0.00e+00 3.72e-01 0.00e+00 3.83e-02 4.14e-01 3.83e-01 
1.87e+00 9.00e-02 5.00e-01 5.90e-02 0.00e+00 3.73e-01 0.00e+00 3.83e-02 4.14e-01 3.83e-01 
1.88e+00 9.00e-02 5.00e-01 5.91e-02 0.00e+00 3.73e-01 0.00e+00 3.83e-02 4.15e-01 3.83e-01 
1.88e+00 9.00e-02 5.00e-01 5.92e-02 0.00e+00 3.74e-01 0.00e+00 3.84e-02 4.15e-01 3.84e-01 
1.88e+00 9.00e-02 5.00e-01 5.92e-02 0.00e+00 3.74e-01 0.00e+00 3.84e-02 4.16e-01 3.84e-01 
1.89e+00 9.00e-02 5.00e-01 5.93e-02 0.00e+00 3.74e-01 0.00e+00 3.85e-02 4.16e-01 3.85e-01 
1.89e+00 9.00e-02 5.00e-01 5.93e-02 0.00e+00 3.75e-01 0.00e+00 3.85e-02 4.16e-01 3.85e-01 
1.89e+00 9.00e-02 5.00e-01 5.94e-02 0.00e+00 3.75e-01 0.00e+00 3.85e-02 4.17e-01 3.85e-01 
1.90e+00 9.00e-02 5.00e-01 5.95e-02 0.00e+00 3.76e-01 0.00e+00 3.86e-02 4.17e-01 3.86e-01 
1.90e+00 9.00e-02 5.00e-01 5.95e-02 0.00e+00 3.76e-01 0.00e+00 3.86e-02 4.18e-01 3.86e-01 
1.90e+00 9.00e-02 5.00e-01 5.96e-02 0.00e+00 3.76e-01 0.00e+00 3.87e-02 4.18e-01 3.87e-01 
1.91e+00 9.00e-02 5.00e-01 5.96e-02 0.00e+00 3.77e-01 0.00e+00 3.87e-02 4.19e-01 3.87e-01 
1.91e+00 9.00e-02 5.00e-01 5.97e-02 0.00e+00 3.77e-01 0.00e+00 3.87e-02 4.19e-01 3.87e-01 
1.91e+00 9.00e-02 5.00e-01 5.98e-02 0.00e+00 3.77e-01 0.00e+00 3.88e-02 4.19e-01 3.88e-01 
1.92e+00 9.00e-02 5.00e-01 5.98e-02 0.00e+00 3.78e-01 0.00e+00 3.88e-02 4.20e-01 3.88e-01 
1.92e+00 9.00e-02 5.00e-01 5.99e-02 0.00e+00 3.78e-01 0.00e+00 3.89e-02 4.20e-01 3.89e-01 
1.93e+00 9.00e-02 5.00e-01 5.99e-02 0.00e+00 3.79e-01 0.00e+00 3.89e-02 4.21e-01 3.89e-01 
1.93e+00 9.00e-02 5.00e-01 6.00e-02 0.00e+00 3.79e-01 0.00e+00 3.89e-02 4.21e-01 3.89e-01 
1.93e+00 9.00e-02 5.00e-01 6.01e-02 0.00e+00 3.79e-01 0.00e+00 3.90e-02 4.22e-01 3.90e-01 
1.94e+00 9.00e-02 5.00e-01 6.01e-02 0.00e+00 3.80e-01 0.00e+00 3.90e-02 4.22e-01 3.90e-01 
1.94e+00 9.00e-02 5.00e-01 6.02e-02 0.00e+00 3.80e-01 0.00e+00 3.91e-02 4.22e-01 3.91e-01 
1.94e+00 9.00e-02 5.00e-01 6.02e-02 0.00e+00 3.80e-01 0.00e+00 3.91e-02 4.23e-01 3.91e-01 
1.95e+00 9.00e-02 5.00e-01 6.03e-02 0.00e+00 3.81e-01 0.00e+00 3.91e-02 4.23e-01 3.91e-01 
1.95e+00 9.00e-02 5.00e-01 6.04e-02 0.00e+00 3.81e-01 0.00e+00 3.92e-02 4.24e-01 3.92e-01 
1.95e+00 9.00e-02 5.00e-01 6.04e-02 0.00e+00 3.82e-01 0.00e+00 3.92e-02 4.24e-01 3.92e-01 
1.96e+00 9.00e-02 5.00e-01 6.05e-02 0.00e+00 3.82e-01 0.00e+00 3.92e-02 4.24e-01 3.92e-01 
1.96e+00 9.00e-02 5.00e-01 6.05e-02 0.00e+00 3.82e-01 0.00e+00 3.93e-02 4.25e-01 3.93e-01 
1.96e+00 9.00e-02 5.00e-01 6.06e-02 0.00e+00 3.83e-01 0.00e+00 3.93e-02 4.25e-01 3.93e-01 
1.97e+00 9.00e-02 5.00e-01 6.06e-02 0.00e+00 3.83e-01 0.00e+00 3.94e-02 4.26e-01 3.94e-01 
1.97e+00 9.00e-02 5.00e-01 6.07e-02 0.00e+00 3.83e-01 0.00e+00 3.94e-02 4.26e-01 3.94e-01 
1.97e+00 9.00e-02 5.00e-01 6.08e-02 0.00e+00 3.84e-01 0.00e+00 3.94e-02 4.26e-01 3.94e-01 
1.98e+00 9.00e-02 5.00e-01 6.08e-02 0.00e+00 3.84e-01 0.00e+00 3.95e-02 4.27e-01 3.95e-01 
1.98e+00 9.00e-02 5.00e-01 6.09e-02 0.00e+00 3.84e-01 0.00e+00 3.95e-02 4.27e-01 3.95e-01 
1.98e+00 9.00e-02 5.00e-01 6.09e-02 0.00e+00 3.85e-01 0.00e+00 3.95e-02 4.28e-01 3.95e-01 
1.99e+00 9.00e-02 5.00e-01 6.10e-02 0.00e+00 3.85e-01 0.00e+00 3.96e-02 4.28e-01 3.96e-01 
1.99e+00 9.00e-02 5.00e-01 6.10e-02 0.00e+00 3.85e-01 0.00e+00 3.96e-02 4.28e-01 3.96e-01 
2.00e+00 9.00e-02 5.00e-01 6.11e-02 0.00e+00 3.86e-01 0.00e+00 3.96e-02 4.29e-01 3.96e-01 
2.00e+00 9.00e-02 5.00e-01 6.11e-02 0.00e+00 3.86e-01 0.00e+00 3.97e-02 4.29e-01 3.97e-01 
2.00e+00 9.00e-02 5.00e-01 6.12e-02 0.00e+00 3.87e-01 0.00e+00 3.97e-02 4.29e-01 3.97e-01 
2.01e+00 9.00e-02 5.00e-01 6.13e-02 0.00e+00 3.87e-01 0.00e+00 3.97e-02 4.30e-01 3.97e-01 
2.01e+00 9.00e-02 5.00e-01 6.13e-02 0.00e+00 3.87e-01 0.00e+00 3.98e-02 4.30e-01 3.98e-01 
2.01e+00 9.00e-02 5.00e-01 6.14e-02 0.00e+00 3.88e-01 0.00e+00 3.98e-02 4.31e-01 3.98e-01 
2.02e+00 9.00e-02 5.00e-01 6.14e-02 0.00e+00 3.88e-01 0.00e+00 3.99e-02 4.31e-01 3.99e-01 
2.02e+00 9.00e-02 5.00e-01 6.15e-02 0.00e+00 3.88e-01 0.00e+00 3.99e-02 4.31e-01 3.99e-01 
2.02e+00 9.00e-02 5.00e-01 6.15e-02 0.00e+00 3.89e-01 0.00e+00 3.99e-02 4.32e-01 3.99e-01 
2.03e+00 9.00e-02 5.00e-01 6.16e-02 0.00e+00 3.89e-01 0.00e+00 4.00e-02 4.32e-01 4.00e-01 
2.03e+00 9.00e-02 5.00e-01 6.16e-02 0.00e+00 3.89e-01 0.00e+00 4.00e-02 4.32e-01 4.00e-01 
2.03e+00 9.00e-02 5.00e-01 6.17e-02 0.00e+00 3.90e-01 0.00e+00 4.00e-02 4.33e-01 4.00e-01 
2.04e+00 9.00e-02 5.00e-01 6.17e-02 0.00e+00 3.90e-01 0.00e+00 4.01e-02 4.33e-01 4.01e-01 
2.04e+00 9.00e-02 5.00e-01 6.18e-02 0.00e+00 3.90e-01 0.00e+00 4.01e-02 4.34e-01 4.01e-01 
2.04e+00 9.00e-02 5.00e-01 6.18e-02 0.00e+00 3.91e-01 0.00e+00 4.01e-02 4.34e-01 4.01e-01 
2.05e+00 9.00e-02 5.00e-01 6.19e-02 0.00e+00 3.91e-01 0.00e+00 4.02e-02 4.34e-01 4.02e-01 
2.05e+00 9.00e-02 5.00e-01 6.19e-02 0.00e+00 3.91e-01 0.00e+00 4.02e-02 4.35e-01 4.02e-01 
2.05e+00 9.00e-02 5.00e-01 6.20e-02 0.00e+00 3.92e-01 0.00e+00 4.02e-02 4.35e-01 4.02e-01 
2.06e+00 9.00e-02 5.00e-01 6.20e-02 0.00e+00 3.92e-01 0.00e+00 4.03e-02 4.35e-01 4.03e-01 
2.06e+00 9.00e-02 5.00e-01 6.21e-02 0.00e+00 3.92e-01 0.00e+00 4.03e-02 4.36e-01 4.03e-01 
2.06e+00 9.00e-02 5.00e-01 6.21e-02 0.00e+00 3.92e-01 0.00e+00 4.03e-02 4.36e-01 4.03e-01 
2.07e+00 9.00e-02 5.00e-01 6.22e-02 0.00e+00 3.93e-01 0.00e+00 4.04e-02 4.36e-01 4.04e-01 
2.07e+00 9.00e-02 5.00e-01 6.22e-02 0.00e+00 3.93e-01 0.00e+00 4.04e-02 4.37e-01 4.04e-01 
2.08e+00 9.00e-02 5.00e-01 6.23e-02 0.00e+00 3.93e-01 0.00e+00 4.04e-02 4.37e-01 4.04e-01 
2.08e+00 9.00e-02 5.00e-01 6.23e-02 0.00e+00 3.94e-01 0.00e+00 4.04e-02 4.37e-01 4.04e-01 
2.08e+00 9.00e-02 5.00e-01 6.24e-02 0.00e+00 3.94e-01 0.00e+00 4.05e-02 4.38e-01 4.05e-01 
2.09e+00 9.00e-02 5.00e-01 6.24e-02 0.00e+00 3.94e-01 0.00e+00 4.05e-02 4.38e-01 4.05e-01 
2.09e+00 9.00e-02 5.00e-01 6.25e-02 0.00e+00 3.95e-01 0.00e+00 4.05e-02 4.39e-01 4.05e-01 
2.09e+00 9.00e-02 5.00e-01 6.25e-02 0.00e+00 3.95e-01 0.00e+00 4.06e-02 4.39e-01 4.06e-01 
2.10e+00 9.00e-02 5.00e-01 6.26e-02 0.00e+00 3.95e-01 0.00e+00 4.06e-02 4.39e-01 4.06e-01 
2.10e+00 9.00e-02 5.00e-01 6.26e-02 0.00e+00 3.96e-01 0.00e+00 4.06e-02 4.40e-01 4.06e-01 
2.10e+00 9.00e-02 5.00e-01 6.27e-02 0.00e+00 3.96e-01 0.00e+00 4.07e-02 4.40e-01 4.07e-01 
2.11e+00 9.00e-02 5.00e-01 6.27e-02 0.00e+00 3.96e-01 0.00e+00 4.07e-02 4.40e-01 4.07e-01 
2.11e+00 9.00e-02 5.00e-01 6.28e-02 0.00e+00 3.97e-01 0.00e+00 4.07e-02 4.41e-01 4.07e-01 
2.11e+00 9.00e-02 5.00e-01 6.28e-02 0.00e+00 3.97e-01 0.00e+00 4.08e-02 4.41e-01 4.08e-01 
2.12e+00 9.00e-02 5.00e-01 6.29e-02 0.00e+00 3.97e-01 0.00e+00 4.08e-02 4.41e-01 4.08e-01 
2.12e+00 9.00e-02 5.00e-01 6.29e-02 0.00e+00 3.97e-01 0.00e+00 4.08e-02 4.42e-01 4.08e-01 
2.12e+00 9.00e-02 5.00e-01 6.30e-02 0.00e+00 3.98e-01 0.00e+00 4.09e-02 4.42e-01 4.09e-01 
2.13e+00 9.00e-02 5.00e-01 6.30e-02 0.00e+00 3.98e-01 0.00e+00 4.09e-02 4.42e-01 4.09e-01 
2.13e+00 9.00e-02 5.00e-01 6.31e-02 0.00e+00 3.98e-01 0.00e+00 4.09e-02 4.43e-01 4.09e-01 
2.14e+00 9.00e-02 5.00e-01 6.31e-02 0.00e+00 3.99e-01 0.00e+00 4.09e-02 4.43e-01 4.09e-01 
2.14e+00 9.00e-02 5.00e-01 6.32e-02 0.00e+00 3.99e-01 0.00e+00 4.10e-02 4.43e-01 4.10e-01 
2.14e+00 9.00e-02 5.00e-01 6.32e-02 0.00e+00 3.99e-01 0.00e+00 4.10e-02 4.44e-01 4.10e-01 
2.15e+00 9.00e-02 5.00e-01 6.32e-02 0.00e+00 3.99e-01 0.00e+00 4.10e-02 4.44e-01 4.10e-01 
2.15e+00 9.00e-02 5.00e-01 6.33e-02 0.00e+00 4.00e-01 0.00e+00 4.11e-02 4.44e-01 4.11e-01 
2.15e+00 9.00e-02 5.00e-01 6.33e-02 0.00e+00 4.00e-01 0.00e+00 4.11e-02 4.45e-01 4.11e-01 
2.16e+00 9.00e-02 5.00e-01 6.34e-02 0.00e+00 4.00e-01 0.00e+00 4.11e-02 4.45e-01 4.11e-01 
2.16e+00 9.00e-02 5.00e-01 6.34e-02 0.00e+00 4.01e-01 0.00e+00 4.12e-02 4.45e-01 4.12e-01 
2.16e+00 9.00e-02 5.00e-01 6.35e-02 0.00e+00 4.01e-01 0.00e+00 4.12e-02 4.45e-01 4.12e-01 
2.17e+00 9.00e-02 5.00e-01 6.35e-02 0.00e+00 4.01e-01 0.00e+00 4.12e-02 4.46e-01 4.12e-01 
2.17e+00 9.00e-02 5.00e-01 6.36e-02 0.00e+00 4.01e-01 0.00e+00 4.12e-02 4.46e-01 4.12e-01 
2.17e+00 9.00e-02 5.00e-01 6.36e-02 0.00e+00 4.02e-01 0.00e+00 4.13e-02 4.46e-01 4.13e-01 
2.18e+00 9.00e-02 5.00e-01 6.37e-02 0.00e+00 4.02e-01 0.00e+00 4.13e-02 4.47e-01 4.13e-01 
2.18e+00 9.00e-02 5.00e-01 6.37e-02 0.00e+00 4.02e-01 0.00e+00 4.13e-02 4.47e-01 4.13e-01 
2.18e+00 9.00e-02 5.00e-01 6.37e-02 0.00e+00 4.03e-01 0.00e+00 4.14e-02 4.47e-01 4.14e-01 
2.19e+00 9.00e-02 5.00e-01 6.38e-02 0.00e+00 4.03e-01 0.00e+00 4.14e-02 4.48e-01 4.14e-01 
2.19e+00 9.00e-02 5.00e-01 6.38e-02 0.00e+00 4.03e-01 0.00e+00 4.14e-02 4.48e-01 4.14e-01 
2.19e+00 9.00e-02 5.00e-01 6.39e-02 0.00e+00 4.03e-01 0.00e+00 4.14e-02 4.48e-01 4.14e-01 
2.20e+00 9.00e-02 5.00e-01 6.39e-02 0.00e+00 4.04e-01 0.00e+00 4.15e-02 4.49e-01 4.15e-01 
2.20e+00 9.00e-02 5.00e-01 6.40e-02 0.00e+00 4.04e-01 0.00e+00 4.15e-02 4.49e-01 4.15e-01 
2.21e+00 9.00e-02 5.00e-01 6.40e-02 0.00e+00 4.04e-01 0.00e+00 4.15e-02 4.49e-01 4.15e-01 
2.21e+00 9.00e-02 5.00e-01 6.40e-02 0.00e+00 4.05e-01 0.00e+00 4.16e-02 4.49e-01 4.16e-01 
2.21e+00 9.00e-02 5.00e-01 6.41e-02 0.00e+00 4.05e-01 0.00e+00 4.16e-02 4.50e-01 4.16e-01 
2.22e+00 9.00e-02 5.00e-01 6.41e-02 0.00e+00 4.05e-01 0.00e+00 4.16e-02 4.50e-01 4.16e-01 
2.22e+00 9.00e-02 5.00e-01 6.42e-02 0.00e+00 4.05e-01 0.00e+00 4.16e-02 4.50e-01 4.16e-01 
2.22e+00 9.00e-02 5.00e-01 6.42e-02 0.00e+00 4.06e-01 0.00e+00 4.17e-02 4.51e-01 4.17e-01 
2.23e+00 9.00e-02 5.00e-01 6.43e-02 0.00e+00 4.06e-01 0.00e+00 4.17e-02 4.51e-01 4.17e-01 
2.23e+00 9.00e-02 5.00e-01 6.43e-02 0.00e+00 4.06e-01 0.00e+00 4.17e-02 4.51e-01 4.17e-01 
2.23e+00 9.00e-02 5.00e-01 6.43e-02 0.00e+00 4.06e-01 0.00e+00 4.17e-02 4.52e-01 4.17e-01 
2.24e+00 9.00e-02 5.00e-01 6.44e-02 0.00e+00 4.07e-01 0.00e+00 4.18e-02 4.52e-01 4.18e-01 
2.24e+00 9.00e-02 5.00e-01 6.44e-02 0.00e+00 4.07e-01 0.00e+00 4.18e-02 4.52e-01 4.18e-01 
2.24e+00 9.00e-02 5.00e-01 6.45e-02 0.00e+00 4.07e-01 0.00e+00 4.18e-02 4.52e-01 4.18e-01 
2.25e+00 9.00e-02 5.00e-01 6.45e-02 0.00e+00 4.07e-01 0.00e+00 4.18e-02 4.53e-01 4.18e-01 
2.25e+00 9.00e-02 5.00e-01 6.45e-02 0.00e+00 4.08e-01 0.00e+00 4.19e-02 4.53e-01 4.19e-01 
2.25e+00 9.00e-02 5.00e-01 6.46e-02 0.00e+00 4.08e-01 0.00e+00 4.19e-02 4.53e-01 4.19e-01 
2.26e+00 9.00e-02 5.00e-01 6.46e-02 0.00e+00 4.08e-01 0.00e+00 4.19e-02 4.54e-01 4.19e-01 
2.26e+00 9.00e-02 5.00e-01 6.47e-02 0.00e+00 4.08e-01 0.00e+00 4.20e-02 4.54e-01 4.20e-01 
2.26e+00 9.00e-02 5.00e-01 6.47e-02 0.00e+00 4.09e-01 0.00e+00 4.20e-02 4.54e-01 4.20e-01 
2.27e+00 9.00e-02 5.00e-01 6.47e-02 0.00e+00 4.09e-01 0.00e+00 4.20e-02 4.54e-01 4.20e-01 
2.27e+00 9.00e-02 5.00e-01 6.48e-02 0.00e+00 4.09e-01 0.00e+00 4.20e-02 4.55e-01 4.20e-01 
2.27e+00 9.00e-02 5.00e-01 6.48e-02 0.00e+00 4.09e-01 0.00e+00 4.21e-02 4.55e-01 4.21e-01 
2.28e+00 9.00e-02 5.00e-01 6.49e-02 0.00e+00 4.10e-01 0.00e+00 4.21e-02 4.55e-01 4.21e-01 
2.28e+00 9.00e-02 5.00e-01 6.49e-02 0.00e+00 4.10e-01 0.00e+00 4.21e-02 4.55e-01 4.21e-01 
2.29e+00 9.00e-02 5.00e-01 6.49e-02 0.00e+00 4.10e-01 0.00e+00 4.21e-02 4.56e-01 4.21e-01 
2.29e+00 9.00e-02 5.00e-01 6.50e-02 0.00e+00 4.10e-01 0.00e+00 4.22e-02 4.56e-01 4.22e-01 
2.29e+00 9.00e-02 5.00e-01 6.50e-02 0.00e+00 4.11e-01 0.00e+00 4.22e-02 4.56e-01 4.22e-01 
2.30e+00 9.00e-02 5.00e-01 6.51e-02 0.00e+00 4.11e-01 0.00e+00 4.22e-02 4.57e-01 4.22e-01 
2.30e+00 9.00e-02 5.00e-01 6.51e-02 0.00e+00 4.11e-01 0.00e+00 4.22e-02 4.57e-01 4.22e-01 
2.30e+00 9.00e-02 5.00e-01 6.51e-02 0.00e+00 4.11e-01 0.00e+00 4.23e-02 4.57e-01 4.23e-01 
2.31e+00 9.00e-02 5.00e-01 6.52e-02 0.00e+00 4.12e-01 0.00e+00 4.23e-02 4.57e-01 4.23e-01 
2.31e+00 9.00e-02 5.00e-01 6.52e-02 0.00e+00 4.12e-01 0.00e+00 4.23e-02 4.58e-01 4.23e-01 
2.31e+00 9.00e-02 5.00e-01 6.52e-02 0.00e+00 4.12e-01 0.00e+00 4.23e-02 4.58e-01 4.23e-01 
2.32e+00 9.00e-02 5.00e-01 6.53e-02 0.00e+00 4.12e-01 0.00e+00 4.24e-02 4.58e-01 4.24e-01 
2.32e+00 9.00e-02 5.00e-01 6.53e-02 0.00e+00 4.13e-01 0.00e+00 4.24e-02 4.58e-01 4.24e-01 
2.32e+00 9.00e-02 5.00e-01 6.54e-02 0.00e+00 4.13e-01 0.00e+00 4.24e-02 4.59e-01 4.24e-01 
2.33e+00 9.00e-02 5.00e-01 6.54e-02 0.00e+00 4.13e-01 0.00e+00 4.24e-02 4.59e-01 4.24e-01 
2.33e+00 9.00e-02 5.00e-01 6.54e-02 0.00e+00 4.13e-01 0.00e+00 4.24e-02 4.59e-01 4.24e-01 
2.33e+00 9.00e-02 5.00e-01 6.55e-02 0.00e+00 4.14e-01 0.00e+00 4.25e-02 4.59e-01 4.25e-01 
2.34e+00 9.00e-02 5.00e-01 6.55e-02 0.00e+00 4.14e-01 0.00e+00 4.25e-02 4.60e-01 4.25e-01 
2.34e+00 9.00e-02 5.00e-01 6.55e-02 0.00e+00 4.14e-01 0.00e+00 4.25e-02 4.60e-01 4.25e-01 
2.35e+00 9.00e-02 5.00e-01 6.56e-02 0.00e+00 4.14e-01 0.00e+00 4.25e-02 4.60e-01 4.25e-01 
2.35e+00 9.00e-02 5.00e-01 6.56e-02 0.00e+00 4.14e-01 0.00e+00 4.26e-02 4.60e-01 4.26e-01 
2.35e+00 9.00e-02 5.00e-01 6.57e-02 0.00e+00 4.15e-01 0.00e+00 4.26e-02 4.61e-01 4.26e-01 
2.36e+00 9.00e-02 5.00e-01 6.57e-02 0.00e+00 4.15e-01 0.00e+00 4.26e-02 4.61e-01 4.26e-01 
2.36e+00 9.00e-02 5.00e-01 6.57e-02 0.00e+00 4.15e-01 0.00e+00 4.26e-02 4.61e-01 4.26e-01 
2.36e+00 9.00e-02 5.00e-01 6.58e-02 0.00e+00 4.15e-01 0.00e+00 4.27e-02 4.61e-01 4.27e-01 
2.37e+00 9.00e-02 5.00e-01 6.58e-02 0.00e+00 4.16e-01 0.00e+00 4.27e-02 4.62e-01 4.27e-01 
2.37e+00 9.00e-02 5.00e-01 6.58e-02 0.00e+00 4.16e-01 0.00e+00 4.27e-02 4.62e-01 4.27e-01 
2.37e+00 9.00e-02 5.00e-01 6.59e-02 0.00e+00 4.16e-01 0.00e+00 4.27e-02 4.62e-01 4.27e-01 
2.38e+00 9.00e-02 5.00e-01 6.59e-02 0.00e+00 4.16e-01 0.00e+00 4.27e-02 4.62e-01 4.27e-01 
2.38e+00 9.00e-02 5.00e-01 6.59e-02 0.00e+00 4.16e-01 0.00e+00 4.28e-02 4.63e-01 4.28e-01 
2.38e+00 9.00e-02 5.00e-01 6.60e-02 0.00e+00 4.17e-01 0.00e+00 4.28e-02 4.63e-01 4.28e-01 
2.39e+00 9.00e-02 5.00e-01 6.60e-02 0.00e+00 4.17e-01 0.00e+00 4.28e-02 4.63e-01 4.28e-01 
2.39e+00 9.00e-02 5.00e-01 6.60e-02 0.00e+00 4.17e-01 0.00e+00 4.28e-02 4.63e-01 4.28e-01 
2.39e+00 9.00e-02 5.00e-01 6.61e-02 0.00e+00 4.17e-01 0.00e+00 4.29e-02 4.64e-01 4.29e-01 
2.40e+00 9.00e-02 5.00e-01 6.61e-02 0.00e+00 4.18e-01 0.00e+00 4.29e-02 4.64e-01 4.29e-01 
2.40e+00 9.00e-02 5.00e-01 6.61e-02 0.00e+00 4.18e-01 0.00e+00 4.29e-02 4.64e-01 4.29e-01 
2.40e+00 9.00e-02 5.00e-01 6.62e-02 0.00e+00 4.18e-01 0.00e+00 4.29e-02 4.64e-01 4.29e-01 
2.41e+00 9.00e-02 5.00e-01 6.62e-02 0.00e+00 4.18e-01 0.00e+00 4.29e-02 4.65e-01 4.29e-01 
2.41e+00 9.00e-02 5.00e-01 6.62e-02 0.00e+00 4.18e-01 0.00e+00 4.30e-02 4.65e-01 4.30e-01 
2.42e+00 9.00e-02 5.00e-01 6.63e-02 0.00e+00 4.19e-01 0.00e+00 4.30e-02 4.65e-01 4.30e-01 
2.42e+00 9.00e-02 5.00e-01 6.63e-02 0.00e+00 4.19e-01 0.00e+00 4.30e-02 4.65e-01 4.30e-01 
2.42e+00 9.00e-02 5.00e-01 6.63e-02 0.00e+00 4.19e-01 0.00e+00 4.30e-02 4.66e-01 4.30e-01 
2.43e+00 9.00e-02 5.00e-01 6.64e-02 0.00e+00 4.19e-01 0.00e+00 4.31e-02 4.66e-01 4.31e-01 
2.43e+00 9.00e-02 5.00e-01 6.64e-02 0.00e+00 4.19e-01 0.00e+00 4.31e-02 4.66e-01 4.31e-01 
2.43e+00 9.00e-02 5.00e-01 6.64e-02 0.00e+00 4.20e-01 0.00e+00 4.31e-02 4.66e-01 4.31e-01 
2.44e+00 9.00e-02 5.00e-01 6.65e-02 0.00e+00 4.20e-01 0.00e+00 4.31e-02 4.67e-01 4.31e-01 
2.44e+00 9.00e-02 5.00e-01 6.65e-02 0.00e+00 4.20e-01 0.00e+00 4.31e-02 4.67e-01 4.31e-01 
2.44e+00 9.00e-02 5.00e-01 6.65e-02 0.00e+00 4.20e-01 0.00e+00 4.32e-02 4.67e-01 4.32e-01 
2.45e+00 9.00e-02 5.00e-01 6.66e-02 0.00e+00 4.20e-01 0.00e+00 4.32e-02 4.67e-01 4.32e-01 
2.45e+00 9.00e-02 5.00e-01 6.66e-02 0.00e+00 4.21e-01 0.00e+00 4.32e-02 4.67e-01 4.32e-01 
2.45e+00 9.00e-02 5.00e-01 6.66e-02 0.00e+00 4.21e-01 0.00e+00 4.32e-02 4.68e-01 4.32e-01 
2.46e+00 9.00e-02 5.00e-01 6.67e-02 0.00e+00 4.21e-01 0.00e+00 4.32e-02 4.68e-01 4.32e-01 
2.46e+00 9.00e-02 5.00e-01 6.67e-02 0.00e+00 4.21e-01 0.00e+00 4.33e-02 4.68e-01 4.33e-01 
2.46e+00 9.00e-02 5.00e-01 6.67e-02 0.00e+00 4.21e-01 0.00e+00 4.33e-02 4.68e-01 4.33e-01 
2.47e+00 9.00e-02 5.00e-01 6.68e-02 0.00e+00 4.22e-01 0.00e+00 4.33e-02 4.69e-01 4.33e-01 
2.47e+00 9.00e-02 5.00e-01 6.68e-02 0.00e+00 4.22e-01 0.00e+00 4.33e-02 4.69e-01 4.33e-01 
2.47e+00 9.00e-02 5.00e-01 6.68e-02 0.00e+00 4.22e-01 0.00e+00 4.33e-02 4.69e-01 4.33e-01 
2.48e+00 9.00e-02 5.00e-01 6.69e-02 0.00e+00 4.22e-01 0.00e+00 4.34e-02 4.69e-01 4.34e-01 
2.48e+00 9.00e-02 5.00e-01 6.69e-02 0.00e+00 4.22e-01 0.00e+00 4.34e-02 4.69e-01 4.34e-01 
2.48e+00 9.00e-02 5.00e-01 6.69e-02 0.00e+00 4.23e-01 0.00e+00 4.34e-02 4.70e-01 4.34e-01 
2.49e+00 9.00e-02 5.00e-01 6.69e-02 0.00e+00 4.23e-01 0.00e+00 4.34e-02 4.70e-01 4.34e-01 
2.49e+00 9.00e-02 5.00e-01 6.70e-02 0.00e+00 4.23e-01 0.00e+00 4.34e-02 4.70e-01 4.34e-01 
2.50e+00 9.00e-02 5.00e-01 6.70e-02 0.00e+00 4.23e-01 0.00e+00 4.35e-02 4.70e-01 4.35e-01 
2.50e+00 9.00e-02 5.00e-01 6.70e-02 0.00e+00 4.23e-01 0.00e+00 4.35e-02 4.70e-01 4.35e-01 
2.50e+00 9.00e-02 5.00e-01 6.71e-02 0.00e+00 4.24e-01 0.00e+00 4.35e-02 4.71e-01 4.35e-01 
2.51e+00 9.00e-02 5.00e-01 6.71e-02 0.00e+00 4.24e-01 0.00e+00 4.35e-02 4.71e-01 4.35e-01 
2.51e+00 9.00e-02 5.00e-01 6.71e-02 0.00e+00 4.24e-01 0.00e+00 4.35e-02 4.71e-01 4.35e-01 
2.51e+00 9.00e-02 5.00e-01 6.72e-02 0.00e+00 4.24e-01 0.00e+00 4.36e-02 4.71e-01 4.36e-01 
2.52e+00 9.00e-02 5.00e-01 6.72e-02 0.00e+00 4.24e-01 0.00e+00 4.36e-02 4.72e-01 4.36e-01 
2.52e+00 9.00e-02 5.00e-01 6.72e-02 0.00e+00 4.25e-01 0.00e+00 4.36e-02 4.72e-01 4.36e-01 
2.52e+00 9.00e-02 5.00e-01 6.72e-02 0.00e+00 4.25e-01 0.00e+00 4.36e-02 4.72e-01 4.36e-01 
2.53e+00 9.00e-02 5.00e-01 6.73e-02 0.00e+00 4.25e-01 0.00e+00 4.36e-02 4.72e-01 4.36e-01 
2.53e+00 9.00e-02 5.00e-01 6.73e-02 0.00e+00 4.25e-01 0.00e+00 4.37e-02 4.72e-01 4.37e-01 
2.53e+00 9.00e-02 5.00e-01 6.73e-02 0.00e+00 4.25e-01 0.00e+00 4.37e-02 4.73e-01 4.37e-01 
2.54e+00 9.00e-02 5.00e-01 6.74e-02 0.00e+00 4.25e-01 0.00e+00 4.37e-02 4.73e-01 4.37e-01 
2.54e+00 9.00e-02 5.00e-01 6.74e-02 0.00e+00 4.26e-01 0.00e+00 4.37e-02 4.73e-01 4.37e-01 
2.54e+00 9.00e-02 5.00e-01 6.74e-02 0.00e+00 4.26e-01 0.00e+00 4.37e-02 4.73e-01 4.37e-01 
2.55e+00 9.00e-02 5.00e-01 6.75e-02 0.00e+00 4.26e-01 0.00e+00 4.37e-02 4.73e-01 4.37e-01 
2.55e+00 9.00e-02 5.00e-01 6.75e-02 0.00e+00 4.26e-01 0.00e+00 4.38e-02 4.74e-01 4.38e-01 
2.56e+00 9.00e-02 5.00e-01 6.75e-02 0.00e+00 4.26e-01 0.00e+00 4.38e-02 4.74e-01 4.38e-01 
2.56e+00 9.00e-02 5.00e-01 6.75e-02 0.00e+00 4.27e-01 0.00e+00 4.38e-02 4.74e-01 4.38e-01 
2.56e+00 9.00e-02 5.00e-01 6.76e-02 0.00e+00 4.27e-01 0.00e+00 4.38e-02 4.74e-01 4.38e-01 
2.57e+00 9.00e-02 5.00e-01 6.76e-02 0.00e+00 4.27e-01 0.00e+00 4.38e-02 4.74e-01 4.38e-01 
2.57e+00 9.00e-02 5.00e-01 6.76e-02 0.00e+00 4.27e-01 0.00e+00 4.39e-02 4.75e-01 4.39e-01 
2.57e+00 9.00e-02 5.00e-01 6.76e-02 0.00e+00 4.27e-01 0.00e+00 4.39e-02 4.75e-01 4.39e-01 
2.58e+00 9.00e-02 5.00e-01 6.77e-02 0.00e+00 4.27e-01 0.00e+00 4.39e-02 4.75e-01 4.39e-01 
2.58e+00 9.00e-02 5.00e-01 6.77e-02 0.00e+00 4.28e-01 0.00e+00 4.39e-02 4.75e-01 4.39e-01 
2.58e+00 9.00e-02 5.00e-01 6.77e-02 0.00e+00 4.28e-01 0.00e+00 4.39e-02 4.75e-01 4.39e-01 
2.59e+00 9.00e-02 5.00e-01 6.78e-02 0.00e+00 4.28e-01 0.00e+00 4.39e-02 4.76e-01 4.39e-01 
2.59e+00 9.00e-02 5.00e-01 6.78e-02 0.00e+00 4.28e-01 0.00e+00 4.40e-02 4.76e-01 4.40e-01 
2.59e+00 9.00e-02 5.00e-01 6.78e-02 0.00e+00 4.28e-01 0.00e+00 4.40e-02 4.76e-01 4.40e-01 
2.60e+00 9.00e-02 5.00e-01 6.78e-02 0.00e+00 4.28e-01 0.00e+00 4.40e-02 4.76e-01 4.40e-01 
2.60e+00 9.00e-02 5.00e-01 6.79e-02 0.00e+00 4.29e-01 0.00e+00 4.40e-02 4.76e-01 4.40e-01 
2.60e+00 9.00e-02 5.00e-01 6.79e-02 0.00e+00 4.29e-01 0.00e+00 4.40e-02 4.76e-01 4.40e-01 
2.61e+00 9.00e-02 5.00e-01 6.79e-02 0.00e+00 4.29e-01 0.00e+00 4.41e-02 4.77e-01 4.41e-01 
2.61e+00 9.00e-02 5.00e-01 6.79e-02 0.00e+00 4.29e-01 0.00e+00 4.41e-02 4.77e-01 4.41e-01 
2.61e+00 9.00e-02 5.00e-01 6.80e-02 0.00e+00 4.29e-01 0.00e+00 4.41e-02 4.77e-01 4.41e-01 
2.62e+00 9.00e-02 5.00e-01 6.80e-02 0.00e+00 4.29e-01 0.00e+00 4.41e-02 4.77e-01 4.41e-01 
2.62e+00 9.00e-02 5.00e-01 6.80e-02 0.00e+00 4.30e-01 0.00e+00 4.41e-02 4.77e-01 4.41e-01 
2.62e+00 9.00e-02 5.00e-01 6.81e-02 0.00e+00 4.30e-01 0.00e+00 4.41e-02 4.78e-01 4.41e-01 
2.63e+00 9.00e-02 5.00e-01 6.81e-02 0.00e+00 4.30e-01 0.00e+00 4.42e-02 4.78e-01 4.42e-01 
2.63e+00 9.00e-02 5.00e-01 6.81e-02 0.00e+00 4.30e-01 0.00e+00 4.42e-02 4.78e-01 4.42e-01 
2.64e+00 9.00e-02 5.00e-01 6.81e-02 0.00e+00 4.30e-01 0.00e+00 4.42e-02 4.78e-01 4.42e-01 
2.64e+00 9.00e-02 5.00e-01 6.82e-02 0.00e+00 4.30e-01 0.00e+00 4.42e-02 4.78e-01 4.42e-01 
2.64e+00 9.00e-02 5.00e-01 6.82e-02 0.00e+00 4.31e-01 0.00e+00 4.42e-02 4.78e-01 4.42e-01 
2.65e+00 9.00e-02 5.00e-01 6.82e-02 0.00e+00 4.31e-01 0.00e+00 4.42e-02 4.79e-01 4.42e-01 
2.65e+00 9.00e-02 5.00e-01 6.82e-02 0.00e+00 4.31e-01 0.00e+00 4.43e-02 4.79e-01 4.43e-01 
2.65e+00 9.00e-02 5.00e-01 6.83e-02 0.00e+00 4.31e-01 0.00e+00 4.43e-02 4.79e-01 4.43e-01 
2.66e+00 9.00e-02 5.00e-01 6.83e-02 0.00e+00 4.31e-01 0.00e+00 4.43e-02 4.79e-01 4.43e-01 
2.66e+00 9.00e-02 5.00e-01 6.83e-02 0.00e+00 4.31e-01 0.00e+00 4.43e-02 4.79e-01 4.43e-01 
2.66e+00 9.00e-02 5.00e-01 6.83e-02 0.00e+00 4.32e-01 0.00e+00 4.43e-02 4.80e-01 4.43e-01 
2.67e+00 9.00e-02 5.00e-01 6.84e-02 0.00e+00 4.32e-01 0.00e+00 4.43e-02 4.80e-01 4.43e-01 
2.67e+00 9.00e-02 5.00e-01 6.84e-02 0.00e+00 4.32e-01 0.00e+00 4.44e-02 4.80e-01 4.44e-01 
2.67e+00 9.00e-02 5.00e-01 6.84e-02 0.00e+00 4.32e-01 0.00e+00 4.44e-02 4.80e-01 4.44e-01 
2.68e+00 9.00e-02 5.00e-01 6.84e-02 0.00e+00 4.32e-01 0.00e+00 4.44e-02 4.80e-01 4.44e-01 
2.68e+00 9.00e-02 5.00e-01 6.85e-02 0.00e+00 4.32e-01 0.00e+00 4.44e-02 4.80e-01 4.44e-01 
2.68e+00 9.00e-02 5.00e-01 6.85e-02 0.00e+00 4.33e-01 0.00e+00 4.44e-02 4.81e-01 4.44e-01 
2.69e+00 9.00e-02 5.00e-01 6.85e-02 0.00e+00 4.33e-01 0.00e+00 4.44e-02 4.81e-01 4.44e-01 
2.69e+00 9.00e-02 5.00e-01 6.85e-02 0.00e+00 4.33e-01 0.00e+00 4.44e-02 4.81e-01 4.44e-01 
2.69e+00 9.00e-02 5.00e-01 6.86e-02 0.00e+00 4.33e-01 0.00e+00 4.45e-02 4.81e-01 4.45e-01 
2.70e+00 9.00e-02 5.00e-01 6.86e-02 0.00e+00 4.33e-01 0.00e+00 4.45e-02 4.81e-01 4.45e-01 
2.70e+00 9.00e-02 5.00e-01 6.86e-02 0.00e+00 4.33e-01 0.00e+00 4.45e-02 4.81e-01 4.45e-01 
2.71e+00 9.00e-02 5.00e-01 6.86e-02 0.00e+00 4.33e-01 0.00e+00 4.45e-02 4.82e-01 4.45e-01 
2.71e+00 9.00e-02 5.00e-01 6.86e-02 0.00e+00 4.34e-01 0.00e+00 4.45e-02 4.82e-01 4.45e-01 
2.71e+00 9.00e-02 5.00e-01 6.87e-02 0.00e+00 4.34e-01 0.00e+00 4.45e-02 4.82e-01 4.45e-01 
2.72e+00 9.00e-02 5.00e-01 6.87e-02 0.00e+00 4.34e-01 0.00e+00 4.46e-02 4.82e-01 4.46e-01 
2.72e+00 9.00e-02 5.00e-01 6.87e-02 0.00e+00 4.34e-01 0.00e+00 4.46e-02 4.82e-01 4.46e-01 
2.72e+00 9.00e-02 5.00e-01 6.87e-02 0.00e+00 4.34e-01 0.00e+00 4.46e-02 4.82e-01 4.46e-01 
2.73e+00 9.00e-02 5.00e-01 6.88e-02 0.00e+00 4.34e-01 0.00e+00 4.46e-02 4.83e-01 4.46e-01 
2.73e+00 9.00e-02 5.00e-01 6.88e-02 0.00e+00 4.34e-01 0.00e+00 4.46e-02 4.83e-01 4.46e-01 
2.73e+00 9.00e-02 5.00e-01 6.88e-02 0.00e+00 4.35e-01 0.00e+00 4.46e-02 4.83e-01 4.46e-01 
2.74e+00 9.00e-02 5.00e-01 6.88e-02 0.00e+00 4.35e-01 0.00e+00 4.46e-02 4.83e-01 4.46e-01 
2.74e+00 9.00e-02 5.00e-01 6.89e-02 0.00e+00 4.35e-01 0.00e+00 4.47e-02 4.83e-01 4.47e-01 
2.74e+00 9.00e-02 5.00e-01 6.89e-02 0.00e+00 4.35e-01 0.00e+00 4.47e-02 4.83e-01 4.47e-01 
2.75e+00 9.00e-02 5.00e-01 6.89e-02 0.00e+00 4.35e-01 0.00e+00 4.47e-02 4.84e-01 4.47e-01 
2.75e+00 9.00e-02 5.00e-01 6.89e-02 0.00e+00 4.35e-01 0.00e+00 4.47e-02 4.84e-01 4.47e-01 
2.75e+00 9.00e-02 5.00e-01 6.89e-02 0.00e+00 4.35e-01 0.00e+00 4.47e-02 4.84e-01 4.47e-01 
2.76e+00 9.00e-02 5.00e-01 6.90e-02 0.00e+00 4.36e-01 0.00e+00 4.47e-02 4.84e-01 4.47e-01 
2.76e+00 9.00e-02 5.00e-01 6.90e-02 0.00e+00 4.36e-01 0.00e+00 4.47e-02 4.84e-01 4.47e-01 
2.77e+00 9.00e-02 5.00e-01 6.90e-02 0.00e+00 4.36e-01 0.00e+00 4.48e-02 4.84e-01 4.48e-01 
2.77e+00 9.00e-02 5.00e-01 6.90e-02 0.00e+00 4.36e-01 0.00e+00 4.48e-02 4.84e-01 4.48e-01 
2.77e+00 9.00e-02 5.00e-01 6.91e-02 0.00e+00 4.36e-01 0.00e+00 4.48e-02 4.85e-01 4.48e-01 
2.78e+00 9.00e-02 5.00e-01 6.91e-02 0.00e+00 4.36e-01 0.00e+00 4.48e-02 4.85e-01 4.48e-01 
2.78e+00 9.00e-02 5.00e-01 6.91e-02 0.00e+00 4.36e-01 0.00e+00 4.48e-02 4.85e-01 4.48e-01 
2.78e+00 9.00e-02 5.00e-01 6.91e-02 0.00e+00 4.37e-01 0.00e+00 4.48e-02 4.85e-01 4.48e-01 
2.79e+00 9.00e-02 5.00e-01 6.91e-02 0.00e+00 4.37e-01 0.00e+00 4.48e-02 4.85e-01 4.48e-01 
2.79e+00 9.00e-02 5.00e-01 6.92e-02 0.00e+00 4.37e-01 0.00e+00 4.49e-02 4.85e-01 4.49e-01 
2.79e+00 9.00e-02 5.00e-01 6.92e-02 0.00e+00 4.37e-01 0.00e+00 4.49e-02 4.86e-01 4.49e-01 
2.80e+00 9.00e-02 5.00e-01 6.92e-02 0.00e+00 4.37e-01 0.00e+00 4.49e-02 4.86e-01 4.49e-01 
2.80e+00 9.00e-02 5.00e-01 6.92e-02 0.00e+00 4.37e-01 0.00e+00 4.49e-02 4.86e-01 4.49e-01 
2.80e+00 9.00e-02 5.00e-01 6.93e-02 0.00e+00 4.37e-01 0.00e+00 4.49e-02 4.86e-01 4.49e-01 
2.81e+00 9.00e-02 5.00e-01 6.93e-02 0.00e+00 4.38e-01 0.00e+00 4.49e-02 4.86e-01 4.49e-01 
2.81e+00 9.00e-02 5.00e-01 6.93e-02 0.00e+00 4.38e-01 0.00e+00 4.49e-02 4.86e-01 4.49e-01 
2.81e+00 9.00e-02 5.00e-01 6.93e-02 0.00e+00 4.38e-01 0.00e+00 4.50e-02 4.86e-01 4.50e-01 
2.82e+00 9.00e-02 5.00e-01 6.93e-02 0.00e+00 4.38e-01 0.00e+00 4.50e-02 4.87e-01 4.50e-01 
2.82e+00 9.00e-02 5.00e-01 6.94e-02 0.00e+00 4.38e-01 0.00e+00 4.50e-02 4.87e-01 4.50e-01 
2.82e+00 9.00e-02 5.00e-01 6.94e-02 0.00e+00 4.38e-01 0.00e+00 4.50e-02 4.87e-01 4.50e-01 
2.83e+00 9.00e-02 5.00e-01 6.94e-02 0.00e+00 4.38e-01 0.00e+00 4.50e-02 4.87e-01 4.50e-01 
2.83e+00 9.00e-02 5.00e-01 6.94e-02 0.00e+00 4.38e-01 0.00e+00 4.50e-02 4.87e-01 4.50e-01 
2.83e+00 9.00e-02 5.00e-01 6.94e-02 0.00e+00 4.39e-01 0.00e+00 4.50e-02 4.87e-01 4.50e-01 
2.84e+00 9.00e-02 5.00e-01 6.95e-02 0.00e+00 4.39e-01 0.00e+00 4.50e-02 4.87e-01 4.50e-01 
2.84e+00 9.00e-02 5.00e-01 6.95e-02 0.00e+00 4.39e-01 0.00e+00 4.51e-02 4.88e-01 4.51e-01 
2.85e+00 9.00e-02 5.00e-01 6.95e-02 0.00e+00 4.39e-01 0.00e+00 4.51e-02 4.88e-01 4.51e-01 
2.85e+00 9.00e-02 5.00e-01 6.95e-02 0.00e+00 4.39e-01 0.00e+00 4.51e-02 4.88e-01 4.51e-01 
2.85e+00 9.00e-02 5.00e-01 6.95e-02 0.00e+00 4.39e-01 0.00e+00 4.51e-02 4.88e-01 4.51e-01 
2.86e+00 9.00e-02 5.00e-01 6.96e-02 0.00e+00 4.39e-01 0.00e+00 4.51e-02 4.88e-01 4.51e-01 
2.86e+00 9.00e-02 5.00e-01 6.96e-02 0.00e+00 4.39e-01 0.00e+00 4.51e-02 4.88e-01 4.51e-01 
2.86e+00 9.00e-02 5.00e-01 6.96e-02 0.00e+00 4.40e-01 0.00e+00 4.51e-02 4.88e-01 4.51e-01 
2.87e+00 9.00e-02 5.00e-01 6.96e-02 0.00e+00 4.40e-01 0.00e+00 4.51e-02 4.89e-01 4.51e-01 
2.87e+00 9.00e-02 5.00e-01 6.96e-02 0.00e+00 4.40e-01 0.00e+00 4.52e-02 4.89e-01 4.52e-01 
2.87e+00 9.00e-02 5.00e-01 6.97e-02 0.00e+00 4.40e-01 0.00e+00 4.52e-02 4.89e-01 4.52e-01 
2.88e+00 9.00e-02 5.00e-01 6.97e-02 0.00e+00 4.40e-01 0.00e+00 4.52e-02 4.89e-01 4.52e-01 
2.88e+00 9.00e-02 5.00e-01 6.97e-02 0.00e+00 4.40e-01 0.00e+00 4.52e-02 4.89e-01 4.52e-01 
2.88e+00 9.00e-02 5.00e-01 6.97e-02 0.00e+00 4.40e-01 0.00e+00 4.52e-02 4.89e-01 4.52e-01 
2.89e+00 9.00e-02 5.00e-01 6.97e-02 0.00e+00 4.40e-01 0.00e+00 4.52e-02 4.89e-01 4.52e-01 
2.89e+00 9.00e-02 5.00e-01 6.98e-02 0.00e+00 4.41e-01 0.00e+00 4.52e-02 4.90e-01 4.52e-01 
2.89e+00 9.00e-02 5.00e-01 6.98e-02 0.00e+00 4.41e-01 0.00e+00 4.52e-02 4.90e-01 4.52e-01 
2.90e+00 9.00e-02 5.00e-01 6.98e-02 0.00e+00 4.41e-01 0.00e+00 4.53e-02 4.90e-01 4.53e-01 
2.90e+00 9.00e-02 5.00e-01 6.98e-02 0.00e+00 4.41e-01 0.00e+00 4.53e-02 4.90e-01 4.53e-01 
2.91e+00 9.00e-02 5.00e-01 6.98e-02 0.00e+00 4.41e-01 0.00e+00 4.53e-02 4.90e-01 4.53e-01 
2.91e+00 9.00e-02 5.00e-01 6.98e-02 0.00e+00 4.41e-01 0.00e+00 4.53e-02 4.90e-01 4.53e-01 
2.91e+00 9.00e-02 5.00e-01 6.99e-02 0.00e+00 4.41e-01 0.00e+00 4.53e-02 4.90e-01 4.53e-01 
2.92e+00 9.00e-02 5.00e-01 6.99e-02 0.00e+00 4.41e-01 0.00e+00 4.53e-02 4.90e-01 4.53e-01 
2.92e+00 9.00e-02 5.00e-01 6.99e-02 0.00e+00 4.41e-01 0.00e+00 4.53e-02 4.91e-01 4.53e-01 
2.92e+00 9.00e-02 5.00e-01 6.99e-02 0.00e+00 4.42e-01 0.00e+00 4.53e-02 4.91e-01 4.53e-01 
2.93e+00 9.00e-02 5.00e-01 6.99e-02 0.00e+00 4.42e-01 0.00e+00 4.54e-02 4.91e-01 4.54e-01 
2.93e+00 9.00e-02 5.00e-01 7.00e-02 0.00e+00 4.42e-01 0.00e+00 4.54e-02 4.91e-01 4.54e-01 
2.93e+00 9.00e-02 5.00e-01 7.00e-02 0.00e+00 4.42e-01 0.00e+00 4.54e-02 4.91e-01 4.54e-01 
2.94e+00 9.00e-02 5.00e-01 7.00e-02 0.00e+00 4.42e-01 0.00e+00 4.54e-02 4.91e-01 4.54e-01 
2.94e+00 9.00e-02 5.00e-01 7.00e-02 0.00e+00 4.42e-01 0.00e+00 4.54e-02 4.91e-01 4.54e-01 
2.94e+00 9.00e-02 5.00e-01 7.00e-02 0.00e+00 4.42e-01 0.00e+00 4.54e-02 4.91e-01 4.54e-01 
2.95e+00 9.00e-02 5.00e-01 7.00e-02 0.00e+00 4.42e-01 0.00e+00 4.54e-02 4.92e-01 4.54e-01 
2.95e+00 9.00e-02 5.00e-01 7.01e-02 0.00e+00 4.43e-01 0.00e+00 4.54e-02 4.92e-01 4.54e-01 
2.95e+00 9.00e-02 5.00e-01 7.01e-02 0.00e+00 4.43e-01 0.00e+00 4.54e-02 4.92e-01 4.54e-01 
2.96e+00 9.00e-02 5.00e-01 7.01e-02 0.00e+00 4.43e-01 0.00e+00 4.55e-02 4.92e-01 4.55e-01 
2.96e+00 9.00e-02 5.00e-01 7.01e-02 0.00e+00 4.43e-01 0.00e+00 4.55e-02 4.92e-01 4.55e-01 
2.96e+00 9.00e-02 5.00e-01 7.01e-02 0.00e+00 4.43e-01 0.00e+00 4.55e-02 4.92e-01 4.55e-01 
2.97e+00 9.00e-02 5.00e-01 7.02e-02 0.00e+00 4.43e-01 0.00e+00 4.55e-02 4.92e-01 4.55e-01 
2.97e+00 9.00e-02 5.00e-01 7.02e-02 0.00e+00 4.43e-01 0.00e+00 4.55e-02 4.92e-01 4.55e-01 
2.98e+00 9.00e-02 5.00e-01 7.02e-02 0.00e+00 4.43e-01 0.00e+00 4.55e-02 4.93e-01 4.55e-01 
2.98e+00 9.00e-02 5.00e-01 7.02e-02 0.00e+00 4.43e-01 0.00e+00 4.55e-02 4.93e-01 4.55e-01 
2.98e+00 9.00e-02 5.00e-01 7.02e-02 0.00e+00 4.44e-01 0.00e+00 4.55e-02 4.93e-01 4.55e-01 
2.99e+00 9.00e-02 5.00e-01 7.02e-02 0.00e+00 4.44e-01 0.00e+00 4.55e-02 4.93e-01 4.55e-01 
2.99e+00 9.00e-02 5.00e-01 7.03e-02 0.00e+00 4.44e-01 0.00e+00 4.56e-02 4.93e-01 4.56e-01 
2.99e+00 9.00e-02 5.00e-01 7.03e-02 0.00e+00 4.44e-01 0.00e+00 4.56e-02 4.93e-01 4.56e-01 
3.00e+00 9.00e-02 5.00e-01 7.03e-02 0.00e+00 4.44e-01 0.00e+00 4.56e-02 4.93e-01 4.56e-01 
3.00e+00 9.00e-02 5.00e-01 7.03e-02 0.00e+00 4.44e-01 0.00e+00 4.56e-02 4.93e-01 4.56e-01 
3.00e+00 9.00e-02 5.00e-01 7.03e-02 0.00e+00 4.44e-01 0.00e+00 4.56e-02 4.94e-01 4.56e-01 
3.01e+00 9.00e-02 5.00e-01 7.03e-02 0.00e+00 4.44e-01 0.00e+00 4.56e-02 4.94e-01 4.56e-01 
3.01e+00 9.00e-02 5.00e-01 7.04e-02 0.00e+00 4.44e-01 0.00e+00 4.56e-02 4.94e-01 4.56e-01 
3.01e+00 9.00e-02 5.00e-01 7.04e-02 0.00e+00 4.44e-01 0.00e+00 4.56e-02 4.94e-01 4.56e-01 
3.02e+00 9.00e-02 5.00e-01 7.04e-02 0.00e+00 4.45e-01 0.00e+00 4.56e-02 4.94e-01 4.56e-01 
3.02e+00 9.00e-02 5.00e-01 7.04e-02 0.00e+00 4.45e-01 0.00e+00 4.57e-02 4.94e-01 4.57e-01 
3.02e+00 9.00e-02 5.00e-01 7.04e-02 0.00e+00 4.45e-01 0.00e+00 4.57e-02 4.94e-01 4.57e-01 
3.03e+00 9.00e-02 5.00e-01 7.04e-02 0.00e+00 4.45e-01 0.00e+00 4.57e-02 4.94e-01 4.57e-01 
3.03e+00 9.00e-02 5.00e-01 7.05e-02 0.00e+00 4.45e-01 0.00e+00 4.57e-02 4.94e-01 4.57e-01 
3.03e+00 9.00e-02 5.00e-01 7.05e-02 0.00e+00 4.45e-01 0.00e+00 4.57e-02 4.95e-01 4.57e-01 
3.04e+00 9.00e-02 5.00e-01 7.05e-02 0.00e+00 4.45e-01 0.00e+00 4.57e-02 4.95e-01 4.57e-01 
3.04e+00 9.00e-02 5.00e-01 7.05e-02 0.00e+00 4.45e-01 0.00e+00 4.57e-02 4.95e-01 4.57e-01 
3.04e+00 9.00e-02 5.00e-01 7.05e-02 0.00e+00 4.45e-01 0.00e+00 4.57e-02 4.95e-01 4.57e-01 
3.05e+00 9.00e-02 5.00e-01 7.05e-02 0.00e+00 4.45e-01 0.00e+00 4.57e-02 4.95e-01 4.57e-01 
3.05e+00 9.00e-02 5.00e-01 7.06e-02 0.00e+00 4.46e-01 0.00e+00 4.58e-02 4.95e-01 4.58e-01 
3.06e+00 9.00e-02 5.00e-01 7.06e-02 0.00e+00 4.46e-01 0.00e+00 4.58e-02 4.95e-01 4.58e-01 
3.06e+00 9.00e-02 5.00e-01 7.06e-02 0.00e+00 4.46e-01 0.00e+00 4.58e-02 4.95e-01 4.58e-01 
3.06e+00 9.00e-02 5.00e-01 7.06e-02 0.00e+00 4.46e-01 0.00e+00 4.58e-02 4.95e-01 4.58e-01 
3.07e+00 9.00e-02 5.00e-01 7.06e-02 0.00e+00 4.46e-01 0.00e+00 4.58e-02 4.96e-01 4.58e-01 
3.07e+00 9.00e-02 5.00e-01 7.06e-02 0.00e+00 4.46e-01 0.00e+00 4.58e-02 4.96e-01 4.58e-01 
3.07e+00 9.00e-02 5.00e-01 7.06e-02 0.00e+00 4.46e-01 0.00e+00 4.58e-02 4.96e-01 4.58e-01 
3.08e+00 9.00e-02 5.00e-01 7.07e-02 0.00e+00 4.46e-01 0.00e+00 4.58e-02 4.96e-01 4.58e-01 
3.08e+00 9.00e-02 5.00e-01 7.07e-02 0.00e+00 4.46e-01 0.00e+00 4.58e-02 4.96e-01 4.58e-01 
3.08e+00 9.00e-02 5.00e-01 7.07e-02 0.00e+00 4.46e-01 0.00e+00 4.58e-02 4.96e-01 4.58e-01 
3.09e+00 9.00e-02 5.00e-01 7.07e-02 0.00e+00 4.47e-01 0.00e+00 4.58e-02 4.96e-01 4.58e-01 
3.09e+00 9.00e-02 5.00e-01 7.07e-02 0.00e+00 4.47e-01 0.00e+00 4.59e-02 4.96e-01 4.59e-01 
3.09e+00 9.00e-02 5.00e-01 7.07e-02 0.00e+00 4.47e-01 0.00e+00 4.59e-02 4.96e-01 4.59e-01 
3.10e+00 9.00e-02 5.00e-01 7.08e-02 0.00e+00 4.47e-01 0.00e+00 4.59e-02 4.96e-01 4.59e-01 
3.10e+00 9.00e-02 5.00e-01 7.08e-02 0.00e+00 4.47e-01 0.00e+00 4.59e-02 4.97e-01 4.59e-01 
3.10e+00 9.00e-02 5.00e-01 7.08e-02 0.00e+00 4.47e-01 0.00e+00 4.59e-02 4.97e-01 4.59e-01 
3.11e+00 9.00e-02 5.00e-01 7.08e-02 0.00e+00 4.47e-01 0.00e+00 4.59e-02 4.97e-01 4.59e-01 
3.11e+00 9.00e-02 5.00e-01 7.08e-02 0.00e+00 4.47e-01 0.00e+00 4.59e-02 4.97e-01 4.59e-01 
3.12e+00 9.00e-02 5.00e-01 7.08e-02 0.00e+00 4.47e-01 0.00e+00 4.59e-02 4.97e-01 4.59e-01 
3.12e+00 9.00e-02 5.00e-01 7.08e-02 0.00e+00 4.47e-01 0.00e+00 4.59e-02 4.97e-01 4.59e-01 
3.12e+00 9.00e-02 5.00e-01 7.09e-02 0.00e+00 4.47e-01 0.00e+00 4.59e-02 4.97e-01 4.59e-01 
3.13e+00 9.00e-02 5.00e-01 7.09e-02 0.00e+00 4.48e-01 0.00e+00 4.60e-02 4.97e-01 4.60e-01 
3.13e+00 9.00e-02 5.00e-01 7.09e-02 0.00e+00 4.48e-01 0.00e+00 4.60e-02 4.97e-01 4.60e-01 
3.13e+00 9.00e-02 5.00e-01 7.09e-02 0.00e+00 4.48e-01 0.00e+00 4.60e-02 4.98e-01 4.60e-01 
3.14e+00 9.00e-02 5.00e-01 7.09e-02 0.00e+00 4.48e-01 0.00e+00 4.60e-02 4.98e-01 4.60e-01 
3.14e+00 9.00e-02 5.00e-01 7.09e-02 0.00e+00 4.48e-01 0.00e+00 4.60e-02 4.98e-01 4.60e-01 
3.14e+00 9.00e-02 5.00e-01 7.09e-02 0.00e+00 4.48e-01 0.00e+00 4.60e-02 4.98e-01 4.60e-01 
3.15e+00 9.00e-02 5.00e-01 7.10e-02 0.00e+00 4.48e-01 0.00e+00 4.60e-02 4.98e-01 4.60e-01 
3.15e+00 9.00e-02 5.00e-01 7.10e-02 0.00e+00 4.48e-01 0.00e+00 4.60e-02 4.98e-01 4.60e-01 
3.15e+00 9.00e-02 5.00e-01 7.10e-02 0.00e+00 4.48e-01 0.00e+00 4.60e-02 4.98e-01 4.60e-01 
3.16e+00 9.00e-02 5.00e-01 7.10e-02 0.00e+00 4.48e-01 0.00e+00 4.60e-02 4.98e-01 4.60e-01 
3.16e+00 9.00e-02 5.00e-01 7.10e-02 0.00e+00 4.48e-01 0.00e+00 4.60e-02 4.98e-01 4.60e-01 
3.16e+00 9.00e-02 5.00e-01 7.10e-02 0.00e+00 4.49e-01 0.00e+00 4.61e-02 4.98e-01 4.61e-01 
3.17e+00 9.00e-02 5.00e-01 7.10e-02 0.00e+00 4.49e-01 0.00e+00 4.61e-02 4.99e-01 4.61e-01 
3.17e+00 9.00e-02 5.00e-01 7.11e-02 0.00e+00 4.49e-01 0.00e+00 4.61e-02 4.99e-01 4.61e-01 
3.17e+00 9.00e-02 5.00e-01 7.11e-02 0.00e+00 4.49e-01 0.00e+00 4.61e-02 4.99e-01 4.61e-01 
3.18e+00 9.00e-02 5.00e-01 7.11e-02 0.00e+00 4.49e-01 0.00e+00 4.61e-02 4.99e-01 4.61e-01 
3.18e+00 9.00e-02 5.00e-01 7.11e-02 0.00e+00 4.49e-01 0.00e+00 4.61e-02 4.99e-01 4.61e-01 
3.19e+00 9.00e-02 5.00e-01 7.11e-02 0.00e+00 4.49e-01 0.00e+00 4.61e-02 4.99e-01 4.61e-01 
3.19e+00 9.00e-02 5.00e-01 7.11e-02 0.00e+00 4.49e-01 0.00e+00 4.61e-02 4.99e-01 4.61e-01 
3.19e+00 9.00e-02 5.00e-01 7.11e-02 0.00e+00 4.49e-01 0.00e+00 4.61e-02 4.99e-01 4.61e-01 
3.20e+00 9.00e-02 5.00e-01 7.11e-02 0.00e+00 4.49e-01 0.00e+00 4.61e-02 4.99e-01 4.61e-01 
3.20e+00 9.00e-02 5.00e-01 7.12e-02 0.00e+00 4.49e-01 0.00e+00 4.61e-02 4.99e-01 4.61e-01 
3.20e+00 9.00e-02 5.00e-01 7.12e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 4.99e-01 4.62e-01 
3.21e+00 9.00e-02 5.00e-01 7.12e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
3.21e+00 9.00e-02 5.00e-01 7.12e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
3.21e+00 9.00e-02 5.00e-01 7.12e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
3.22e+00 9.00e-02 5.00e-01 7.12e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
3.22e+00 9.00e-02 5.00e-01 7.12e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
3.22e+00 9.00e-02 5.00e-01 7.12e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
3.23e+00 9.00e-02 5.00e-01 7.13e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
3.23e+00 9.00e-02 5.00e-01 7.13e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
3.23e+00 9.00e-02 5.00e-01 7.13e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
3.24e+00 9.00e-02 5.00e-01 7.13e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
3.24e+00 9.00e-02 5.00e-01 7.13e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
3.24e+00 9.00e-02 5.00e-01 7.13e-02 0.00e+00 4.50e-01 0.00e+00 4.63e-02 5.01e-01 4.63e-01 
3.25e+00 9.00e-02 5.00e-01 7.13e-02 0.00e+00 4.51e-01 0.00e+00 4.63e-02 5.01e-01 4.63e-01 
3.25e+00 9.00e-02 5.00e-01 7.14e-02 0.00e+00 4.51e-01 0.00e+00 4.63e-02 5.01e-01 4.63e-01 
3.25e+00 9.00e-02 5.00e-01 7.14e-02 0.00e+00 4.51e-01 0.00e+00 4.63e-02 5.01e-01 4.63e-01 
3.26e+00 9.00e-02 5.00e-01 7.14e-02 0.00e+00 4.51e-01 0.00e+00 4.63e-02 5.01e-01 4.63e-01 
3.26e+00 9.00e-02 5.00e-01 7.14e-02 0.00e+00 4.51e-01 0.00e+00 4.63e-02 5.01e-01 4.63e-01 
3.27e+00 9.00e-02 5.00e-01 7.14e-02 0.00e+00 4.51e-01 0.00e+00 4.63e-02 5.01e-01 4.63e-01 
3.27e+00 9.00e-02 5.00e-01 7.14e-02 0.00e+00 4.51e-01 0.00e+00 4.63e-02 5.01e-01 4.63e-01 
3.27e+00 9.00e-02 5.00e-01 7.14e-02 0.00e+00 4.51e-01 0.00e+00 4.63e-02 5.01e-01 4.63e-01 
3.28e+00 9.00e-02 5.00e-01 7.14e-02 0.00e+00 4.51e-01 0.00e+00 4.63e-02 5.01e-01 4.63e-01 
3.28e+00 9.00e-02 5.00e-01 7.14e-02 0.00e+00 4.51e-01 0.00e+00 4.63e-02 5.01e-01 4.63e-01 
3.28e+00 9.00e-02 5.00e-01 7.15e-02 0.00e+00 4.51e-01 0.00e+00 4.63e-02 5.01e-01 4.63e-01 
3.29e+00 9.00e-02 5.00e-01 7.15e-02 0.00e+00 4.51e-01 0.00e+00 4.63e-02 5.02e-01 4.63e-01 
3.29e+00 9.00e-02 5.00e-01 7.15e-02 0.00e+00 4.51e-01 0.00e+00 4.64e-02 5.02e-01 4.64e-01 
3.29e+00 9.00e-02 5.00e-01 7.15e-02 0.00e+00 4.52e-01 0.00e+00 4.64e-02 5.02e-01 4.64e-01 
3.30e+00 9.00e-02 5.00e-01 7.15e-02 0.00e+00 4.52e-01 0.00e+00 4.64e-02 5.02e-01 4.64e-01 
3.30e+00 9.00e-02 5.00e-01 7.15e-02 0.00e+00 4.52e-01 0.00e+00 4.64e-02 5.02e-01 4.64e-01 
3.30e+00 9.00e-02 5.00e-01 7.15e-02 0.00e+00 4.52e-01 0.00e+00 4.64e-02 5.02e-01 4.64e-01 
3.31e+00 9.00e-02 5.00e-01 7.15e-02 0.00e+00 4.52e-01 0.00e+00 4.64e-02 5.02e-01 4.64e-01 
3.31e+00 9.00e-02 5.00e-01 7.16e-02 0.00e+00 4.52e-01 0.00e+00 4.64e-02 5.02e-01 4.64e-01 
3.31e+00 9.00e-02 5.00e-01 7.16e-02 0.00e+00 4.52e-01 0.00e+00 4.64e-02 5.02e-01 4.64e-01 
3.32e+00 9.00e-02 5.00e-01 7.16e-02 0.00e+00 4.52e-01 0.00e+00 4.64e-02 5.02e-01 4.64e-01 
3.32e+00 9.00e-02 5.00e-01 7.16e-02 0.00e+00 4.52e-01 0.00e+00 4.64e-02 5.02e-01 4.64e-01 
3.33e+00 9.00e-02 5.00e-01 7.16e-02 0.00e+00 4.52e-01 0.00e+00 4.64e-02 5.02e-01 4.64e-01 
3.33e+00 9.00e-02 5.00e-01 7.16e-02 0.00e+00 4.52e-01 0.00e+00 4.64e-02 5.03e-01 4.64e-01 
3.33e+00 9.00e-02 5.00e-01 7.16e-02 0.00e+00 4.52e-01 0.00e+00 4.64e-02 5.03e-01 4.64e-01 
3.34e+00 9.00e-02 5.00e-01 7.16e-02 0.00e+00 4.52e-01 0.00e+00 4.65e-02 5.03e-01 4.65e-01 
3.34e+00 9.00e-02 5.00e-01 7.16e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.03e-01 4.65e-01 
3.34e+00 9.00e-02 5.00e-01 7.17e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.03e-01 4.65e-01 
3.35e+00 9.00e-02 5.00e-01 7.17e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.03e-01 4.65e-01 
3.35e+00 9.00e-02 5.00e-01 7.17e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.03e-01 4.65e-01 
3.35e+00 9.00e-02 5.00e-01 7.17e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.03e-01 4.65e-01 
3.36e+00 9.00e-02 5.00e-01 7.17e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.03e-01 4.65e-01 
3.36e+00 9.00e-02 5.00e-01 7.17e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.03e-01 4.65e-01 
3.36e+00 9.00e-02 5.00e-01 7.17e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.03e-01 4.65e-01 
3.37e+00 9.00e-02 5.00e-01 7.17e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.03e-01 4.65e-01 
3.37e+00 9.00e-02 5.00e-01 7.17e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.03e-01 4.65e-01 
3.37e+00 9.00e-02 5.00e-01 7.18e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.04e-01 4.65e-01 
3.38e+00 9.00e-02 5.00e-01 7.18e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.04e-01 4.65e-01 
3.38e+00 9.00e-02 5.00e-01 7.18e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.04e-01 4.65e-01 
3.38e+00 9.00e-02 5.00e-01 7.18e-02 0.00e+00 4.53e-01 0.00e+00 4.65e-02 5.04e-01 4.65e-01 
3.39e+00 9.00e-02 5.00e-01 7.18e-02 0.00e+00 4.53e-01 0.00e+00 4.66e-02 5.04e-01 4.66e-01 
3.39e+00 9.00e-02 5.00e-01 7.18e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.04e-01 4.66e-01 
3.40e+00 9.00e-02 5.00e-01 7.18e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.04e-01 4.66e-01 
3.40e+00 9.00e-02 5.00e-01 7.18e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.04e-01 4.66e-01 
3.40e+00 9.00e-02 5.00e-01 7.18e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.04e-01 4.66e-01 
3.41e+00 9.00e-02 5.00e-01 7.19e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.04e-01 4.66e-01 
3.41e+00 9.00e-02 5.00e-01 7.19e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.04e-01 4.66e-01 
3.41e+00 9.00e-02 5.00e-01 7.19e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.04e-01 4.66e-01 
3.42e+00 9.00e-02 5.00e-01 7.19e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.04e-01 4.66e-01 
3.42e+00 9.00e-02 5.00e-01 7.19e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.05e-01 4.66e-01 
3.42e+00 9.00e-02 5.00e-01 7.19e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.05e-01 4.66e-01 
3.43e+00 9.00e-02 5.00e-01 7.19e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.05e-01 4.66e-01 
3.43e+00 9.00e-02 5.00e-01 7.19e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.05e-01 4.66e-01 
3.43e+00 9.00e-02 5.00e-01 7.19e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.05e-01 4.66e-01 
3.44e+00 9.00e-02 5.00e-01 7.19e-02 0.00e+00 4.54e-01 0.00e+00 4.66e-02 5.05e-01 4.66e-01 
3.44e+00 9.00e-02 5.00e-01 7.20e-02 0.00e+00 4.54e-01 0.00e+00 4.67e-02 5.05e-01 4.67e-01 
3.44e+00 9.00e-02 5.00e-01 7.20e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.05e-01 4.67e-01 
3.45e+00 9.00e-02 5.00e-01 7.20e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.05e-01 4.67e-01 
3.45e+00 9.00e-02 5.00e-01 7.20e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.05e-01 4.67e-01 
3.45e+00 9.00e-02 5.00e-01 7.20e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.05e-01 4.67e-01 
3.46e+00 9.00e-02 5.00e-01 7.20e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.05e-01 4.67e-01 
3.46e+00 9.00e-02 5.00e-01 7.20e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.05e-01 4.67e-01 
3.46e+00 9.00e-02 5.00e-01 7.20e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.05e-01 4.67e-01 
3.47e+00 9.00e-02 5.00e-01 7.20e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.05e-01 4.67e-01 
3.47e+00 9.00e-02 5.00e-01 7.20e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.06e-01 4.67e-01 
3.48e+00 9.00e-02 5.00e-01 7.21e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.06e-01 4.67e-01 
3.48e+00 9.00e-02 5.00e-01 7.21e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.06e-01 4.67e-01 
3.48e+00 9.00e-02 5.00e-01 7.21e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.06e-01 4.67e-01 
3.49e+00 9.00e-02 5.00e-01 7.21e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.06e-01 4.67e-01 
3.49e+00 9.00e-02 5.00e-01 7.21e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.06e-01 4.67e-01 
3.49e+00 9.00e-02 5.00e-01 7.21e-02 0.00e+00 4.55e-01 0.00e+00 4.67e-02 5.06e-01 4.67e-01 
3.50e+00 9.00e-02 5.00e-01 7.21e-02 0.00e+00 4.55e-01 0.00e+00 4.68e-02 5.06e-01 4.68e-01 
3.50e+00 9.00e-02 5.00e-01 7.21e-02 0.00e+00 4.55e-01 0.00e+00 4.68e-02 5.06e-01 4.68e-01 
3.50e+00 9.00e-02 5.00e-01 7.21e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.06e-01 4.68e-01 
3.51e+00 9.00e-02 5.00e-01 7.21e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.06e-01 4.68e-01 
3.51e+00 9.00e-02 5.00e-01 7.21e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.06e-01 4.68e-01 
3.51e+00 9.00e-02 5.00e-01 7.22e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.06e-01 4.68e-01 
3.52e+00 9.00e-02 5.00e-01 7.22e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.06e-01 4.68e-01 
3.52e+00 9.00e-02 5.00e-01 7.22e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.06e-01 4.68e-01 
3.52e+00 9.00e-02 5.00e-01 7.22e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.07e-01 4.68e-01 
3.53e+00 9.00e-02 5.00e-01 7.22e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.07e-01 4.68e-01 
3.53e+00 9.00e-02 5.00e-01 7.22e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.07e-01 4.68e-01 
3.54e+00 9.00e-02 5.00e-01 7.22e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.07e-01 4.68e-01 
3.54e+00 9.00e-02 5.00e-01 7.22e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.07e-01 4.68e-01 
3.54e+00 9.00e-02 5.00e-01 7.22e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.07e-01 4.68e-01 
3.55e+00 9.00e-02 5.00e-01 7.22e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.07e-01 4.68e-01 
3.55e+00 9.00e-02 5.00e-01 7.22e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.07e-01 4.68e-01 
3.55e+00 9.00e-02 5.00e-01 7.23e-02 0.00e+00 4.56e-01 0.00e+00 4.68e-02 5.07e-01 4.68e-01 
3.56e+00 9.00e-02 5.00e-01 7.23e-02 0.00e+00 4.56e-01 0.00e+00 4.69e-02 5.07e-01 4.69e-01 
3.56e+00 9.00e-02 5.00e-01 7.23e-02 0.00e+00 4.56e-01 0.00e+00 4.69e-02 5.07e-01 4.69e-01 
3.56e+00 9.00e-02 5.00e-01 7.23e-02 0.00e+00 4.56e-01 0.00e+00 4.69e-02 5.07e-01 4.69e-01 
3.57e+00 9.00e-02 5.00e-01 7.23e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.07e-01 4.69e-01 
3.57e+00 9.00e-02 5.00e-01 7.23e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.07e-01 4.69e-01 
3.57e+00 9.00e-02 5.00e-01 7.23e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.07e-01 4.69e-01 
3.58e+00 9.00e-02 5.00e-01 7.23e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.07e-01 4.69e-01 
3.58e+00 9.00e-02 5.00e-01 7.23e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.08e-01 4.69e-01 
3.58e+00 9.00e-02 5.00e-01 7.23e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.08e-01 4.69e-01 
3.59e+00 9.00e-02 5.00e-01 7.23e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.08e-01 4.69e-01 
3.59e+00 9.00e-02 5.00e-01 7.23e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.08e-01 4.69e-01 
3.59e+00 9.00e-02 5.00e-01 7.24e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.08e-01 4.69e-01 
3.60e+00 9.00e-02 5.00e-01 7.24e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.08e-01 4.69e-01 
3.60e+00 9.00e-02 5.00e-01 7.24e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.08e-01 4.69e-01 
3.60e+00 9.00e-02 5.00e-01 7.24e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.08e-01 4.69e-01 
3.61e+00 9.00e-02 5.00e-01 7.24e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.08e-01 4.69e-01 
3.61e+00 9.00e-02 5.00e-01 7.24e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.08e-01 4.69e-01 
3.62e+00 9.00e-02 5.00e-01 7.24e-02 0.00e+00 4.57e-01 0.00e+00 4.69e-02 5.08e-01 4.69e-01 
3.62e+00 9.00e-02 5.00e-01 7.24e-02 0.00e+00 4.57e-01 0.00e+00 4.70e-02 5.08e-01 4.70e-01 
3.62e+00 9.00e-02 5.00e-01 7.24e-02 0.00e+00 4.57e-01 0.00e+00 4.70e-02 5.08e-01 4.70e-01 
3.63e+00 9.00e-02 5.00e-01 7.24e-02 0.00e+00 4.57e-01 0.00e+00 4.70e-02 5.08e-01 4.70e-01 
3.63e+00 9.00e-02 5.00e-01 7.24e-02 0.00e+00 4.57e-01 0.00e+00 4.70e-02 5.08e-01 4.70e-01 
3.63e+00 9.00e-02 5.00e-01 7.24e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.08e-01 4.70e-01 
3.64e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.08e-01 4.70e-01 
3.64e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.08e-01 4.70e-01 
3.64e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.65e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.65e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.65e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.66e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.66e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.66e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.67e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.67e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.68e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.68e+00 9.00e-02 5.00e-01 7.25e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.68e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.69e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.58e-01 0.00e+00 4.70e-02 5.09e-01 4.70e-01 
3.69e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.58e-01 0.00e+00 4.71e-02 5.09e-01 4.71e-01 
3.69e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.58e-01 0.00e+00 4.71e-02 5.09e-01 4.71e-01 
3.70e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.58e-01 0.00e+00 4.71e-02 5.09e-01 4.71e-01 
3.70e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.58e-01 0.00e+00 4.71e-02 5.09e-01 4.71e-01 
3.70e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.58e-01 0.00e+00 4.71e-02 5.09e-01 4.71e-01 
3.71e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.09e-01 4.71e-01 
3.71e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.71e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.72e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.72e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.72e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.73e+00 9.00e-02 5.00e-01 7.26e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.73e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.73e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.74e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.74e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.75e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.75e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.75e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.76e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.76e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.76e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.71e-02 5.10e-01 4.71e-01 
3.77e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.72e-02 5.10e-01 4.72e-01 
3.77e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.72e-02 5.10e-01 4.72e-01 
3.77e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.72e-02 5.10e-01 4.72e-01 
3.78e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.72e-02 5.10e-01 4.72e-01 
3.78e+00 9.00e-02 5.00e-01 7.27e-02 0.00e+00 4.59e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.78e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.79e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.79e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.79e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.80e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.80e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.80e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.81e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.81e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.81e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.82e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.82e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.83e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.83e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.83e+00 9.00e-02 5.00e-01 7.28e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.84e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.84e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.84e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.85e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.60e-01 0.00e+00 4.72e-02 5.11e-01 4.72e-01 
3.85e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.60e-01 0.00e+00 4.73e-02 5.11e-01 4.73e-01 
3.85e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.60e-01 0.00e+00 4.73e-02 5.11e-01 4.73e-01 
3.86e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.60e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.86e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.60e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.86e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.60e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.87e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.60e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.87e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.87e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.88e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.88e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.89e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.89e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.89e+00 9.00e-02 5.00e-01 7.29e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.90e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.90e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.90e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.91e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.91e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.91e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.92e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.92e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.92e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.93e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.93e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.93e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.94e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.94e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.73e-02 5.12e-01 4.73e-01 
3.94e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.95e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.95e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.96e+00 9.00e-02 5.00e-01 7.30e-02 0.00e+00 4.61e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.96e+00 9.00e-02 5.00e-01 7.31e-02 0.00e+00 4.61e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.96e+00 9.00e-02 5.00e-01 7.31e-02 0.00e+00 4.61e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.97e+00 9.00e-02 5.00e-01 7.31e-02 0.00e+00 4.61e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.97e+00 9.00e-02 5.00e-01 7.31e-02 0.00e+00 4.62e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.97e+00 9.00e-02 5.00e-01 7.31e-02 0.00e+00 4.62e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.98e+00 9.00e-02 5.00e-01 7.31e-02 0.00e+00 4.62e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.98e+00 9.00e-02 5.00e-01 7.31e-02 0.00e+00 4.62e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.98e+00 9.00e-02 5.00e-01 7.31e-02 0.00e+00 4.62e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.99e+00 9.00e-02 5.00e-01 7.31e-02 0.00e+00 4.62e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.99e+00 9.00e-02 5.00e-01 7.31e-02 0.00e+00 4.62e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
3.99e+00 9.00e-02 5.00e-01 7.31e-02 0.00e+00 4.62e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 
4.00e+00 9.00e-02 5.00e-01 7.31e-02 0.00e+00 4.62e-01 0.00e+00 4.74e-02 5.13e-01 4.74e-01 


==> Figures/Spin_dynamics_Inv_varyFA_constTRF.txt <==
t_s alpha_pi TRF_ms xf yf zf xs zs zf_m0f zs_m0s
3.50e-03 1.00e+00 5.00e-01 -4.02e-06 -0.00e+00 -3.68e-01 -0.00e+00 9.43e-03 -4.09e-01 9.43e-02 
7.00e-03 0.00e+00 5.00e-01 3.81e-06 0.00e+00 -3.61e-01 0.00e+00 5.12e-03 -4.01e-01 5.12e-02 
1.05e-02 0.00e+00 5.00e-01 -3.62e-06 0.00e+00 -3.54e-01 0.00e+00 1.28e-03 -3.94e-01 1.28e-02 
1.40e-02 0.00e+00 5.00e-01 3.43e-06 0.00e+00 -3.48e-01 0.00e+00 -2.15e-03 -3.87e-01 -2.15e-02 
1.75e-02 0.00e+00 5.00e-01 -3.26e-06 0.00e+00 -3.42e-01 0.00e+00 -5.19e-03 -3.80e-01 -5.19e-02 
2.10e-02 0.00e+00 5.00e-01 3.09e-06 0.00e+00 -3.36e-01 0.00e+00 -7.90e-03 -3.74e-01 -7.90e-02 
2.45e-02 0.00e+00 5.00e-01 -2.93e-06 0.00e+00 -3.31e-01 0.00e+00 -1.03e-02 -3.68e-01 -1.03e-01 
2.80e-02 7.45e-13 5.00e-01 2.78e-06 0.00e+00 -3.26e-01 0.00e+00 -1.24e-02 -3.62e-01 -1.24e-01 
3.15e-02 0.00e+00 5.00e-01 -2.64e-06 0.00e+00 -3.21e-01 0.00e+00 -1.43e-02 -3.57e-01 -1.43e-01 
3.50e-02 0.00e+00 5.00e-01 2.50e-06 0.00e+00 -3.17e-01 0.00e+00 -1.60e-02 -3.52e-01 -1.60e-01 
3.85e-02 7.11e-15 5.00e-01 -2.38e-06 0.00e+00 -3.12e-01 0.00e+00 -1.74e-02 -3.47e-01 -1.74e-01 
4.20e-02 3.05e-15 5.00e-01 2.25e-06 0.00e+00 -3.08e-01 0.00e+00 -1.87e-02 -3.42e-01 -1.87e-01 
4.55e-02 0.00e+00 5.00e-01 -2.14e-06 0.00e+00 -3.04e-01 0.00e+00 -1.99e-02 -3.38e-01 -1.99e-01 
4.90e-02 0.00e+00 5.00e-01 2.03e-06 0.00e+00 -3.00e-01 0.00e+00 -2.08e-02 -3.33e-01 -2.08e-01 
5.25e-02 0.00e+00 5.00e-01 -1.93e-06 0.00e+00 -2.96e-01 0.00e+00 -2.17e-02 -3.29e-01 -2.17e-01 
5.60e-02 1.13e-10 5.00e-01 1.83e-06 0.00e+00 -2.93e-01 0.00e+00 -2.24e-02 -3.25e-01 -2.24e-01 
5.95e-02 0.00e+00 5.00e-01 -1.73e-06 0.00e+00 -2.89e-01 0.00e+00 -2.31e-02 -3.21e-01 -2.31e-01 
6.30e-02 0.00e+00 5.00e-01 1.65e-06 0.00e+00 -2.86e-01 0.00e+00 -2.36e-02 -3.18e-01 -2.36e-01 
6.65e-02 9.44e-16 5.00e-01 -1.56e-06 0.00e+00 -2.83e-01 0.00e+00 -2.41e-02 -3.14e-01 -2.41e-01 
7.00e-02 3.04e-11 5.00e-01 1.48e-06 0.00e+00 -2.79e-01 0.00e+00 -2.45e-02 -3.10e-01 -2.45e-01 
7.35e-02 0.00e+00 5.00e-01 -1.41e-06 0.00e+00 -2.76e-01 0.00e+00 -2.48e-02 -3.07e-01 -2.48e-01 
7.70e-02 0.00e+00 5.00e-01 1.33e-06 0.00e+00 -2.73e-01 0.00e+00 -2.50e-02 -3.03e-01 -2.50e-01 
8.05e-02 0.00e+00 5.00e-01 -1.27e-06 0.00e+00 -2.70e-01 0.00e+00 -2.52e-02 -3.00e-01 -2.52e-01 
8.40e-02 0.00e+00 5.00e-01 1.20e-06 0.00e+00 -2.67e-01 0.00e+00 -2.54e-02 -2.97e-01 -2.54e-01 
8.75e-02 0.00e+00 5.00e-01 -1.14e-06 0.00e+00 -2.64e-01 0.00e+00 -2.55e-02 -2.93e-01 -2.55e-01 
9.10e-02 0.00e+00 5.00e-01 1.08e-06 0.00e+00 -2.61e-01 0.00e+00 -2.56e-02 -2.90e-01 -2.56e-01 
9.45e-02 0.00e+00 5.00e-01 -1.03e-06 0.00e+00 -2.58e-01 0.00e+00 -2.56e-02 -2.87e-01 -2.56e-01 
9.80e-02 0.00e+00 5.00e-01 9.73e-07 0.00e+00 -2.56e-01 0.00e+00 -2.56e-02 -2.84e-01 -2.56e-01 
1.02e-01 0.00e+00 5.00e-01 -9.24e-07 0.00e+00 -2.53e-01 0.00e+00 -2.56e-02 -2.81e-01 -2.56e-01 
1.05e-01 0.00e+00 5.00e-01 8.76e-07 0.00e+00 -2.50e-01 0.00e+00 -2.55e-02 -2.78e-01 -2.55e-01 
1.08e-01 0.00e+00 5.00e-01 -8.32e-07 0.00e+00 -2.47e-01 0.00e+00 -2.55e-02 -2.75e-01 -2.55e-01 
1.12e-01 0.00e+00 5.00e-01 7.89e-07 0.00e+00 -2.45e-01 0.00e+00 -2.54e-02 -2.72e-01 -2.54e-01 
1.16e-01 0.00e+00 5.00e-01 -7.49e-07 0.00e+00 -2.42e-01 0.00e+00 -2.52e-02 -2.69e-01 -2.52e-01 
1.19e-01 0.00e+00 5.00e-01 7.10e-07 0.00e+00 -2.39e-01 0.00e+00 -2.51e-02 -2.66e-01 -2.51e-01 
1.22e-01 0.00e+00 5.00e-01 -6.74e-07 0.00e+00 -2.37e-01 0.00e+00 -2.50e-02 -2.63e-01 -2.50e-01 
1.26e-01 0.00e+00 5.00e-01 6.40e-07 0.00e+00 -2.34e-01 0.00e+00 -2.48e-02 -2.60e-01 -2.48e-01 
1.30e-01 2.06e-03 5.00e-01 -1.46e-03 0.00e+00 -2.31e-01 0.00e+00 -2.47e-02 -2.57e-01 -2.47e-01 
1.33e-01 6.13e-03 5.00e-01 -2.93e-03 0.00e+00 -2.29e-01 0.00e+00 -2.45e-02 -2.54e-01 -2.45e-01 
1.37e-01 1.27e-02 5.00e-01 -6.05e-03 0.00e+00 -2.26e-01 0.00e+00 -2.43e-02 -2.51e-01 -2.43e-01 
1.40e-01 2.18e-02 5.00e-01 -9.26e-03 0.00e+00 -2.24e-01 0.00e+00 -2.41e-02 -2.48e-01 -2.41e-01 
1.44e-01 3.36e-02 5.00e-01 -1.41e-02 0.00e+00 -2.21e-01 0.00e+00 -2.39e-02 -2.45e-01 -2.39e-01 
1.47e-01 4.81e-02 5.00e-01 -1.90e-02 0.00e+00 -2.18e-01 0.00e+00 -2.36e-02 -2.42e-01 -2.36e-01 
1.50e-01 6.58e-02 5.00e-01 -2.57e-02 0.00e+00 -2.15e-01 0.00e+00 -2.33e-02 -2.38e-01 -2.33e-01 
1.54e-01 8.64e-02 5.00e-01 -3.23e-02 0.00e+00 -2.11e-01 0.00e+00 -2.29e-02 -2.34e-01 -2.29e-01 
1.58e-01 1.10e-01 5.00e-01 -4.05e-02 0.00e+00 -2.07e-01 0.00e+00 -2.24e-02 -2.30e-01 -2.24e-01 
1.61e-01 1.37e-01 5.00e-01 -4.85e-02 0.00e+00 -2.02e-01 0.00e+00 -2.18e-02 -2.25e-01 -2.18e-01 
1.65e-01 1.66e-01 5.00e-01 -5.78e-02 0.00e+00 -1.96e-01 0.00e+00 -2.10e-02 -2.18e-01 -2.10e-01 
1.68e-01 1.99e-01 5.00e-01 -6.66e-02 0.00e+00 -1.90e-01 0.00e+00 -2.00e-02 -2.11e-01 -2.00e-01 
1.72e-01 2.33e-01 5.00e-01 -7.61e-02 0.00e+00 -1.83e-01 0.00e+00 -1.88e-02 -2.03e-01 -1.88e-01 
1.75e-01 2.70e-01 5.00e-01 -8.46e-02 0.00e+00 -1.74e-01 0.00e+00 -1.73e-02 -1.94e-01 -1.73e-01 
1.78e-01 3.07e-01 5.00e-01 -9.32e-02 0.00e+00 -1.65e-01 0.00e+00 -1.57e-02 -1.83e-01 -1.57e-01 
1.82e-01 3.46e-01 5.00e-01 -1.00e-01 0.00e+00 -1.55e-01 0.00e+00 -1.39e-02 -1.73e-01 -1.39e-01 
1.85e-01 3.85e-01 5.00e-01 -1.07e-01 0.00e+00 -1.45e-01 0.00e+00 -1.20e-02 -1.61e-01 -1.20e-01 
1.89e-01 4.24e-01 5.00e-01 -1.12e-01 0.00e+00 -1.34e-01 0.00e+00 -1.02e-02 -1.49e-01 -1.02e-01 
1.93e-01 4.62e-01 5.00e-01 -1.16e-01 0.00e+00 -1.23e-01 0.00e+00 -8.36e-03 -1.36e-01 -8.36e-02 
1.96e-01 4.98e-01 5.00e-01 -1.18e-01 0.00e+00 -1.12e-01 0.00e+00 -6.72e-03 -1.25e-01 -6.72e-02 
2.00e-01 5.33e-01 5.00e-01 -1.19e-01 0.00e+00 -1.01e-01 0.00e+00 -5.28e-03 -1.13e-01 -5.28e-02 
2.03e-01 5.66e-01 5.00e-01 -1.19e-01 0.00e+00 -9.18e-02 0.00e+00 -4.08e-03 -1.02e-01 -4.08e-02 
2.07e-01 5.96e-01 5.00e-01 -1.18e-01 0.00e+00 -8.24e-02 0.00e+00 -3.12e-03 -9.16e-02 -3.12e-02 
2.10e-01 6.24e-01 5.00e-01 -1.16e-01 0.00e+00 -7.44e-02 0.00e+00 -2.37e-03 -8.26e-02 -2.37e-02 
2.13e-01 6.48e-01 5.00e-01 -1.13e-01 0.00e+00 -6.68e-02 0.00e+00 -1.81e-03 -7.42e-02 -1.81e-02 
2.17e-01 6.69e-01 5.00e-01 -1.10e-01 0.00e+00 -6.05e-02 0.00e+00 -1.39e-03 -6.72e-02 -1.39e-02 
2.21e-01 6.87e-01 5.00e-01 -1.06e-01 0.00e+00 -5.47e-02 0.00e+00 -1.09e-03 -6.08e-02 -1.09e-02 
2.24e-01 7.02e-01 5.00e-01 -1.02e-01 0.00e+00 -5.02e-02 0.00e+00 -8.65e-04 -5.58e-02 -8.65e-03 
2.28e-01 7.13e-01 5.00e-01 -9.74e-02 0.00e+00 -4.61e-02 0.00e+00 -7.04e-04 -5.12e-02 -7.04e-03 
2.31e-01 7.21e-01 5.00e-01 -9.29e-02 0.00e+00 -4.31e-02 0.00e+00 -5.86e-04 -4.79e-02 -5.86e-03 
2.35e-01 7.25e-01 5.00e-01 -8.85e-02 0.00e+00 -4.03e-02 0.00e+00 -4.99e-04 -4.48e-02 -4.99e-03 
2.38e-01 7.27e-01 5.00e-01 -8.39e-02 0.00e+00 -3.85e-02 0.00e+00 -4.35e-04 -4.28e-02 -4.35e-03 
2.41e-01 7.25e-01 5.00e-01 -7.94e-02 0.00e+00 -3.67e-02 0.00e+00 -3.88e-04 -4.08e-02 -3.88e-03 
2.45e-01 7.21e-01 5.00e-01 -7.49e-02 0.00e+00 -3.57e-02 0.00e+00 -3.54e-04 -3.97e-02 -3.54e-03 
2.48e-01 7.13e-01 5.00e-01 -7.06e-02 0.00e+00 -3.46e-02 0.00e+00 -3.28e-04 -3.84e-02 -3.28e-03 
2.52e-01 7.04e-01 5.00e-01 -6.62e-02 0.00e+00 -3.41e-02 0.00e+00 -3.11e-04 -3.79e-02 -3.11e-03 
2.56e-01 6.92e-01 5.00e-01 -6.21e-02 0.00e+00 -3.34e-02 0.00e+00 -2.98e-04 -3.71e-02 -2.98e-03 
2.59e-01 6.78e-01 5.00e-01 -5.79e-02 0.00e+00 -3.31e-02 0.00e+00 -2.90e-04 -3.68e-02 -2.90e-03 
2.63e-01 6.62e-01 5.00e-01 -5.40e-02 0.00e+00 -3.25e-02 0.00e+00 -2.85e-04 -3.61e-02 -2.85e-03 
2.66e-01 6.45e-01 5.00e-01 -5.00e-02 0.00e+00 -3.23e-02 0.00e+00 -2.82e-04 -3.59e-02 -2.82e-03 
2.70e-01 6.26e-01 5.00e-01 -4.63e-02 0.00e+00 -3.18e-02 0.00e+00 -2.81e-04 -3.53e-02 -2.81e-03 
2.73e-01 6.06e-01 5.00e-01 -4.26e-02 0.00e+00 -3.15e-02 0.00e+00 -2.81e-04 -3.50e-02 -2.81e-03 
2.77e-01 5.85e-01 5.00e-01 -3.92e-02 0.00e+00 -3.09e-02 0.00e+00 -2.80e-04 -3.43e-02 -2.80e-03 
2.80e-01 5.63e-01 5.00e-01 -3.57e-02 0.00e+00 -3.04e-02 0.00e+00 -2.80e-04 -3.38e-02 -2.80e-03 
2.84e-01 5.41e-01 5.00e-01 -3.26e-02 0.00e+00 -2.96e-02 0.00e+00 -2.78e-04 -3.29e-02 -2.78e-03 
2.87e-01 5.18e-01 5.00e-01 -2.95e-02 0.00e+00 -2.89e-02 0.00e+00 -2.75e-04 -3.22e-02 -2.75e-03 
2.90e-01 4.96e-01 5.00e-01 -2.67e-02 0.00e+00 -2.80e-02 0.00e+00 -2.70e-04 -3.11e-02 -2.70e-03 
2.94e-01 4.73e-01 5.00e-01 -2.39e-02 0.00e+00 -2.71e-02 0.00e+00 -2.62e-04 -3.01e-02 -2.62e-03 
2.97e-01 4.50e-01 5.00e-01 -2.14e-02 0.00e+00 -2.59e-02 0.00e+00 -2.50e-04 -2.88e-02 -2.50e-03 
3.01e-01 4.27e-01 5.00e-01 -1.89e-02 0.00e+00 -2.48e-02 0.00e+00 -2.35e-04 -2.75e-02 -2.35e-03 
3.04e-01 4.05e-01 5.00e-01 -1.68e-02 0.00e+00 -2.34e-02 0.00e+00 -2.15e-04 -2.60e-02 -2.15e-03 
3.08e-01 3.83e-01 5.00e-01 -1.46e-02 0.00e+00 -2.21e-02 0.00e+00 -1.89e-04 -2.46e-02 -1.89e-03 
3.11e-01 3.62e-01 5.00e-01 -1.28e-02 0.00e+00 -2.06e-02 0.00e+00 -1.58e-04 -2.29e-02 -1.58e-03 
3.15e-01 3.42e-01 5.00e-01 -1.09e-02 0.00e+00 -1.91e-02 0.00e+00 -1.21e-04 -2.12e-02 -1.21e-03 
3.19e-01 3.22e-01 5.00e-01 -9.39e-03 0.00e+00 -1.75e-02 0.00e+00 -7.62e-05 -1.94e-02 -7.62e-04 
3.22e-01 3.03e-01 5.00e-01 -7.83e-03 0.00e+00 -1.59e-02 0.00e+00 -2.46e-05 -1.76e-02 -2.46e-04 
3.26e-01 2.85e-01 5.00e-01 -6.59e-03 0.00e+00 -1.41e-02 0.00e+00 3.45e-05 -1.57e-02 3.45e-04 
3.29e-01 2.68e-01 5.00e-01 -5.30e-03 0.00e+00 -1.24e-02 0.00e+00 1.01e-04 -1.38e-02 1.01e-03 
3.33e-01 2.52e-01 5.00e-01 -4.31e-03 0.00e+00 -1.06e-02 0.00e+00 1.76e-04 -1.17e-02 1.76e-03 
3.36e-01 2.37e-01 5.00e-01 -3.26e-03 0.00e+00 -8.78e-03 0.00e+00 2.59e-04 -9.75e-03 2.59e-03 
3.40e-01 2.23e-01 5.00e-01 -2.48e-03 0.00e+00 -6.90e-03 0.00e+00 3.50e-04 -7.67e-03 3.50e-03 
3.43e-01 2.10e-01 5.00e-01 -1.63e-03 0.00e+00 -5.06e-03 0.00e+00 4.49e-04 -5.63e-03 4.49e-03 
3.47e-01 1.97e-01 5.00e-01 -1.02e-03 0.00e+00 -3.16e-03 0.00e+00 5.56e-04 -3.51e-03 5.56e-03 
3.50e-01 1.86e-01 5.00e-01 -3.40e-04 0.00e+00 -1.29e-03 0.00e+00 6.70e-04 -1.44e-03 6.70e-03 
3.53e-01 1.76e-01 5.00e-01 1.38e-04 0.00e+00 6.22e-04 0.00e+00 7.92e-04 6.91e-04 7.92e-03 
3.57e-01 1.67e-01 5.00e-01 6.87e-04 0.00e+00 2.51e-03 0.00e+00 9.20e-04 2.79e-03 9.20e-03 
3.60e-01 1.58e-01 5.00e-01 1.06e-03 0.00e+00 4.42e-03 0.00e+00 1.05e-03 4.92e-03 1.05e-02 
3.64e-01 1.51e-01 5.00e-01 1.52e-03 0.00e+00 6.31e-03 0.00e+00 1.19e-03 7.01e-03 1.19e-02 
3.67e-01 1.44e-01 5.00e-01 1.82e-03 0.00e+00 8.22e-03 0.00e+00 1.34e-03 9.14e-03 1.34e-02 
3.71e-01 1.38e-01 5.00e-01 2.21e-03 0.00e+00 1.01e-02 0.00e+00 1.49e-03 1.12e-02 1.49e-02 
3.74e-01 1.33e-01 5.00e-01 2.48e-03 0.00e+00 1.20e-02 0.00e+00 1.65e-03 1.33e-02 1.65e-02 
3.78e-01 1.29e-01 5.00e-01 2.83e-03 0.00e+00 1.39e-02 0.00e+00 1.80e-03 1.54e-02 1.80e-02 
3.82e-01 1.25e-01 5.00e-01 3.08e-03 0.00e+00 1.58e-02 0.00e+00 1.97e-03 1.75e-02 1.97e-02 
3.85e-01 1.23e-01 5.00e-01 3.42e-03 0.00e+00 1.76e-02 0.00e+00 2.13e-03 1.96e-02 2.13e-02 
3.89e-01 1.20e-01 5.00e-01 3.68e-03 0.00e+00 1.95e-02 0.00e+00 2.30e-03 2.17e-02 2.30e-02 
3.92e-01 1.19e-01 5.00e-01 4.02e-03 0.00e+00 2.13e-02 0.00e+00 2.47e-03 2.37e-02 2.47e-02 
3.96e-01 1.18e-01 5.00e-01 4.30e-03 0.00e+00 2.32e-02 0.00e+00 2.64e-03 2.57e-02 2.64e-02 
3.99e-01 1.17e-01 4.99e-01 4.66e-03 0.00e+00 2.50e-02 0.00e+00 2.81e-03 2.78e-02 2.81e-02 
4.03e-01 1.17e-01 5.00e-01 4.98e-03 0.00e+00 2.68e-02 0.00e+00 2.98e-03 2.98e-02 2.98e-02 
4.06e-01 1.18e-01 5.00e-01 5.39e-03 0.00e+00 2.86e-02 0.00e+00 3.15e-03 3.18e-02 3.15e-02 
4.10e-01 1.19e-01 5.00e-01 5.76e-03 0.00e+00 3.04e-02 0.00e+00 3.32e-03 3.37e-02 3.32e-02 
4.13e-01 1.21e-01 5.00e-01 6.21e-03 0.00e+00 3.21e-02 0.00e+00 3.48e-03 3.57e-02 3.48e-02 
4.16e-01 1.23e-01 5.00e-01 6.64e-03 0.00e+00 3.39e-02 0.00e+00 3.65e-03 3.76e-02 3.65e-02 
4.20e-01 1.25e-01 4.99e-01 7.15e-03 0.00e+00 3.56e-02 0.00e+00 3.81e-03 3.95e-02 3.81e-02 
4.23e-01 1.28e-01 4.99e-01 7.64e-03 0.00e+00 3.73e-02 0.00e+00 3.97e-03 4.14e-02 3.97e-02 
4.27e-01 1.31e-01 4.99e-01 8.21e-03 0.00e+00 3.90e-02 0.00e+00 4.13e-03 4.33e-02 4.13e-02 
4.30e-01 1.34e-01 4.99e-01 8.76e-03 0.00e+00 4.06e-02 0.00e+00 4.28e-03 4.51e-02 4.28e-02 
4.34e-01 1.37e-01 4.99e-01 9.39e-03 0.00e+00 4.22e-02 0.00e+00 4.43e-03 4.69e-02 4.43e-02 
4.38e-01 1.41e-01 4.99e-01 1.00e-02 0.00e+00 4.39e-02 0.00e+00 4.58e-03 4.87e-02 4.58e-02 
4.41e-01 1.45e-01 4.99e-01 1.07e-02 0.00e+00 4.54e-02 0.00e+00 4.72e-03 5.05e-02 4.72e-02 
4.45e-01 1.49e-01 4.99e-01 1.14e-02 0.00e+00 4.70e-02 0.00e+00 4.85e-03 5.22e-02 4.85e-02 
4.48e-01 1.54e-01 4.99e-01 1.21e-02 0.00e+00 4.85e-02 0.00e+00 4.98e-03 5.39e-02 4.98e-02 
4.52e-01 1.59e-01 5.00e-01 1.29e-02 0.00e+00 5.00e-02 0.00e+00 5.10e-03 5.55e-02 5.10e-02 
4.55e-01 1.63e-01 4.99e-01 1.37e-02 0.00e+00 5.14e-02 0.00e+00 5.21e-03 5.71e-02 5.21e-02 
4.59e-01 1.68e-01 4.99e-01 1.45e-02 0.00e+00 5.28e-02 0.00e+00 5.31e-03 5.87e-02 5.31e-02 
4.62e-01 1.74e-01 4.99e-01 1.54e-02 0.00e+00 5.42e-02 0.00e+00 5.41e-03 6.02e-02 5.41e-02 
4.66e-01 1.79e-01 4.99e-01 1.62e-02 0.00e+00 5.55e-02 0.00e+00 5.50e-03 6.17e-02 5.50e-02 
4.69e-01 1.84e-01 4.99e-01 1.71e-02 0.00e+00 5.68e-02 0.00e+00 5.58e-03 6.31e-02 5.58e-02 
4.73e-01 1.89e-01 4.99e-01 1.80e-02 0.00e+00 5.80e-02 0.00e+00 5.66e-03 6.45e-02 5.66e-02 
4.76e-01 1.95e-01 4.99e-01 1.90e-02 0.00e+00 5.92e-02 0.00e+00 5.72e-03 6.58e-02 5.72e-02 
4.80e-01 2.00e-01 4.99e-01 1.99e-02 0.00e+00 6.04e-02 0.00e+00 5.78e-03 6.71e-02 5.78e-02 
4.83e-01 2.06e-01 4.99e-01 2.08e-02 0.00e+00 6.15e-02 0.00e+00 5.83e-03 6.83e-02 5.83e-02 
4.86e-01 2.11e-01 5.00e-01 2.18e-02 0.00e+00 6.25e-02 0.00e+00 5.87e-03 6.95e-02 5.87e-02 
4.90e-01 2.16e-01 5.00e-01 2.27e-02 0.00e+00 6.36e-02 0.00e+00 5.90e-03 7.06e-02 5.90e-02 
4.93e-01 2.21e-01 5.00e-01 2.37e-02 0.00e+00 6.45e-02 0.00e+00 5.92e-03 7.17e-02 5.92e-02 
4.97e-01 2.27e-01 5.00e-01 2.46e-02 0.00e+00 6.55e-02 0.00e+00 5.94e-03 7.27e-02 5.94e-02 
5.01e-01 2.32e-01 5.00e-01 2.56e-02 0.00e+00 6.64e-02 0.00e+00 5.95e-03 7.37e-02 5.95e-02 
5.04e-01 2.37e-01 4.99e-01 2.65e-02 0.00e+00 6.72e-02 0.00e+00 5.96e-03 7.47e-02 5.96e-02 
5.08e-01 2.41e-01 4.99e-01 2.74e-02 0.00e+00 6.80e-02 0.00e+00 5.96e-03 7.56e-02 5.96e-02 
5.11e-01 2.46e-01 5.00e-01 2.83e-02 0.00e+00 6.88e-02 0.00e+00 5.95e-03 7.64e-02 5.95e-02 
5.14e-01 2.51e-01 5.00e-01 2.91e-02 0.00e+00 6.95e-02 0.00e+00 5.94e-03 7.73e-02 5.94e-02 
5.18e-01 2.55e-01 5.00e-01 3.00e-02 0.00e+00 7.02e-02 0.00e+00 5.93e-03 7.80e-02 5.93e-02 
5.21e-01 2.59e-01 5.00e-01 3.08e-02 0.00e+00 7.09e-02 0.00e+00 5.91e-03 7.88e-02 5.91e-02 
5.25e-01 2.63e-01 5.00e-01 3.16e-02 0.00e+00 7.15e-02 0.00e+00 5.89e-03 7.95e-02 5.89e-02 
5.28e-01 2.67e-01 5.00e-01 3.23e-02 0.00e+00 7.21e-02 0.00e+00 5.87e-03 8.01e-02 5.87e-02 
5.32e-01 2.70e-01 5.00e-01 3.31e-02 0.00e+00 7.27e-02 0.00e+00 5.85e-03 8.08e-02 5.85e-02 
5.35e-01 2.73e-01 5.00e-01 3.37e-02 0.00e+00 7.33e-02 0.00e+00 5.83e-03 8.14e-02 5.83e-02 
5.39e-01 2.76e-01 5.00e-01 3.44e-02 0.00e+00 7.38e-02 0.00e+00 5.80e-03 8.20e-02 5.80e-02 
5.42e-01 2.79e-01 5.00e-01 3.50e-02 0.00e+00 7.43e-02 0.00e+00 5.78e-03 8.26e-02 5.78e-02 
5.46e-01 2.81e-01 5.00e-01 3.56e-02 0.00e+00 7.48e-02 0.00e+00 5.76e-03 8.32e-02 5.76e-02 
5.49e-01 2.83e-01 5.00e-01 3.61e-02 0.00e+00 7.53e-02 0.00e+00 5.74e-03 8.37e-02 5.74e-02 
5.53e-01 2.85e-01 5.00e-01 3.66e-02 0.00e+00 7.58e-02 0.00e+00 5.72e-03 8.43e-02 5.72e-02 
5.56e-01 2.87e-01 5.00e-01 3.70e-02 0.00e+00 7.63e-02 0.00e+00 5.71e-03 8.48e-02 5.71e-02 
5.60e-01 2.88e-01 5.00e-01 3.74e-02 0.00e+00 7.68e-02 0.00e+00 5.70e-03 8.53e-02 5.70e-02 
5.64e-01 2.89e-01 5.00e-01 3.78e-02 0.00e+00 7.73e-02 0.00e+00 5.69e-03 8.59e-02 5.69e-02 
5.67e-01 2.90e-01 5.00e-01 3.82e-02 0.00e+00 7.77e-02 0.00e+00 5.69e-03 8.64e-02 5.69e-02 
5.71e-01 2.91e-01 5.00e-01 3.85e-02 0.00e+00 7.82e-02 0.00e+00 5.68e-03 8.69e-02 5.68e-02 
5.74e-01 2.91e-01 5.00e-01 3.87e-02 0.00e+00 7.87e-02 0.00e+00 5.69e-03 8.75e-02 5.69e-02 
5.78e-01 2.91e-01 5.00e-01 3.89e-02 0.00e+00 7.92e-02 0.00e+00 5.69e-03 8.80e-02 5.69e-02 
5.81e-01 2.91e-01 5.00e-01 3.91e-02 0.00e+00 7.97e-02 0.00e+00 5.71e-03 8.85e-02 5.71e-02 
5.85e-01 2.90e-01 5.00e-01 3.93e-02 0.00e+00 8.02e-02 0.00e+00 5.72e-03 8.91e-02 5.72e-02 
5.88e-01 2.90e-01 5.00e-01 3.94e-02 0.00e+00 8.07e-02 0.00e+00 5.74e-03 8.97e-02 5.74e-02 
5.92e-01 2.89e-01 5.00e-01 3.95e-02 0.00e+00 8.13e-02 0.00e+00 5.77e-03 9.03e-02 5.77e-02 
5.95e-01 2.87e-01 5.00e-01 3.96e-02 0.00e+00 8.18e-02 0.00e+00 5.80e-03 9.09e-02 5.80e-02 
5.99e-01 2.86e-01 5.00e-01 3.96e-02 0.00e+00 8.24e-02 0.00e+00 5.83e-03 9.15e-02 5.83e-02 
6.02e-01 2.84e-01 5.00e-01 3.96e-02 0.00e+00 8.29e-02 0.00e+00 5.87e-03 9.22e-02 5.87e-02 
6.06e-01 2.82e-01 5.00e-01 3.95e-02 0.00e+00 8.35e-02 0.00e+00 5.92e-03 9.28e-02 5.92e-02 
6.09e-01 2.80e-01 5.00e-01 3.95e-02 0.00e+00 8.41e-02 0.00e+00 5.97e-03 9.35e-02 5.97e-02 
6.13e-01 2.78e-01 5.00e-01 3.94e-02 0.00e+00 8.48e-02 0.00e+00 6.02e-03 9.42e-02 6.02e-02 
6.16e-01 2.76e-01 5.00e-01 3.93e-02 0.00e+00 8.54e-02 0.00e+00 6.08e-03 9.49e-02 6.08e-02 
6.20e-01 2.73e-01 5.00e-01 3.91e-02 0.00e+00 8.61e-02 0.00e+00 6.15e-03 9.57e-02 6.15e-02 
6.23e-01 2.70e-01 5.00e-01 3.90e-02 0.00e+00 8.68e-02 0.00e+00 6.22e-03 9.64e-02 6.22e-02 
6.27e-01 2.67e-01 5.00e-01 3.88e-02 0.00e+00 8.75e-02 0.00e+00 6.29e-03 9.72e-02 6.29e-02 
6.30e-01 2.64e-01 5.00e-01 3.86e-02 0.00e+00 8.82e-02 0.00e+00 6.37e-03 9.81e-02 6.37e-02 
6.34e-01 2.61e-01 5.00e-01 3.83e-02 0.00e+00 8.90e-02 0.00e+00 6.46e-03 9.89e-02 6.46e-02 
6.37e-01 2.57e-01 5.00e-01 3.81e-02 0.00e+00 8.98e-02 0.00e+00 6.55e-03 9.98e-02 6.55e-02 
6.40e-01 2.54e-01 5.00e-01 3.78e-02 0.00e+00 9.06e-02 0.00e+00 6.65e-03 1.01e-01 6.65e-02 
6.44e-01 2.50e-01 5.00e-01 3.75e-02 0.00e+00 9.14e-02 0.00e+00 6.75e-03 1.02e-01 6.75e-02 
6.47e-01 2.46e-01 5.00e-01 3.72e-02 0.00e+00 9.23e-02 0.00e+00 6.86e-03 1.03e-01 6.86e-02 
6.51e-01 2.42e-01 5.00e-01 3.69e-02 0.00e+00 9.31e-02 0.00e+00 6.97e-03 1.03e-01 6.97e-02 
6.54e-01 2.38e-01 5.00e-01 3.66e-02 0.00e+00 9.40e-02 0.00e+00 7.09e-03 1.04e-01 7.09e-02 
6.58e-01 2.34e-01 5.00e-01 3.62e-02 0.00e+00 9.50e-02 0.00e+00 7.21e-03 1.06e-01 7.21e-02 
6.61e-01 2.30e-01 5.00e-01 3.59e-02 0.00e+00 9.59e-02 0.00e+00 7.34e-03 1.07e-01 7.34e-02 
6.65e-01 2.26e-01 5.00e-01 3.55e-02 0.00e+00 9.68e-02 0.00e+00 7.47e-03 1.08e-01 7.47e-02 
6.68e-01 2.22e-01 5.00e-01 3.51e-02 0.00e+00 9.78e-02 0.00e+00 7.61e-03 1.09e-01 7.61e-02 
6.72e-01 2.17e-01 5.00e-01 3.47e-02 0.00e+00 9.88e-02 0.00e+00 7.75e-03 1.10e-01 7.75e-02 
6.75e-01 2.13e-01 5.00e-01 3.43e-02 0.00e+00 9.98e-02 0.00e+00 7.89e-03 1.11e-01 7.89e-02 
6.79e-01 2.09e-01 5.00e-01 3.40e-02 0.00e+00 1.01e-01 0.00e+00 8.04e-03 1.12e-01 8.04e-02 
6.82e-01 2.05e-01 5.00e-01 3.36e-02 0.00e+00 1.02e-01 0.00e+00 8.20e-03 1.13e-01 8.20e-02 
6.86e-01 2.00e-01 5.00e-01 3.32e-02 0.00e+00 1.03e-01 0.00e+00 8.35e-03 1.14e-01 8.35e-02 
6.90e-01 1.96e-01 5.00e-01 3.28e-02 0.00e+00 1.04e-01 0.00e+00 8.51e-03 1.16e-01 8.51e-02 
6.93e-01 1.92e-01 5.00e-01 3.24e-02 0.00e+00 1.05e-01 0.00e+00 8.68e-03 1.17e-01 8.68e-02 
6.97e-01 1.88e-01 5.00e-01 3.20e-02 0.00e+00 1.06e-01 0.00e+00 8.84e-03 1.18e-01 8.84e-02 
7.00e-01 1.84e-01 5.00e-01 3.16e-02 0.00e+00 1.07e-01 0.00e+00 9.01e-03 1.19e-01 9.01e-02 
7.04e-01 1.80e-01 5.00e-01 3.12e-02 0.00e+00 1.08e-01 0.00e+00 9.18e-03 1.21e-01 9.18e-02 
7.07e-01 1.77e-01 5.00e-01 3.09e-02 0.00e+00 1.10e-01 0.00e+00 9.36e-03 1.22e-01 9.36e-02 
7.11e-01 1.73e-01 5.00e-01 3.05e-02 0.00e+00 1.11e-01 0.00e+00 9.53e-03 1.23e-01 9.53e-02 
7.14e-01 1.70e-01 5.00e-01 3.02e-02 0.00e+00 1.12e-01 0.00e+00 9.71e-03 1.24e-01 9.71e-02 
7.18e-01 1.66e-01 5.00e-01 2.99e-02 0.00e+00 1.13e-01 0.00e+00 9.89e-03 1.26e-01 9.89e-02 
7.21e-01 1.63e-01 5.00e-01 2.96e-02 0.00e+00 1.14e-01 0.00e+00 1.01e-02 1.27e-01 1.01e-01 
7.25e-01 1.60e-01 5.00e-01 2.93e-02 0.00e+00 1.15e-01 0.00e+00 1.03e-02 1.28e-01 1.03e-01 
7.28e-01 1.57e-01 5.00e-01 2.90e-02 0.00e+00 1.17e-01 0.00e+00 1.04e-02 1.30e-01 1.04e-01 
7.32e-01 1.54e-01 5.00e-01 2.87e-02 0.00e+00 1.18e-01 0.00e+00 1.06e-02 1.31e-01 1.06e-01 
7.35e-01 1.51e-01 5.00e-01 2.85e-02 0.00e+00 1.19e-01 0.00e+00 1.08e-02 1.32e-01 1.08e-01 
7.39e-01 1.48e-01 5.00e-01 2.82e-02 0.00e+00 1.20e-01 0.00e+00 1.10e-02 1.34e-01 1.10e-01 
7.42e-01 1.45e-01 5.00e-01 2.80e-02 0.00e+00 1.22e-01 0.00e+00 1.12e-02 1.35e-01 1.12e-01 
7.46e-01 1.43e-01 5.00e-01 2.78e-02 0.00e+00 1.23e-01 0.00e+00 1.13e-02 1.36e-01 1.13e-01 
7.49e-01 1.41e-01 5.00e-01 2.76e-02 0.00e+00 1.24e-01 0.00e+00 1.15e-02 1.38e-01 1.15e-01 
7.53e-01 1.38e-01 5.00e-01 2.74e-02 0.00e+00 1.25e-01 0.00e+00 1.17e-02 1.39e-01 1.17e-01 
7.56e-01 1.36e-01 5.00e-01 2.73e-02 0.00e+00 1.26e-01 0.00e+00 1.19e-02 1.41e-01 1.19e-01 
7.60e-01 1.34e-01 5.00e-01 2.71e-02 0.00e+00 1.28e-01 0.00e+00 1.21e-02 1.42e-01 1.21e-01 
7.63e-01 1.32e-01 5.00e-01 2.70e-02 0.00e+00 1.29e-01 0.00e+00 1.22e-02 1.43e-01 1.22e-01 
7.67e-01 1.30e-01 5.00e-01 2.69e-02 0.00e+00 1.30e-01 0.00e+00 1.24e-02 1.45e-01 1.24e-01 
7.70e-01 1.29e-01 5.00e-01 2.68e-02 0.00e+00 1.31e-01 0.00e+00 1.26e-02 1.46e-01 1.26e-01 
7.73e-01 1.27e-01 5.00e-01 2.67e-02 0.00e+00 1.33e-01 0.00e+00 1.28e-02 1.47e-01 1.28e-01 
7.77e-01 1.26e-01 5.00e-01 2.66e-02 0.00e+00 1.34e-01 0.00e+00 1.29e-02 1.49e-01 1.29e-01 
7.80e-01 1.24e-01 5.00e-01 2.65e-02 0.00e+00 1.35e-01 0.00e+00 1.31e-02 1.50e-01 1.31e-01 
7.84e-01 1.23e-01 5.00e-01 2.65e-02 0.00e+00 1.36e-01 0.00e+00 1.33e-02 1.52e-01 1.33e-01 
7.87e-01 1.21e-01 5.00e-01 2.64e-02 0.00e+00 1.38e-01 0.00e+00 1.34e-02 1.53e-01 1.34e-01 
7.91e-01 1.20e-01 5.00e-01 2.63e-02 0.00e+00 1.39e-01 0.00e+00 1.36e-02 1.54e-01 1.36e-01 
7.94e-01 1.19e-01 5.00e-01 2.63e-02 0.00e+00 1.40e-01 0.00e+00 1.38e-02 1.56e-01 1.38e-01 
7.98e-01 1.17e-01 5.00e-01 2.62e-02 0.00e+00 1.42e-01 0.00e+00 1.39e-02 1.57e-01 1.39e-01 
8.01e-01 1.16e-01 5.00e-01 2.61e-02 0.00e+00 1.43e-01 0.00e+00 1.41e-02 1.59e-01 1.41e-01 
8.05e-01 1.15e-01 5.00e-01 2.61e-02 0.00e+00 1.44e-01 0.00e+00 1.43e-02 1.60e-01 1.43e-01 
8.08e-01 1.14e-01 5.00e-01 2.61e-02 0.00e+00 1.45e-01 0.00e+00 1.44e-02 1.61e-01 1.44e-01 
8.12e-01 1.12e-01 5.00e-01 2.60e-02 0.00e+00 1.47e-01 0.00e+00 1.46e-02 1.63e-01 1.46e-01 
8.16e-01 1.11e-01 5.00e-01 2.60e-02 0.00e+00 1.48e-01 0.00e+00 1.48e-02 1.64e-01 1.48e-01 
8.19e-01 1.10e-01 5.00e-01 2.59e-02 0.00e+00 1.49e-01 0.00e+00 1.49e-02 1.66e-01 1.49e-01 
8.23e-01 1.09e-01 5.00e-01 2.59e-02 0.00e+00 1.50e-01 0.00e+00 1.51e-02 1.67e-01 1.51e-01 
8.26e-01 1.08e-01 5.00e-01 2.58e-02 0.00e+00 1.52e-01 0.00e+00 1.52e-02 1.69e-01 1.52e-01 
8.30e-01 1.07e-01 5.00e-01 2.58e-02 0.00e+00 1.53e-01 0.00e+00 1.54e-02 1.70e-01 1.54e-01 
8.33e-01 1.06e-01 5.00e-01 2.57e-02 0.00e+00 1.54e-01 0.00e+00 1.56e-02 1.71e-01 1.56e-01 
8.37e-01 1.05e-01 5.00e-01 2.56e-02 0.00e+00 1.56e-01 0.00e+00 1.57e-02 1.73e-01 1.57e-01 
8.40e-01 1.04e-01 5.00e-01 2.56e-02 0.00e+00 1.57e-01 0.00e+00 1.59e-02 1.74e-01 1.59e-01 
8.44e-01 1.02e-01 5.00e-01 2.55e-02 0.00e+00 1.58e-01 0.00e+00 1.60e-02 1.76e-01 1.60e-01 
8.47e-01 1.01e-01 5.00e-01 2.55e-02 0.00e+00 1.59e-01 0.00e+00 1.62e-02 1.77e-01 1.62e-01 
8.51e-01 1.00e-01 5.00e-01 2.54e-02 0.00e+00 1.61e-01 0.00e+00 1.64e-02 1.79e-01 1.64e-01 
8.54e-01 9.93e-02 5.00e-01 2.53e-02 0.00e+00 1.62e-01 0.00e+00 1.65e-02 1.80e-01 1.65e-01 
8.58e-01 9.82e-02 5.00e-01 2.53e-02 0.00e+00 1.63e-01 0.00e+00 1.67e-02 1.82e-01 1.67e-01 
8.61e-01 9.72e-02 5.00e-01 2.52e-02 0.00e+00 1.65e-01 0.00e+00 1.68e-02 1.83e-01 1.68e-01 
8.65e-01 9.61e-02 5.00e-01 2.51e-02 0.00e+00 1.66e-01 0.00e+00 1.70e-02 1.84e-01 1.70e-01 
8.68e-01 9.50e-02 5.00e-01 2.50e-02 0.00e+00 1.67e-01 0.00e+00 1.72e-02 1.86e-01 1.72e-01 
8.72e-01 9.39e-02 5.00e-01 2.49e-02 0.00e+00 1.69e-01 0.00e+00 1.73e-02 1.87e-01 1.73e-01 
8.75e-01 9.28e-02 5.00e-01 2.48e-02 0.00e+00 1.70e-01 0.00e+00 1.75e-02 1.89e-01 1.75e-01 
8.79e-01 9.18e-02 5.00e-01 2.47e-02 0.00e+00 1.71e-01 0.00e+00 1.76e-02 1.90e-01 1.76e-01 
8.82e-01 9.07e-02 5.00e-01 2.46e-02 0.00e+00 1.72e-01 0.00e+00 1.78e-02 1.92e-01 1.78e-01 
8.86e-01 8.97e-02 5.00e-01 2.45e-02 0.00e+00 1.74e-01 0.00e+00 1.80e-02 1.93e-01 1.80e-01 
8.89e-01 8.87e-02 5.00e-01 2.44e-02 0.00e+00 1.75e-01 0.00e+00 1.81e-02 1.95e-01 1.81e-01 
8.93e-01 8.76e-02 5.00e-01 2.43e-02 0.00e+00 1.76e-01 0.00e+00 1.83e-02 1.96e-01 1.83e-01 
8.96e-01 8.65e-02 5.00e-01 2.41e-02 0.00e+00 1.78e-01 0.00e+00 1.85e-02 1.97e-01 1.85e-01 
8.99e-01 8.54e-02 5.00e-01 2.40e-02 0.00e+00 1.79e-01 0.00e+00 1.86e-02 1.99e-01 1.86e-01 
9.03e-01 8.43e-02 5.00e-01 2.38e-02 0.00e+00 1.80e-01 0.00e+00 1.88e-02 2.00e-01 1.88e-01 
9.06e-01 8.32e-02 5.00e-01 2.37e-02 0.00e+00 1.82e-01 0.00e+00 1.89e-02 2.02e-01 1.89e-01 
9.10e-01 8.21e-02 5.00e-01 2.35e-02 0.00e+00 1.83e-01 0.00e+00 1.91e-02 2.03e-01 1.91e-01 
9.13e-01 8.10e-02 5.00e-01 2.34e-02 0.00e+00 1.84e-01 0.00e+00 1.93e-02 2.05e-01 1.93e-01 
9.17e-01 7.99e-02 5.00e-01 2.33e-02 0.00e+00 1.86e-01 0.00e+00 1.94e-02 2.06e-01 1.94e-01 
9.20e-01 7.89e-02 5.00e-01 2.32e-02 0.00e+00 1.87e-01 0.00e+00 1.96e-02 2.08e-01 1.96e-01 
9.24e-01 7.79e-02 5.00e-01 2.30e-02 0.00e+00 1.88e-01 0.00e+00 1.98e-02 2.09e-01 1.98e-01 
9.27e-01 7.68e-02 5.00e-01 2.29e-02 0.00e+00 1.90e-01 0.00e+00 1.99e-02 2.11e-01 1.99e-01 
9.31e-01 7.58e-02 5.00e-01 2.27e-02 0.00e+00 1.91e-01 0.00e+00 2.01e-02 2.12e-01 2.01e-01 
9.34e-01 7.49e-02 5.00e-01 2.26e-02 0.00e+00 1.92e-01 0.00e+00 2.03e-02 2.14e-01 2.03e-01 
9.38e-01 7.39e-02 5.00e-01 2.24e-02 0.00e+00 1.94e-01 0.00e+00 2.04e-02 2.15e-01 2.04e-01 
9.42e-01 7.30e-02 5.00e-01 2.23e-02 0.00e+00 1.95e-01 0.00e+00 2.06e-02 2.17e-01 2.06e-01 
9.45e-01 7.22e-02 5.00e-01 2.22e-02 0.00e+00 1.96e-01 0.00e+00 2.08e-02 2.18e-01 2.08e-01 
9.49e-01 7.13e-02 5.00e-01 2.21e-02 0.00e+00 1.98e-01 0.00e+00 2.09e-02 2.20e-01 2.09e-01 
9.52e-01 7.05e-02 5.00e-01 2.20e-02 0.00e+00 1.99e-01 0.00e+00 2.11e-02 2.21e-01 2.11e-01 
9.56e-01 6.97e-02 5.00e-01 2.19e-02 0.00e+00 2.00e-01 0.00e+00 2.13e-02 2.23e-01 2.13e-01 
9.59e-01 6.90e-02 5.00e-01 2.18e-02 0.00e+00 2.02e-01 0.00e+00 2.14e-02 2.24e-01 2.14e-01 
9.63e-01 6.82e-02 5.00e-01 2.17e-02 0.00e+00 2.03e-01 0.00e+00 2.16e-02 2.26e-01 2.16e-01 
9.66e-01 6.74e-02 5.00e-01 2.15e-02 0.00e+00 2.04e-01 0.00e+00 2.17e-02 2.27e-01 2.17e-01 
9.70e-01 6.66e-02 5.00e-01 2.15e-02 0.00e+00 2.06e-01 0.00e+00 2.19e-02 2.29e-01 2.19e-01 
9.73e-01 6.57e-02 5.00e-01 2.13e-02 0.00e+00 2.07e-01 0.00e+00 2.21e-02 2.30e-01 2.21e-01 
9.77e-01 6.48e-02 5.00e-01 2.12e-02 0.00e+00 2.08e-01 0.00e+00 2.22e-02 2.31e-01 2.22e-01 
9.80e-01 6.40e-02 5.00e-01 2.10e-02 0.00e+00 2.10e-01 0.00e+00 2.24e-02 2.33e-01 2.24e-01 
9.84e-01 6.32e-02 5.00e-01 2.09e-02 0.00e+00 2.11e-01 0.00e+00 2.26e-02 2.34e-01 2.26e-01 
9.87e-01 6.24e-02 5.00e-01 2.07e-02 0.00e+00 2.12e-01 0.00e+00 2.27e-02 2.36e-01 2.27e-01 
9.91e-01 6.15e-02 5.00e-01 2.06e-02 0.00e+00 2.14e-01 0.00e+00 2.29e-02 2.37e-01 2.29e-01 
9.94e-01 6.07e-02 5.00e-01 2.04e-02 0.00e+00 2.15e-01 0.00e+00 2.30e-02 2.39e-01 2.30e-01 
9.98e-01 5.99e-02 5.00e-01 2.03e-02 0.00e+00 2.16e-01 0.00e+00 2.32e-02 2.40e-01 2.32e-01 
1.00e+00 5.91e-02 5.00e-01 2.01e-02 0.00e+00 2.18e-01 0.00e+00 2.34e-02 2.42e-01 2.34e-01 
1.00e+00 5.83e-02 5.00e-01 2.00e-02 0.00e+00 2.19e-01 0.00e+00 2.35e-02 2.43e-01 2.35e-01 
1.01e+00 5.75e-02 5.00e-01 1.98e-02 0.00e+00 2.20e-01 0.00e+00 2.37e-02 2.45e-01 2.37e-01 
1.01e+00 5.68e-02 5.00e-01 1.97e-02 0.00e+00 2.22e-01 0.00e+00 2.39e-02 2.46e-01 2.39e-01 
1.02e+00 5.61e-02 5.00e-01 1.95e-02 0.00e+00 2.23e-01 0.00e+00 2.40e-02 2.48e-01 2.40e-01 
1.02e+00 5.54e-02 5.00e-01 1.95e-02 0.00e+00 2.24e-01 0.00e+00 2.42e-02 2.49e-01 2.42e-01 
1.02e+00 5.47e-02 5.00e-01 1.93e-02 0.00e+00 2.26e-01 0.00e+00 2.44e-02 2.51e-01 2.44e-01 
1.03e+00 5.40e-02 5.00e-01 1.92e-02 0.00e+00 2.27e-01 0.00e+00 2.45e-02 2.52e-01 2.45e-01 
1.03e+00 5.32e-02 5.00e-01 1.90e-02 0.00e+00 2.28e-01 0.00e+00 2.47e-02 2.54e-01 2.47e-01 
1.03e+00 5.26e-02 5.00e-01 1.89e-02 0.00e+00 2.30e-01 0.00e+00 2.48e-02 2.55e-01 2.48e-01 
1.04e+00 5.18e-02 5.00e-01 1.86e-02 0.00e+00 2.31e-01 0.00e+00 2.50e-02 2.57e-01 2.50e-01 
1.04e+00 5.10e-02 5.00e-01 1.86e-02 0.00e+00 2.32e-01 0.00e+00 2.52e-02 2.58e-01 2.52e-01 
1.04e+00 5.03e-02 5.00e-01 1.83e-02 0.00e+00 2.34e-01 0.00e+00 2.53e-02 2.60e-01 2.53e-01 
1.05e+00 4.96e-02 5.00e-01 1.82e-02 0.00e+00 2.35e-01 0.00e+00 2.55e-02 2.61e-01 2.55e-01 
1.05e+00 4.88e-02 5.00e-01 1.80e-02 0.00e+00 2.36e-01 0.00e+00 2.56e-02 2.63e-01 2.56e-01 
1.05e+00 4.81e-02 5.00e-01 1.79e-02 0.00e+00 2.38e-01 0.00e+00 2.58e-02 2.64e-01 2.58e-01 
1.06e+00 4.74e-02 5.00e-01 1.77e-02 0.00e+00 2.39e-01 0.00e+00 2.60e-02 2.66e-01 2.60e-01 
1.06e+00 4.67e-02 5.00e-01 1.76e-02 0.00e+00 2.40e-01 0.00e+00 2.61e-02 2.67e-01 2.61e-01 
1.06e+00 4.60e-02 5.00e-01 1.73e-02 0.00e+00 2.42e-01 0.00e+00 2.63e-02 2.69e-01 2.63e-01 
1.07e+00 4.53e-02 5.00e-01 1.72e-02 0.00e+00 2.43e-01 0.00e+00 2.64e-02 2.70e-01 2.64e-01 
1.07e+00 4.46e-02 5.00e-01 1.70e-02 0.00e+00 2.45e-01 0.00e+00 2.66e-02 2.72e-01 2.66e-01 
1.07e+00 4.40e-02 5.00e-01 1.69e-02 0.00e+00 2.46e-01 0.00e+00 2.68e-02 2.73e-01 2.68e-01 
1.08e+00 4.33e-02 5.00e-01 1.67e-02 0.00e+00 2.47e-01 0.00e+00 2.69e-02 2.75e-01 2.69e-01 
1.08e+00 4.26e-02 5.00e-01 1.65e-02 0.00e+00 2.49e-01 0.00e+00 2.71e-02 2.76e-01 2.71e-01 
1.08e+00 4.19e-02 5.00e-01 1.63e-02 0.00e+00 2.50e-01 0.00e+00 2.72e-02 2.78e-01 2.72e-01 
1.09e+00 4.12e-02 5.00e-01 1.62e-02 0.00e+00 2.51e-01 0.00e+00 2.74e-02 2.79e-01 2.74e-01 
1.09e+00 4.06e-02 5.00e-01 1.60e-02 0.00e+00 2.53e-01 0.00e+00 2.76e-02 2.81e-01 2.76e-01 
1.10e+00 3.99e-02 5.00e-01 1.58e-02 0.00e+00 2.54e-01 0.00e+00 2.77e-02 2.82e-01 2.77e-01 
1.10e+00 3.93e-02 4.99e-01 1.56e-02 0.00e+00 2.55e-01 0.00e+00 2.79e-02 2.84e-01 2.79e-01 
1.10e+00 3.88e-02 4.99e-01 1.55e-02 0.00e+00 2.56e-01 0.00e+00 2.80e-02 2.85e-01 2.80e-01 
1.11e+00 3.81e-02 5.00e-01 1.53e-02 0.00e+00 2.58e-01 0.00e+00 2.82e-02 2.86e-01 2.82e-01 
1.11e+00 3.76e-02 5.00e-01 1.52e-02 0.00e+00 2.59e-01 0.00e+00 2.84e-02 2.88e-01 2.84e-01 
1.11e+00 3.71e-02 5.00e-01 1.51e-02 0.00e+00 2.60e-01 0.00e+00 2.85e-02 2.89e-01 2.85e-01 
1.12e+00 3.66e-02 5.00e-01 1.49e-02 0.00e+00 2.62e-01 0.00e+00 2.87e-02 2.91e-01 2.87e-01 
1.12e+00 3.60e-02 5.00e-01 1.47e-02 0.00e+00 2.63e-01 0.00e+00 2.88e-02 2.92e-01 2.88e-01 
1.12e+00 3.54e-02 5.00e-01 1.46e-02 0.00e+00 2.64e-01 0.00e+00 2.90e-02 2.94e-01 2.90e-01 
1.13e+00 3.48e-02 5.00e-01 1.44e-02 0.00e+00 2.66e-01 0.00e+00 2.91e-02 2.95e-01 2.91e-01 
1.13e+00 3.42e-02 5.00e-01 1.42e-02 0.00e+00 2.67e-01 0.00e+00 2.93e-02 2.97e-01 2.93e-01 
1.13e+00 3.35e-02 5.00e-01 1.40e-02 0.00e+00 2.68e-01 0.00e+00 2.95e-02 2.98e-01 2.95e-01 
1.14e+00 3.29e-02 5.00e-01 1.38e-02 0.00e+00 2.70e-01 0.00e+00 2.96e-02 3.00e-01 2.96e-01 
1.14e+00 3.23e-02 5.00e-01 1.36e-02 0.00e+00 2.71e-01 0.00e+00 2.98e-02 3.01e-01 2.98e-01 
1.14e+00 3.17e-02 5.00e-01 1.35e-02 0.00e+00 2.72e-01 0.00e+00 2.99e-02 3.03e-01 2.99e-01 
1.15e+00 3.12e-02 5.00e-01 1.33e-02 0.00e+00 2.74e-01 0.00e+00 3.01e-02 3.04e-01 3.01e-01 
1.15e+00 3.07e-02 5.00e-01 1.32e-02 0.00e+00 2.75e-01 0.00e+00 3.02e-02 3.06e-01 3.02e-01 
1.16e+00 3.02e-02 5.00e-01 1.30e-02 0.00e+00 2.76e-01 0.00e+00 3.04e-02 3.07e-01 3.04e-01 
1.16e+00 2.97e-02 5.00e-01 1.29e-02 0.00e+00 2.78e-01 0.00e+00 3.05e-02 3.08e-01 3.05e-01 
1.16e+00 2.92e-02 5.00e-01 1.27e-02 0.00e+00 2.79e-01 0.00e+00 3.07e-02 3.10e-01 3.07e-01 
1.17e+00 2.87e-02 5.00e-01 1.25e-02 0.00e+00 2.80e-01 0.00e+00 3.09e-02 3.11e-01 3.09e-01 
1.17e+00 2.81e-02 5.00e-01 1.23e-02 0.00e+00 2.82e-01 0.00e+00 3.10e-02 3.13e-01 3.10e-01 
1.17e+00 2.76e-02 5.00e-01 1.22e-02 0.00e+00 2.83e-01 0.00e+00 3.12e-02 3.14e-01 3.12e-01 
1.18e+00 2.71e-02 5.00e-01 1.20e-02 0.00e+00 2.84e-01 0.00e+00 3.13e-02 3.16e-01 3.13e-01 
1.18e+00 2.66e-02 5.00e-01 1.19e-02 0.00e+00 2.85e-01 0.00e+00 3.15e-02 3.17e-01 3.15e-01 
1.18e+00 2.61e-02 5.00e-01 1.16e-02 0.00e+00 2.87e-01 0.00e+00 3.16e-02 3.19e-01 3.16e-01 
1.19e+00 2.56e-02 5.00e-01 1.15e-02 0.00e+00 2.88e-01 0.00e+00 3.18e-02 3.20e-01 3.18e-01 
1.19e+00 2.51e-02 5.00e-01 1.13e-02 0.00e+00 2.89e-01 0.00e+00 3.19e-02 3.22e-01 3.19e-01 
1.19e+00 2.47e-02 5.00e-01 1.12e-02 0.00e+00 2.91e-01 0.00e+00 3.21e-02 3.23e-01 3.21e-01 
1.20e+00 2.43e-02 5.00e-01 1.10e-02 0.00e+00 2.92e-01 0.00e+00 3.22e-02 3.24e-01 3.22e-01 
1.20e+00 2.38e-02 5.00e-01 1.09e-02 0.00e+00 2.93e-01 0.00e+00 3.24e-02 3.26e-01 3.24e-01 
1.20e+00 2.34e-02 5.00e-01 1.07e-02 0.00e+00 2.95e-01 0.00e+00 3.25e-02 3.27e-01 3.25e-01 
1.21e+00 2.31e-02 5.00e-01 1.07e-02 0.00e+00 2.96e-01 0.00e+00 3.27e-02 3.29e-01 3.27e-01 
1.21e+00 2.27e-02 5.00e-01 1.05e-02 0.00e+00 2.97e-01 0.00e+00 3.28e-02 3.30e-01 3.28e-01 
1.21e+00 2.23e-02 5.00e-01 1.04e-02 0.00e+00 2.98e-01 0.00e+00 3.30e-02 3.32e-01 3.30e-01 
1.22e+00 2.18e-02 5.00e-01 1.02e-02 0.00e+00 3.00e-01 0.00e+00 3.31e-02 3.33e-01 3.31e-01 
1.22e+00 2.14e-02 5.00e-01 1.00e-02 0.00e+00 3.01e-01 0.00e+00 3.33e-02 3.34e-01 3.33e-01 
1.23e+00 2.09e-02 5.00e-01 9.81e-03 0.00e+00 3.02e-01 0.00e+00 3.34e-02 3.36e-01 3.34e-01 
1.23e+00 2.06e-02 5.00e-01 9.75e-03 0.00e+00 3.04e-01 0.00e+00 3.36e-02 3.37e-01 3.36e-01 
1.23e+00 2.02e-02 5.00e-01 9.57e-03 0.00e+00 3.05e-01 0.00e+00 3.37e-02 3.39e-01 3.37e-01 
1.24e+00 1.98e-02 5.00e-01 9.46e-03 0.00e+00 3.06e-01 0.00e+00 3.39e-02 3.40e-01 3.39e-01 
1.24e+00 1.95e-02 5.00e-01 9.31e-03 0.00e+00 3.07e-01 0.00e+00 3.40e-02 3.42e-01 3.40e-01 
1.24e+00 1.91e-02 5.00e-01 9.15e-03 0.00e+00 3.09e-01 0.00e+00 3.41e-02 3.43e-01 3.41e-01 
1.25e+00 1.86e-02 5.00e-01 8.90e-03 0.00e+00 3.10e-01 0.00e+00 3.43e-02 3.44e-01 3.43e-01 
1.25e+00 1.81e-02 5.00e-01 8.77e-03 0.00e+00 3.11e-01 0.00e+00 3.44e-02 3.46e-01 3.44e-01 
1.25e+00 1.77e-02 5.00e-01 8.58e-03 0.00e+00 3.12e-01 0.00e+00 3.46e-02 3.47e-01 3.46e-01 
1.26e+00 1.74e-02 5.00e-01 8.49e-03 0.00e+00 3.14e-01 0.00e+00 3.47e-02 3.49e-01 3.47e-01 
1.26e+00 1.70e-02 5.00e-01 8.32e-03 0.00e+00 3.15e-01 0.00e+00 3.49e-02 3.50e-01 3.49e-01 
1.26e+00 1.67e-02 5.00e-01 8.26e-03 0.00e+00 3.16e-01 0.00e+00 3.50e-02 3.51e-01 3.50e-01 
1.27e+00 1.64e-02 5.00e-01 8.09e-03 0.00e+00 3.18e-01 0.00e+00 3.52e-02 3.53e-01 3.52e-01 
1.27e+00 1.61e-02 5.00e-01 8.04e-03 0.00e+00 3.19e-01 0.00e+00 3.53e-02 3.54e-01 3.53e-01 
1.27e+00 1.58e-02 5.00e-01 7.81e-03 0.00e+00 3.20e-01 0.00e+00 3.54e-02 3.56e-01 3.54e-01 
1.28e+00 1.54e-02 5.00e-01 7.74e-03 0.00e+00 3.21e-01 0.00e+00 3.56e-02 3.57e-01 3.56e-01 
1.28e+00 1.50e-02 5.00e-01 7.40e-03 0.00e+00 3.23e-01 0.00e+00 3.57e-02 3.58e-01 3.57e-01 
1.28e+00 1.45e-02 5.00e-01 7.32e-03 0.00e+00 3.24e-01 0.00e+00 3.59e-02 3.60e-01 3.59e-01 
1.29e+00 1.40e-02 5.00e-01 6.96e-03 0.00e+00 3.25e-01 0.00e+00 3.60e-02 3.61e-01 3.60e-01 
1.29e+00 1.35e-02 5.00e-01 6.89e-03 0.00e+00 3.26e-01 0.00e+00 3.62e-02 3.63e-01 3.62e-01 
1.29e+00 1.30e-02 5.00e-01 6.52e-03 0.00e+00 3.28e-01 0.00e+00 3.63e-02 3.64e-01 3.63e-01 
1.30e+00 1.25e-02 5.00e-01 6.36e-03 0.00e+00 3.29e-01 0.00e+00 3.64e-02 3.65e-01 3.64e-01 
1.30e+00 1.19e-02 4.99e-01 6.00e-03 0.00e+00 3.30e-01 0.00e+00 3.66e-02 3.67e-01 3.66e-01 
1.31e+00 1.14e-02 5.00e-01 5.89e-03 0.00e+00 3.31e-01 0.00e+00 3.67e-02 3.68e-01 3.67e-01 
1.31e+00 1.10e-02 5.00e-01 5.59e-03 0.00e+00 3.32e-01 0.00e+00 3.69e-02 3.69e-01 3.69e-01 
1.31e+00 1.06e-02 5.00e-01 5.46e-03 0.00e+00 3.34e-01 0.00e+00 3.70e-02 3.71e-01 3.70e-01 
1.32e+00 1.01e-02 5.00e-01 5.11e-03 0.00e+00 3.35e-01 0.00e+00 3.71e-02 3.72e-01 3.71e-01 
1.32e+00 9.56e-03 5.00e-01 4.97e-03 0.00e+00 3.36e-01 0.00e+00 3.73e-02 3.73e-01 3.73e-01 
1.32e+00 9.09e-03 5.00e-01 4.66e-03 0.00e+00 3.37e-01 0.00e+00 3.74e-02 3.75e-01 3.74e-01 
1.33e+00 8.58e-03 5.00e-01 4.46e-03 0.00e+00 3.39e-01 0.00e+00 3.76e-02 3.76e-01 3.76e-01 
1.33e+00 8.00e-03 5.00e-01 4.07e-03 0.00e+00 3.40e-01 0.00e+00 3.77e-02 3.78e-01 3.77e-01 
1.33e+00 7.49e-03 5.00e-01 3.94e-03 0.00e+00 3.41e-01 0.00e+00 3.78e-02 3.79e-01 3.78e-01 
1.34e+00 7.08e-03 5.00e-01 3.67e-03 0.00e+00 3.42e-01 0.00e+00 3.80e-02 3.80e-01 3.80e-01 
1.34e+00 6.60e-03 5.00e-01 3.44e-03 0.00e+00 3.43e-01 0.00e+00 3.81e-02 3.82e-01 3.81e-01 
1.34e+00 6.27e-03 5.00e-01 3.34e-03 0.00e+00 3.45e-01 0.00e+00 3.83e-02 3.83e-01 3.83e-01 
1.35e+00 5.81e-03 5.00e-01 2.97e-03 0.00e+00 3.46e-01 0.00e+00 3.84e-02 3.84e-01 3.84e-01 
1.35e+00 5.55e-03 4.99e-01 3.06e-03 0.00e+00 3.47e-01 0.00e+00 3.85e-02 3.86e-01 3.85e-01 
1.35e+00 5.44e-03 4.99e-01 2.88e-03 0.00e+00 3.48e-01 0.00e+00 3.87e-02 3.87e-01 3.87e-01 
1.36e+00 5.15e-03 4.99e-01 2.76e-03 0.00e+00 3.50e-01 0.00e+00 3.88e-02 3.88e-01 3.88e-01 
1.36e+00 4.87e-03 4.99e-01 2.60e-03 0.00e+00 3.51e-01 0.00e+00 3.89e-02 3.90e-01 3.89e-01 
1.36e+00 4.72e-03 4.99e-01 2.61e-03 0.00e+00 3.52e-01 0.00e+00 3.91e-02 3.91e-01 3.91e-01 
1.37e+00 4.61e-03 5.00e-01 2.50e-03 0.00e+00 3.53e-01 0.00e+00 3.92e-02 3.92e-01 3.92e-01 
1.37e+00 4.36e-03 5.00e-01 2.34e-03 0.00e+00 3.54e-01 0.00e+00 3.93e-02 3.94e-01 3.93e-01 
1.38e+00 4.15e-03 5.00e-01 2.29e-03 0.00e+00 3.55e-01 0.00e+00 3.95e-02 3.95e-01 3.95e-01 
1.38e+00 3.97e-03 5.00e-01 2.15e-03 0.00e+00 3.57e-01 0.00e+00 3.96e-02 3.96e-01 3.96e-01 
1.38e+00 3.78e-03 5.00e-01 2.09e-03 0.00e+00 3.58e-01 0.00e+00 3.97e-02 3.98e-01 3.97e-01 
1.39e+00 3.57e-03 4.99e-01 1.94e-03 0.00e+00 3.59e-01 0.00e+00 3.99e-02 3.99e-01 3.99e-01 
1.39e+00 3.40e-03 4.99e-01 1.91e-03 0.00e+00 3.60e-01 0.00e+00 4.00e-02 4.00e-01 4.00e-01 
1.39e+00 3.21e-03 5.00e-01 1.73e-03 0.00e+00 3.61e-01 0.00e+00 4.01e-02 4.02e-01 4.01e-01 
1.40e+00 3.10e-03 5.00e-01 1.79e-03 0.00e+00 3.63e-01 0.00e+00 4.03e-02 4.03e-01 4.03e-01 
1.40e+00 2.85e-03 5.00e-01 1.46e-03 0.00e+00 3.64e-01 0.00e+00 4.04e-02 4.04e-01 4.04e-01 
1.40e+00 2.65e-03 5.00e-01 1.56e-03 0.00e+00 3.65e-01 0.00e+00 4.05e-02 4.05e-01 4.05e-01 
1.41e+00 2.46e-03 5.00e-01 1.28e-03 0.00e+00 3.66e-01 0.00e+00 4.07e-02 4.07e-01 4.07e-01 
1.41e+00 2.25e-03 5.00e-01 1.32e-03 0.00e+00 3.67e-01 0.00e+00 4.08e-02 4.08e-01 4.08e-01 
1.41e+00 2.17e-03 4.99e-01 1.19e-03 0.00e+00 3.68e-01 0.00e+00 4.09e-02 4.09e-01 4.09e-01 
1.42e+00 2.09e-03 4.99e-01 1.23e-03 0.00e+00 3.70e-01 0.00e+00 4.11e-02 4.11e-01 4.11e-01 
1.42e+00 1.85e-03 4.99e-01 9.24e-04 0.00e+00 3.71e-01 0.00e+00 4.12e-02 4.12e-01 4.12e-01 
1.42e+00 1.97e-03 4.99e-01 1.36e-03 0.00e+00 3.72e-01 0.00e+00 4.13e-02 4.13e-01 4.13e-01 
1.43e+00 2.00e-03 4.99e-01 9.85e-04 0.00e+00 3.73e-01 0.00e+00 4.14e-02 4.14e-01 4.14e-01 
1.43e+00 1.85e-03 4.99e-01 1.18e-03 0.00e+00 3.74e-01 0.00e+00 4.16e-02 4.16e-01 4.16e-01 
1.44e+00 1.89e-03 5.00e-01 1.05e-03 0.00e+00 3.75e-01 0.00e+00 4.17e-02 4.17e-01 4.17e-01 
1.44e+00 1.90e-03 5.00e-01 1.19e-03 0.00e+00 3.76e-01 0.00e+00 4.18e-02 4.18e-01 4.18e-01 
1.44e+00 1.77e-03 5.00e-01 9.20e-04 0.00e+00 3.78e-01 0.00e+00 4.20e-02 4.20e-01 4.20e-01 
1.45e+00 1.58e-03 5.00e-01 9.57e-04 0.00e+00 3.79e-01 0.00e+00 4.21e-02 4.21e-01 4.21e-01 
1.45e+00 1.48e-03 4.99e-01 8.09e-04 0.00e+00 3.80e-01 0.00e+00 4.22e-02 4.22e-01 4.22e-01 
1.45e+00 1.22e-03 5.00e-01 6.50e-04 0.00e+00 3.81e-01 0.00e+00 4.23e-02 4.23e-01 4.23e-01 
1.46e+00 9.22e-04 5.00e-01 4.61e-04 0.00e+00 3.82e-01 0.00e+00 4.25e-02 4.25e-01 4.25e-01 
1.46e+00 6.24e-04 5.00e-01 2.94e-04 0.00e+00 3.83e-01 0.00e+00 4.26e-02 4.26e-01 4.26e-01 
1.46e+00 4.79e-04 5.00e-01 2.84e-04 0.00e+00 3.84e-01 0.00e+00 4.27e-02 4.27e-01 4.27e-01 
1.47e+00 3.68e-04 5.00e-01 1.64e-04 0.00e+00 3.86e-01 0.00e+00 4.28e-02 4.28e-01 4.28e-01 
1.47e+00 3.28e-04 4.99e-01 2.31e-04 0.00e+00 3.87e-01 0.00e+00 4.30e-02 4.30e-01 4.30e-01 
1.47e+00 2.54e-04 4.99e-01 8.13e-05 0.00e+00 3.88e-01 0.00e+00 4.31e-02 4.31e-01 4.31e-01 
1.48e+00 1.78e-04 4.99e-01 1.34e-04 0.00e+00 3.89e-01 0.00e+00 4.32e-02 4.32e-01 4.32e-01 
1.48e+00 1.59e-04 5.00e-01 6.24e-05 0.00e+00 3.90e-01 0.00e+00 4.33e-02 4.33e-01 4.33e-01 
1.48e+00 1.08e-04 4.99e-01 6.96e-05 0.00e+00 3.91e-01 0.00e+00 4.35e-02 4.35e-01 4.35e-01 
1.49e+00 7.46e-05 4.99e-01 2.33e-05 0.00e+00 3.92e-01 0.00e+00 4.36e-02 4.36e-01 4.36e-01 
1.49e+00 6.38e-05 5.00e-01 5.45e-05 0.00e+00 3.93e-01 0.00e+00 4.37e-02 4.37e-01 4.37e-01 
1.49e+00 4.79e-05 5.00e-01 6.08e-06 0.00e+00 3.94e-01 0.00e+00 4.38e-02 4.38e-01 4.38e-01 
1.50e+00 3.70e-05 5.00e-01 3.89e-05 0.00e+00 3.96e-01 0.00e+00 4.40e-02 4.40e-01 4.40e-01 
1.50e+00 2.52e-05 5.00e-01 -6.37e-06 0.00e+00 3.97e-01 0.00e+00 4.41e-02 4.41e-01 4.41e-01 
1.51e+00 2.02e-05 5.00e-01 3.06e-05 0.00e+00 3.98e-01 0.00e+00 4.42e-02 4.42e-01 4.42e-01 
1.51e+00 1.30e-05 5.00e-01 -1.32e-05 0.00e+00 3.99e-01 0.00e+00 4.43e-02 4.43e-01 4.43e-01 
1.51e+00 8.34e-06 4.99e-01 2.27e-05 0.00e+00 4.00e-01 0.00e+00 4.44e-02 4.44e-01 4.44e-01 
1.52e+00 4.78e-06 4.99e-01 -1.57e-05 0.00e+00 4.01e-01 0.00e+00 4.46e-02 4.46e-01 4.46e-01 
1.52e+00 3.48e-06 4.99e-01 1.92e-05 0.00e+00 4.02e-01 0.00e+00 4.47e-02 4.47e-01 4.47e-01 
1.52e+00 1.78e-06 5.00e-01 -1.60e-05 0.00e+00 4.03e-01 0.00e+00 4.48e-02 4.48e-01 4.48e-01 
1.53e+00 9.21e-07 5.00e-01 1.63e-05 0.00e+00 4.04e-01 0.00e+00 4.49e-02 4.49e-01 4.49e-01 
1.53e+00 5.66e-07 4.99e-01 -1.48e-05 0.00e+00 4.05e-01 0.00e+00 4.50e-02 4.50e-01 4.50e-01 
1.53e+00 4.70e-07 5.00e-01 1.46e-05 0.00e+00 4.07e-01 0.00e+00 4.52e-02 4.52e-01 4.52e-01 
1.54e+00 3.19e-07 4.99e-01 -1.35e-05 0.00e+00 4.08e-01 0.00e+00 4.53e-02 4.53e-01 4.53e-01 
1.54e+00 3.07e-07 4.99e-01 1.32e-05 0.00e+00 4.09e-01 0.00e+00 4.54e-02 4.54e-01 4.54e-01 
1.54e+00 4.22e-07 4.99e-01 -1.20e-05 0.00e+00 4.10e-01 0.00e+00 4.55e-02 4.55e-01 4.55e-01 
1.55e+00 4.60e-07 4.99e-01 1.19e-05 0.00e+00 4.11e-01 0.00e+00 4.56e-02 4.56e-01 4.56e-01 
1.55e+00 3.84e-07 5.00e-01 -1.08e-05 0.00e+00 4.12e-01 0.00e+00 4.58e-02 4.58e-01 4.58e-01 
1.55e+00 3.62e-07 5.00e-01 1.07e-05 0.00e+00 4.13e-01 0.00e+00 4.59e-02 4.59e-01 4.59e-01 
1.56e+00 3.69e-07 5.00e-01 -9.73e-06 0.00e+00 4.14e-01 0.00e+00 4.60e-02 4.60e-01 4.60e-01 
1.56e+00 4.98e-07 4.99e-01 9.86e-06 0.00e+00 4.15e-01 0.00e+00 4.61e-02 4.61e-01 4.61e-01 
1.56e+00 7.23e-07 5.00e-01 -8.44e-06 0.00e+00 4.16e-01 0.00e+00 4.62e-02 4.62e-01 4.62e-01 
1.57e+00 7.40e-07 4.99e-01 8.95e-06 0.00e+00 4.17e-01 0.00e+00 4.64e-02 4.64e-01 4.64e-01 
1.57e+00 6.86e-07 4.99e-01 -7.61e-06 0.00e+00 4.18e-01 0.00e+00 4.65e-02 4.65e-01 4.65e-01 
1.57e+00 1.05e-06 4.99e-01 8.57e-06 0.00e+00 4.19e-01 0.00e+00 4.66e-02 4.66e-01 4.66e-01 
1.58e+00 1.47e-06 5.00e-01 -6.24e-06 0.00e+00 4.20e-01 0.00e+00 4.67e-02 4.67e-01 4.67e-01 
1.58e+00 1.79e-06 5.00e-01 8.23e-06 0.00e+00 4.21e-01 0.00e+00 4.68e-02 4.68e-01 4.68e-01 
1.59e+00 2.10e-06 5.00e-01 -5.10e-06 0.00e+00 4.22e-01 0.00e+00 4.69e-02 4.69e-01 4.69e-01 
1.59e+00 2.38e-06 5.00e-01 7.92e-06 0.00e+00 4.23e-01 0.00e+00 4.71e-02 4.71e-01 4.71e-01 
1.59e+00 2.62e-06 5.00e-01 -4.11e-06 0.00e+00 4.25e-01 0.00e+00 4.72e-02 4.72e-01 4.72e-01 
1.60e+00 2.78e-06 4.99e-01 7.52e-06 0.00e+00 4.26e-01 0.00e+00 4.73e-02 4.73e-01 4.73e-01 
1.60e+00 2.54e-06 4.99e-01 -3.82e-06 0.00e+00 4.27e-01 0.00e+00 4.74e-02 4.74e-01 4.74e-01 
1.60e+00 2.30e-06 4.99e-01 6.63e-06 0.00e+00 4.28e-01 0.00e+00 4.75e-02 4.75e-01 4.75e-01 
1.61e+00 2.51e-06 4.99e-01 -3.01e-06 0.00e+00 4.29e-01 0.00e+00 4.76e-02 4.76e-01 4.76e-01 
1.61e+00 3.21e-06 5.00e-01 7.08e-06 0.00e+00 4.30e-01 0.00e+00 4.77e-02 4.77e-01 4.77e-01 
1.61e+00 4.89e-06 5.00e-01 -2.72e-07 0.00e+00 4.31e-01 0.00e+00 4.79e-02 4.79e-01 4.79e-01 
1.62e+00 6.31e-06 5.00e-01 8.58e-06 0.00e+00 4.32e-01 0.00e+00 4.80e-02 4.80e-01 4.80e-01 
1.62e+00 7.47e-06 5.00e-01 1.74e-06 0.00e+00 4.33e-01 0.00e+00 4.81e-02 4.81e-01 4.81e-01 
1.62e+00 8.28e-06 5.00e-01 9.32e-06 0.00e+00 4.34e-01 0.00e+00 4.82e-02 4.82e-01 4.82e-01 
1.63e+00 9.86e-06 4.99e-01 4.26e-06 0.00e+00 4.35e-01 0.00e+00 4.83e-02 4.83e-01 4.83e-01 
1.63e+00 1.07e-05 4.99e-01 1.02e-05 0.00e+00 4.36e-01 0.00e+00 4.84e-02 4.84e-01 4.84e-01 
1.63e+00 1.17e-05 4.99e-01 5.96e-06 0.00e+00 4.37e-01 0.00e+00 4.85e-02 4.85e-01 4.85e-01 
1.64e+00 1.20e-05 4.99e-01 1.04e-05 0.00e+00 4.38e-01 0.00e+00 4.87e-02 4.87e-01 4.87e-01 
1.64e+00 6.07e-06 5.00e-01 -1.75e-06 0.00e+00 4.39e-01 0.00e+00 4.88e-02 4.88e-01 4.88e-01 
1.65e+00 5.26e-06 5.00e-01 8.73e-06 0.00e+00 4.40e-01 0.00e+00 4.89e-02 4.89e-01 4.89e-01 
1.65e+00 5.14e-06 5.00e-01 -1.36e-06 0.00e+00 4.41e-01 0.00e+00 4.90e-02 4.90e-01 4.90e-01 
1.65e+00 3.35e-06 4.99e-01 5.81e-06 0.00e+00 4.42e-01 0.00e+00 4.91e-02 4.91e-01 4.91e-01 
1.66e+00 2.17e-06 4.99e-01 -2.58e-06 0.00e+00 4.43e-01 0.00e+00 4.92e-02 4.92e-01 4.92e-01 
1.66e+00 1.85e-06 5.00e-01 4.96e-06 0.00e+00 4.44e-01 0.00e+00 4.93e-02 4.93e-01 4.93e-01 
1.66e+00 1.58e-06 5.00e-01 -2.56e-06 0.00e+00 4.45e-01 0.00e+00 4.94e-02 4.94e-01 4.94e-01 
1.67e+00 1.21e-06 5.00e-01 4.08e-06 0.00e+00 4.46e-01 0.00e+00 4.95e-02 4.95e-01 4.95e-01 
1.67e+00 1.45e-06 5.00e-01 -1.89e-06 0.00e+00 4.47e-01 0.00e+00 4.97e-02 4.97e-01 4.97e-01 
1.67e+00 1.76e-06 5.00e-01 4.20e-06 0.00e+00 4.48e-01 0.00e+00 4.98e-02 4.98e-01 4.98e-01 
1.68e+00 2.81e-06 4.99e-01 -1.35e-07 0.00e+00 4.49e-01 0.00e+00 4.99e-02 4.99e-01 4.99e-01 
1.68e+00 4.09e-06 4.99e-01 5.76e-06 0.00e+00 4.50e-01 0.00e+00 5.00e-02 5.00e-01 5.00e-01 
1.68e+00 3.98e-06 5.00e-01 1.91e-08 0.00e+00 4.51e-01 0.00e+00 5.01e-02 5.01e-01 5.01e-01 
1.69e+00 1.95e-06 5.00e-01 2.68e-06 0.00e+00 4.52e-01 0.00e+00 5.02e-02 5.02e-01 5.02e-01 
1.69e+00 8.98e-07 5.00e-01 -1.30e-06 0.00e+00 4.53e-01 0.00e+00 5.03e-02 5.03e-01 5.03e-01 
1.69e+00 3.81e-07 5.00e-01 1.76e-06 0.00e+00 4.54e-01 0.00e+00 5.04e-02 5.04e-01 5.04e-01 
1.70e+00 1.54e-07 4.99e-01 -1.45e-06 0.00e+00 4.55e-01 0.00e+00 5.05e-02 5.05e-01 5.05e-01 
1.70e+00 1.16e-07 4.99e-01 1.54e-06 0.00e+00 4.56e-01 0.00e+00 5.06e-02 5.06e-01 5.06e-01 
1.70e+00 1.57e-07 4.99e-01 -1.24e-06 0.00e+00 4.57e-01 0.00e+00 5.07e-02 5.07e-01 5.07e-01 
1.71e+00 1.21e-07 4.99e-01 1.35e-06 0.00e+00 4.58e-01 0.00e+00 5.08e-02 5.08e-01 5.08e-01 
1.71e+00 1.14e-07 4.99e-01 -1.12e-06 0.00e+00 4.59e-01 0.00e+00 5.10e-02 5.10e-01 5.10e-01 
1.72e+00 9.26e-08 4.99e-01 1.19e-06 0.00e+00 4.60e-01 0.00e+00 5.11e-02 5.11e-01 5.11e-01 
1.72e+00 8.60e-08 4.99e-01 -1.01e-06 0.00e+00 4.61e-01 0.00e+00 5.12e-02 5.12e-01 5.12e-01 
1.72e+00 1.20e-07 5.00e-01 1.13e-06 0.00e+00 4.61e-01 0.00e+00 5.13e-02 5.13e-01 5.13e-01 
1.73e+00 2.16e-07 5.00e-01 -7.65e-07 0.00e+00 4.62e-01 0.00e+00 5.14e-02 5.14e-01 5.14e-01 
1.73e+00 1.48e-07 5.00e-01 9.36e-07 0.00e+00 4.63e-01 0.00e+00 5.15e-02 5.15e-01 5.15e-01 
1.73e+00 3.64e-07 5.00e-01 -3.71e-07 0.00e+00 4.64e-01 0.00e+00 5.16e-02 5.16e-01 5.16e-01 
1.74e+00 7.76e-07 4.99e-01 1.46e-06 0.00e+00 4.65e-01 0.00e+00 5.17e-02 5.17e-01 5.17e-01 
1.74e+00 4.03e-07 5.00e-01 -8.07e-07 0.00e+00 4.66e-01 0.00e+00 5.18e-02 5.18e-01 5.18e-01 
1.74e+00 2.97e-07 4.99e-01 1.19e-06 0.00e+00 4.67e-01 0.00e+00 5.19e-02 5.19e-01 5.19e-01 
1.75e+00 2.17e-07 4.99e-01 -8.19e-07 0.00e+00 4.68e-01 0.00e+00 5.20e-02 5.20e-01 5.20e-01 
1.75e+00 8.64e-08 4.99e-01 9.01e-07 0.00e+00 4.69e-01 0.00e+00 5.21e-02 5.21e-01 5.21e-01 
1.75e+00 4.33e-08 4.99e-01 -7.92e-07 0.00e+00 4.70e-01 0.00e+00 5.22e-02 5.22e-01 5.22e-01 
1.76e+00 3.37e-08 5.00e-01 8.00e-07 0.00e+00 4.71e-01 0.00e+00 5.23e-02 5.23e-01 5.23e-01 
1.76e+00 2.19e-08 5.00e-01 -7.28e-07 0.00e+00 4.72e-01 0.00e+00 5.24e-02 5.24e-01 5.24e-01 
1.76e+00 1.15e-08 5.00e-01 7.07e-07 0.00e+00 4.73e-01 0.00e+00 5.25e-02 5.25e-01 5.25e-01 
1.77e+00 5.18e-09 5.00e-01 -6.64e-07 0.00e+00 4.74e-01 0.00e+00 5.26e-02 5.26e-01 5.26e-01 
1.77e+00 2.24e-09 5.00e-01 6.33e-07 0.00e+00 4.75e-01 0.00e+00 5.27e-02 5.27e-01 5.27e-01 
1.77e+00 5.89e-10 5.00e-01 -6.00e-07 0.00e+00 4.76e-01 0.00e+00 5.28e-02 5.28e-01 5.28e-01 
1.78e+00 1.43e-10 5.00e-01 5.69e-07 0.00e+00 4.77e-01 0.00e+00 5.30e-02 5.30e-01 5.30e-01 
1.78e+00 6.47e-11 4.99e-01 -5.40e-07 0.00e+00 4.78e-01 0.00e+00 5.31e-02 5.31e-01 5.31e-01 
1.79e+00 6.42e-11 4.99e-01 5.13e-07 0.00e+00 4.78e-01 0.00e+00 5.32e-02 5.32e-01 5.32e-01 
1.79e+00 5.77e-10 4.99e-01 -4.85e-07 0.00e+00 4.79e-01 0.00e+00 5.33e-02 5.33e-01 5.33e-01 
1.79e+00 5.05e-10 4.99e-01 4.61e-07 0.00e+00 4.80e-01 0.00e+00 5.34e-02 5.34e-01 5.34e-01 
1.80e+00 1.25e-09 5.00e-01 -4.36e-07 0.00e+00 4.81e-01 0.00e+00 5.35e-02 5.35e-01 5.35e-01 
1.80e+00 1.40e-09 4.99e-01 4.16e-07 0.00e+00 4.82e-01 0.00e+00 5.36e-02 5.36e-01 5.36e-01 
1.80e+00 1.18e-09 4.99e-01 -3.93e-07 0.00e+00 4.83e-01 0.00e+00 5.37e-02 5.37e-01 5.37e-01 
1.81e+00 1.03e-08 4.99e-01 3.88e-07 0.00e+00 4.84e-01 0.00e+00 5.38e-02 5.38e-01 5.38e-01 
1.81e+00 2.56e-08 4.99e-01 -3.30e-07 0.00e+00 4.85e-01 0.00e+00 5.39e-02 5.39e-01 5.39e-01 
1.81e+00 1.34e-07 5.00e-01 5.11e-07 0.00e+00 4.86e-01 0.00e+00 5.40e-02 5.40e-01 5.40e-01 
1.82e+00 2.04e-07 5.00e-01 -1.82e-07 0.00e+00 4.87e-01 0.00e+00 5.41e-02 5.41e-01 5.41e-01 
1.82e+00 6.90e-07 5.00e-01 1.20e-06 0.00e+00 4.88e-01 0.00e+00 5.42e-02 5.42e-01 5.42e-01 
1.82e+00 3.55e-06 5.00e-01 4.16e-06 0.00e+00 4.88e-01 0.00e+00 5.43e-02 5.43e-01 5.43e-01 
1.83e+00 8.61e-06 5.00e-01 8.93e-06 0.00e+00 4.89e-01 0.00e+00 5.44e-02 5.44e-01 5.44e-01 
1.83e+00 4.77e-06 5.00e-01 -1.33e-06 0.00e+00 4.90e-01 0.00e+00 5.45e-02 5.45e-01 5.45e-01 
1.83e+00 4.18e-07 5.00e-01 1.89e-06 0.00e+00 4.91e-01 0.00e+00 5.46e-02 5.46e-01 5.46e-01 
1.84e+00 6.58e-08 4.99e-01 -1.69e-06 0.00e+00 4.92e-01 0.00e+00 5.47e-02 5.47e-01 5.47e-01 
1.84e+00 6.63e-08 5.00e-01 1.71e-06 0.00e+00 4.93e-01 0.00e+00 5.48e-02 5.48e-01 5.48e-01 
1.84e+00 3.92e-07 4.99e-01 -1.03e-06 0.00e+00 4.94e-01 0.00e+00 5.49e-02 5.49e-01 5.49e-01 
1.85e+00 1.52e-07 4.99e-01 1.21e-06 0.00e+00 4.95e-01 0.00e+00 5.50e-02 5.50e-01 5.50e-01 
1.85e+00 2.46e-07 4.99e-01 -7.72e-07 0.00e+00 4.96e-01 0.00e+00 5.51e-02 5.51e-01 5.51e-01 
1.85e+00 2.36e-06 4.99e-01 4.31e-06 0.00e+00 4.96e-01 0.00e+00 5.52e-02 5.52e-01 5.52e-01 
1.86e+00 8.28e-08 5.00e-01 -3.96e-06 0.00e+00 4.97e-01 0.00e+00 5.53e-02 5.53e-01 5.53e-01 
1.86e+00 5.03e-09 5.00e-01 3.77e-06 0.00e+00 4.98e-01 0.00e+00 5.54e-02 5.54e-01 5.54e-01 
1.87e+00 7.10e-08 5.00e-01 -3.47e-06 0.00e+00 4.99e-01 0.00e+00 5.55e-02 5.55e-01 5.55e-01 
1.87e+00 4.65e-06 5.00e-01 1.04e-05 0.00e+00 5.00e-01 0.00e+00 5.56e-02 5.56e-01 5.56e-01 
1.87e+00 7.65e-06 5.00e-01 1.85e-06 0.00e+00 5.01e-01 0.00e+00 5.57e-02 5.57e-01 5.57e-01 
1.88e+00 1.63e-06 5.00e-01 7.47e-07 0.00e+00 5.02e-01 0.00e+00 5.57e-02 5.57e-01 5.57e-01 
1.88e+00 5.59e-07 5.00e-01 1.51e-07 0.00e+00 5.03e-01 0.00e+00 5.58e-02 5.58e-01 5.58e-01 
1.88e+00 2.75e-07 5.00e-01 2.81e-07 0.00e+00 5.03e-01 0.00e+00 5.59e-02 5.59e-01 5.59e-01 
1.89e+00 3.20e-09 5.00e-01 -2.62e-07 0.00e+00 5.04e-01 0.00e+00 5.60e-02 5.60e-01 5.60e-01 
1.89e+00 9.20e-10 4.99e-01 2.50e-07 0.00e+00 5.05e-01 0.00e+00 5.61e-02 5.61e-01 5.61e-01 
1.89e+00 4.07e-10 4.99e-01 -2.36e-07 0.00e+00 5.06e-01 0.00e+00 5.62e-02 5.62e-01 5.62e-01 
1.90e+00 1.96e-10 4.99e-01 2.25e-07 0.00e+00 5.07e-01 0.00e+00 5.63e-02 5.63e-01 5.63e-01 
1.90e+00 1.02e-10 4.99e-01 -2.13e-07 0.00e+00 5.08e-01 0.00e+00 5.64e-02 5.64e-01 5.64e-01 
1.90e+00 6.44e-11 4.99e-01 2.02e-07 0.00e+00 5.09e-01 0.00e+00 5.65e-02 5.65e-01 5.65e-01 
1.91e+00 2.62e-10 4.99e-01 -1.92e-07 0.00e+00 5.09e-01 0.00e+00 5.66e-02 5.66e-01 5.66e-01 
1.91e+00 1.91e-09 5.00e-01 1.85e-07 0.00e+00 5.10e-01 0.00e+00 5.67e-02 5.67e-01 5.67e-01 
1.91e+00 2.33e-09 5.00e-01 -1.72e-07 0.00e+00 5.11e-01 0.00e+00 5.68e-02 5.68e-01 5.68e-01 
1.92e+00 2.39e-12 5.00e-01 1.63e-07 0.00e+00 5.12e-01 0.00e+00 5.69e-02 5.69e-01 5.69e-01 
1.92e+00 3.33e-16 5.00e-01 -1.55e-07 0.00e+00 5.13e-01 0.00e+00 5.70e-02 5.70e-01 5.70e-01 
1.93e+00 0.00e+00 5.00e-01 1.47e-07 0.00e+00 5.14e-01 0.00e+00 5.71e-02 5.71e-01 5.71e-01 
1.93e+00 0.00e+00 5.00e-01 -1.39e-07 0.00e+00 5.15e-01 0.00e+00 5.72e-02 5.72e-01 5.72e-01 
1.93e+00 2.22e-16 5.00e-01 1.32e-07 0.00e+00 5.15e-01 0.00e+00 5.73e-02 5.73e-01 5.73e-01 
1.94e+00 5.99e-15 4.99e-01 -1.25e-07 0.00e+00 5.16e-01 0.00e+00 5.74e-02 5.74e-01 5.74e-01 
1.94e+00 3.87e-13 4.99e-01 1.19e-07 0.00e+00 5.17e-01 0.00e+00 5.75e-02 5.75e-01 5.75e-01 
1.94e+00 6.47e-12 4.99e-01 -1.13e-07 0.00e+00 5.18e-01 0.00e+00 5.75e-02 5.75e-01 5.75e-01 
1.95e+00 1.49e-12 4.99e-01 1.07e-07 0.00e+00 5.19e-01 0.00e+00 5.76e-02 5.76e-01 5.76e-01 
1.95e+00 1.16e-15 4.99e-01 -1.02e-07 0.00e+00 5.20e-01 0.00e+00 5.77e-02 5.77e-01 5.77e-01 
1.95e+00 0.00e+00 4.99e-01 9.63e-08 0.00e+00 5.20e-01 0.00e+00 5.78e-02 5.78e-01 5.78e-01 
1.96e+00 1.11e-16 4.99e-01 -9.14e-08 0.00e+00 5.21e-01 0.00e+00 5.79e-02 5.79e-01 5.79e-01 
1.96e+00 1.66e-15 4.99e-01 8.67e-08 0.00e+00 5.22e-01 0.00e+00 5.80e-02 5.80e-01 5.80e-01 
1.96e+00 0.00e+00 5.00e-01 -8.23e-08 0.00e+00 5.23e-01 0.00e+00 5.81e-02 5.81e-01 5.81e-01 
1.97e+00 0.00e+00 5.00e-01 7.81e-08 0.00e+00 5.24e-01 0.00e+00 5.82e-02 5.82e-01 5.82e-01 
1.97e+00 0.00e+00 5.00e-01 -7.41e-08 0.00e+00 5.25e-01 0.00e+00 5.83e-02 5.83e-01 5.83e-01 
1.97e+00 0.00e+00 5.00e-01 7.03e-08 0.00e+00 5.25e-01 0.00e+00 5.84e-02 5.84e-01 5.84e-01 
1.98e+00 0.00e+00 5.00e-01 -6.67e-08 0.00e+00 5.26e-01 0.00e+00 5.85e-02 5.85e-01 5.85e-01 
1.98e+00 0.00e+00 5.00e-01 6.33e-08 0.00e+00 5.27e-01 0.00e+00 5.86e-02 5.86e-01 5.86e-01 
1.98e+00 0.00e+00 5.00e-01 -6.00e-08 0.00e+00 5.28e-01 0.00e+00 5.86e-02 5.86e-01 5.86e-01 
1.99e+00 0.00e+00 4.99e-01 5.70e-08 0.00e+00 5.29e-01 0.00e+00 5.87e-02 5.87e-01 5.87e-01 
1.99e+00 0.00e+00 4.99e-01 -5.41e-08 0.00e+00 5.29e-01 0.00e+00 5.88e-02 5.88e-01 5.88e-01 
2.00e+00 0.00e+00 4.99e-01 5.13e-08 0.00e+00 5.30e-01 0.00e+00 5.89e-02 5.89e-01 5.89e-01 
2.00e+00 0.00e+00 4.99e-01 -4.87e-08 0.00e+00 5.31e-01 0.00e+00 5.90e-02 5.90e-01 5.90e-01 
2.00e+00 0.00e+00 4.99e-01 4.62e-08 0.00e+00 5.32e-01 0.00e+00 5.91e-02 5.91e-01 5.91e-01 
2.01e+00 0.00e+00 4.99e-01 -4.38e-08 0.00e+00 5.33e-01 0.00e+00 5.92e-02 5.92e-01 5.92e-01 
2.01e+00 0.00e+00 4.99e-01 4.16e-08 0.00e+00 5.33e-01 0.00e+00 5.93e-02 5.93e-01 5.93e-01 
2.01e+00 0.00e+00 4.99e-01 -3.95e-08 0.00e+00 5.34e-01 0.00e+00 5.94e-02 5.94e-01 5.94e-01 
2.02e+00 0.00e+00 4.99e-01 3.74e-08 0.00e+00 5.35e-01 0.00e+00 5.95e-02 5.95e-01 5.95e-01 
2.02e+00 0.00e+00 4.99e-01 -3.55e-08 0.00e+00 5.36e-01 0.00e+00 5.95e-02 5.95e-01 5.95e-01 
2.02e+00 0.00e+00 4.99e-01 3.37e-08 0.00e+00 5.37e-01 0.00e+00 5.96e-02 5.96e-01 5.96e-01 
2.03e+00 0.00e+00 5.00e-01 -3.20e-08 0.00e+00 5.37e-01 0.00e+00 5.97e-02 5.97e-01 5.97e-01 
2.03e+00 1.50e-15 5.00e-01 3.03e-08 0.00e+00 5.38e-01 0.00e+00 5.98e-02 5.98e-01 5.98e-01 
2.03e+00 0.00e+00 5.00e-01 -2.88e-08 0.00e+00 5.39e-01 0.00e+00 5.99e-02 5.99e-01 5.99e-01 
2.04e+00 0.00e+00 5.00e-01 2.73e-08 0.00e+00 5.40e-01 0.00e+00 6.00e-02 6.00e-01 6.00e-01 
2.04e+00 0.00e+00 4.99e-01 -2.59e-08 0.00e+00 5.41e-01 0.00e+00 6.01e-02 6.01e-01 6.01e-01 
2.04e+00 0.00e+00 4.99e-01 2.46e-08 0.00e+00 5.41e-01 0.00e+00 6.02e-02 6.02e-01 6.02e-01 
2.05e+00 0.00e+00 4.99e-01 -2.33e-08 0.00e+00 5.42e-01 0.00e+00 6.02e-02 6.02e-01 6.02e-01 
2.05e+00 0.00e+00 4.99e-01 2.21e-08 0.00e+00 5.43e-01 0.00e+00 6.03e-02 6.03e-01 6.03e-01 
2.05e+00 0.00e+00 5.00e-01 -2.10e-08 0.00e+00 5.44e-01 0.00e+00 6.04e-02 6.04e-01 6.04e-01 
2.06e+00 7.27e-15 5.00e-01 1.99e-08 0.00e+00 5.45e-01 0.00e+00 6.05e-02 6.05e-01 6.05e-01 
2.06e+00 5.23e-11 5.00e-01 -1.88e-08 0.00e+00 5.45e-01 0.00e+00 6.06e-02 6.06e-01 6.06e-01 
2.06e+00 1.09e-10 4.99e-01 1.81e-08 0.00e+00 5.46e-01 0.00e+00 6.07e-02 6.07e-01 6.07e-01 
2.07e+00 5.80e-12 4.99e-01 -1.71e-08 0.00e+00 5.47e-01 0.00e+00 6.08e-02 6.08e-01 6.08e-01 
2.07e+00 2.39e-13 5.00e-01 1.62e-08 0.00e+00 5.48e-01 0.00e+00 6.08e-02 6.08e-01 6.08e-01 
2.08e+00 5.16e-15 4.99e-01 -1.54e-08 0.00e+00 5.48e-01 0.00e+00 6.09e-02 6.09e-01 6.09e-01 
2.08e+00 0.00e+00 4.99e-01 1.46e-08 0.00e+00 5.49e-01 0.00e+00 6.10e-02 6.10e-01 6.10e-01 
2.08e+00 0.00e+00 4.99e-01 -1.39e-08 0.00e+00 5.50e-01 0.00e+00 6.11e-02 6.11e-01 6.11e-01 
2.09e+00 0.00e+00 4.99e-01 1.32e-08 0.00e+00 5.51e-01 0.00e+00 6.12e-02 6.12e-01 6.12e-01 
2.09e+00 0.00e+00 5.00e-01 -1.25e-08 0.00e+00 5.51e-01 0.00e+00 6.13e-02 6.13e-01 6.13e-01 
2.09e+00 0.00e+00 5.00e-01 1.19e-08 0.00e+00 5.52e-01 0.00e+00 6.14e-02 6.14e-01 6.14e-01 
2.10e+00 0.00e+00 5.00e-01 -1.12e-08 0.00e+00 5.53e-01 0.00e+00 6.14e-02 6.14e-01 6.14e-01 
2.10e+00 5.88e-15 5.00e-01 1.07e-08 0.00e+00 5.54e-01 0.00e+00 6.15e-02 6.15e-01 6.15e-01 
2.10e+00 4.80e-13 5.00e-01 -1.01e-08 0.00e+00 5.55e-01 0.00e+00 6.16e-02 6.16e-01 6.16e-01 
2.11e+00 1.46e-11 4.99e-01 9.63e-09 0.00e+00 5.55e-01 0.00e+00 6.17e-02 6.17e-01 6.17e-01 
2.11e+00 1.02e-11 4.99e-01 -9.12e-09 0.00e+00 5.56e-01 0.00e+00 6.18e-02 6.18e-01 6.18e-01 
2.11e+00 1.69e-12 4.99e-01 8.66e-09 0.00e+00 5.57e-01 0.00e+00 6.19e-02 6.19e-01 6.19e-01 
2.12e+00 2.39e-13 4.99e-01 -8.22e-09 0.00e+00 5.58e-01 0.00e+00 6.19e-02 6.19e-01 6.19e-01 
2.12e+00 1.90e-14 4.99e-01 7.80e-09 0.00e+00 5.58e-01 0.00e+00 6.20e-02 6.20e-01 6.20e-01 
2.12e+00 9.81e-15 4.99e-01 -7.40e-09 0.00e+00 5.59e-01 0.00e+00 6.21e-02 6.21e-01 6.21e-01 
2.13e+00 8.17e-14 4.99e-01 7.02e-09 0.00e+00 5.60e-01 0.00e+00 6.22e-02 6.22e-01 6.22e-01 
2.13e+00 5.02e-14 4.99e-01 -6.66e-09 0.00e+00 5.61e-01 0.00e+00 6.23e-02 6.23e-01 6.23e-01 
2.14e+00 3.09e-13 4.99e-01 6.32e-09 0.00e+00 5.61e-01 0.00e+00 6.24e-02 6.24e-01 6.24e-01 
2.14e+00 1.28e-11 5.00e-01 -5.97e-09 0.00e+00 5.62e-01 0.00e+00 6.24e-02 6.24e-01 6.24e-01 
2.14e+00 2.41e-10 4.99e-01 6.08e-09 0.00e+00 5.63e-01 0.00e+00 6.25e-02 6.25e-01 6.25e-01 
2.15e+00 5.55e-09 4.99e-01 3.79e-09 0.00e+00 5.63e-01 0.00e+00 6.26e-02 6.26e-01 6.26e-01 
2.15e+00 7.92e-07 5.00e-01 1.36e-06 0.00e+00 5.64e-01 0.00e+00 6.27e-02 6.27e-01 6.27e-01 
2.15e+00 3.34e-05 4.99e-01 5.64e-05 0.00e+00 5.65e-01 0.00e+00 6.28e-02 6.28e-01 6.28e-01 
2.16e+00 5.69e-06 5.00e-01 -4.37e-05 0.00e+00 5.66e-01 0.00e+00 6.29e-02 6.29e-01 6.29e-01 
2.16e+00 2.33e-07 4.99e-01 4.18e-05 0.00e+00 5.66e-01 0.00e+00 6.29e-02 6.29e-01 6.29e-01 
2.16e+00 4.40e-08 5.00e-01 -3.96e-05 0.00e+00 5.67e-01 0.00e+00 6.30e-02 6.30e-01 6.30e-01 
2.17e+00 4.98e-10 5.00e-01 3.76e-05 0.00e+00 5.68e-01 0.00e+00 6.31e-02 6.31e-01 6.31e-01 
2.17e+00 4.27e-09 4.99e-01 -3.57e-05 0.00e+00 5.69e-01 0.00e+00 6.32e-02 6.32e-01 6.32e-01 
2.17e+00 1.35e-10 4.99e-01 3.39e-05 0.00e+00 5.69e-01 0.00e+00 6.33e-02 6.33e-01 6.33e-01 
2.18e+00 2.23e-11 4.99e-01 -3.21e-05 0.00e+00 5.70e-01 0.00e+00 6.33e-02 6.33e-01 6.33e-01 
2.18e+00 7.57e-12 4.99e-01 3.05e-05 0.00e+00 5.71e-01 0.00e+00 6.34e-02 6.34e-01 6.34e-01 
2.18e+00 1.88e-13 5.00e-01 -2.89e-05 0.00e+00 5.71e-01 0.00e+00 6.35e-02 6.35e-01 6.35e-01 
2.19e+00 8.10e-15 5.00e-01 2.74e-05 0.00e+00 5.72e-01 0.00e+00 6.36e-02 6.36e-01 6.36e-01 
2.19e+00 5.55e-17 5.00e-01 -2.60e-05 0.00e+00 5.73e-01 0.00e+00 6.37e-02 6.37e-01 6.37e-01 
2.19e+00 0.00e+00 5.00e-01 2.47e-05 0.00e+00 5.74e-01 0.00e+00 6.37e-02 6.37e-01 6.37e-01 
2.20e+00 0.00e+00 5.00e-01 -2.34e-05 0.00e+00 5.74e-01 0.00e+00 6.38e-02 6.38e-01 6.38e-01 
2.20e+00 0.00e+00 5.00e-01 2.22e-05 0.00e+00 5.75e-01 0.00e+00 6.39e-02 6.39e-01 6.39e-01 
2.21e+00 0.00e+00 4.99e-01 -2.11e-05 0.00e+00 5.76e-01 0.00e+00 6.40e-02 6.40e-01 6.40e-01 
2.21e+00 0.00e+00 4.99e-01 2.00e-05 0.00e+00 5.76e-01 0.00e+00 6.41e-02 6.41e-01 6.41e-01 
2.21e+00 0.00e+00 5.00e-01 -1.90e-05 0.00e+00 5.77e-01 0.00e+00 6.41e-02 6.41e-01 6.41e-01 
2.22e+00 0.00e+00 5.00e-01 1.80e-05 0.00e+00 5.78e-01 0.00e+00 6.42e-02 6.42e-01 6.42e-01 
2.22e+00 0.00e+00 4.99e-01 -1.71e-05 0.00e+00 5.79e-01 0.00e+00 6.43e-02 6.43e-01 6.43e-01 
2.22e+00 0.00e+00 4.99e-01 1.62e-05 0.00e+00 5.79e-01 0.00e+00 6.44e-02 6.44e-01 6.44e-01 
2.23e+00 0.00e+00 5.00e-01 -1.54e-05 0.00e+00 5.80e-01 0.00e+00 6.44e-02 6.44e-01 6.44e-01 
2.23e+00 0.00e+00 5.00e-01 1.46e-05 0.00e+00 5.81e-01 0.00e+00 6.45e-02 6.45e-01 6.45e-01 
2.23e+00 0.00e+00 5.00e-01 -1.39e-05 0.00e+00 5.81e-01 0.00e+00 6.46e-02 6.46e-01 6.46e-01 
2.24e+00 0.00e+00 4.99e-01 1.32e-05 0.00e+00 5.82e-01 0.00e+00 6.47e-02 6.47e-01 6.47e-01 
2.24e+00 0.00e+00 4.99e-01 -1.25e-05 0.00e+00 5.83e-01 0.00e+00 6.48e-02 6.48e-01 6.48e-01 
2.24e+00 0.00e+00 5.00e-01 1.18e-05 0.00e+00 5.83e-01 0.00e+00 6.48e-02 6.48e-01 6.48e-01 
2.25e+00 0.00e+00 5.00e-01 -1.12e-05 0.00e+00 5.84e-01 0.00e+00 6.49e-02 6.49e-01 6.49e-01 
2.25e+00 0.00e+00 4.99e-01 1.07e-05 0.00e+00 5.85e-01 0.00e+00 6.50e-02 6.50e-01 6.50e-01 
2.25e+00 0.00e+00 5.00e-01 -1.01e-05 0.00e+00 5.86e-01 0.00e+00 6.51e-02 6.51e-01 6.51e-01 
2.26e+00 0.00e+00 5.00e-01 9.60e-06 0.00e+00 5.86e-01 0.00e+00 6.51e-02 6.51e-01 6.51e-01 
2.26e+00 0.00e+00 4.99e-01 -9.11e-06 0.00e+00 5.87e-01 0.00e+00 6.52e-02 6.52e-01 6.52e-01 
2.26e+00 0.00e+00 5.00e-01 8.64e-06 0.00e+00 5.88e-01 0.00e+00 6.53e-02 6.53e-01 6.53e-01 
2.27e+00 5.55e-17 5.00e-01 -8.20e-06 0.00e+00 5.88e-01 0.00e+00 6.54e-02 6.54e-01 6.54e-01 
2.27e+00 1.66e-16 4.99e-01 7.78e-06 0.00e+00 5.89e-01 0.00e+00 6.54e-02 6.54e-01 6.54e-01 
2.27e+00 9.99e-16 5.00e-01 -7.39e-06 0.00e+00 5.90e-01 0.00e+00 6.55e-02 6.55e-01 6.55e-01 
2.28e+00 9.88e-15 5.00e-01 7.01e-06 0.00e+00 5.90e-01 0.00e+00 6.56e-02 6.56e-01 6.56e-01 
2.28e+00 7.49e-14 5.00e-01 -6.65e-06 0.00e+00 5.91e-01 0.00e+00 6.57e-02 6.57e-01 6.57e-01 
2.29e+00 2.48e-14 4.99e-01 6.31e-06 0.00e+00 5.92e-01 0.00e+00 6.57e-02 6.57e-01 6.57e-01 
2.29e+00 2.52e-14 5.00e-01 -5.99e-06 0.00e+00 5.92e-01 0.00e+00 6.58e-02 6.58e-01 6.58e-01 
2.29e+00 1.71e-14 4.99e-01 5.68e-06 0.00e+00 5.93e-01 0.00e+00 6.59e-02 6.59e-01 6.59e-01 
2.30e+00 2.09e-14 5.00e-01 -5.39e-06 0.00e+00 5.94e-01 0.00e+00 6.60e-02 6.60e-01 6.60e-01 
2.30e+00 1.77e-14 5.00e-01 5.11e-06 0.00e+00 5.94e-01 0.00e+00 6.60e-02 6.60e-01 6.60e-01 
2.30e+00 5.73e-13 5.00e-01 -4.85e-06 0.00e+00 5.95e-01 0.00e+00 6.61e-02 6.61e-01 6.61e-01 
2.31e+00 3.23e-12 5.00e-01 4.60e-06 0.00e+00 5.96e-01 0.00e+00 6.62e-02 6.62e-01 6.62e-01 
2.31e+00 1.84e-11 5.00e-01 -4.37e-06 0.00e+00 5.96e-01 0.00e+00 6.63e-02 6.63e-01 6.63e-01 
2.31e+00 3.41e-11 5.00e-01 4.15e-06 0.00e+00 5.97e-01 0.00e+00 6.63e-02 6.63e-01 6.63e-01 
2.32e+00 6.67e-10 5.00e-01 -3.93e-06 0.00e+00 5.98e-01 0.00e+00 6.64e-02 6.64e-01 6.64e-01 
2.32e+00 8.53e-09 5.00e-01 3.75e-06 0.00e+00 5.98e-01 0.00e+00 6.65e-02 6.65e-01 6.65e-01 
2.32e+00 1.68e-07 5.00e-01 -3.25e-06 0.00e+00 5.99e-01 0.00e+00 6.66e-02 6.66e-01 6.66e-01 
2.33e+00 1.14e-06 5.00e-01 5.17e-06 0.00e+00 6.00e-01 0.00e+00 6.66e-02 6.66e-01 6.66e-01 
2.33e+00 5.16e-06 5.00e-01 4.58e-06 0.00e+00 6.00e-01 0.00e+00 6.67e-02 6.67e-01 6.67e-01 
2.33e+00 3.27e-05 5.00e-01 5.58e-05 0.00e+00 6.01e-01 0.00e+00 6.68e-02 6.68e-01 6.68e-01 
2.34e+00 1.29e-04 5.00e-01 1.84e-04 0.00e+00 6.02e-01 0.00e+00 6.68e-02 6.68e-01 6.68e-01 
2.34e+00 4.04e-04 5.00e-01 5.70e-04 0.00e+00 6.02e-01 0.00e+00 6.69e-02 6.69e-01 6.69e-01 
2.35e+00 9.50e-04 5.00e-01 1.21e-03 0.00e+00 6.03e-01 0.00e+00 6.70e-02 6.70e-01 6.70e-01 
2.35e+00 1.96e-03 5.00e-01 2.48e-03 0.00e+00 6.04e-01 0.00e+00 6.71e-02 6.71e-01 6.71e-01 
2.35e+00 3.50e-03 5.00e-01 4.12e-03 0.00e+00 6.04e-01 0.00e+00 6.71e-02 6.71e-01 6.71e-01 
2.36e+00 5.70e-03 5.00e-01 6.63e-03 0.00e+00 6.05e-01 0.00e+00 6.72e-02 6.72e-01 6.72e-01 
2.36e+00 8.75e-03 5.00e-01 9.91e-03 0.00e+00 6.05e-01 0.00e+00 6.73e-02 6.73e-01 6.73e-01 
2.36e+00 1.26e-02 5.00e-01 1.39e-02 0.00e+00 6.06e-01 0.00e+00 6.73e-02 6.73e-01 6.73e-01 
2.37e+00 1.71e-02 5.00e-01 1.85e-02 0.00e+00 6.06e-01 0.00e+00 6.74e-02 6.74e-01 6.74e-01 
2.37e+00 2.23e-02 5.00e-01 2.38e-02 0.00e+00 6.07e-01 0.00e+00 6.74e-02 6.74e-01 6.74e-01 
2.37e+00 2.82e-02 5.00e-01 2.98e-02 0.00e+00 6.07e-01 0.00e+00 6.74e-02 6.75e-01 6.74e-01 
2.38e+00 3.48e-02 5.00e-01 3.65e-02 0.00e+00 6.07e-01 0.00e+00 6.74e-02 6.75e-01 6.74e-01 
2.38e+00 4.21e-02 5.00e-01 4.38e-02 0.00e+00 6.07e-01 0.00e+00 6.74e-02 6.75e-01 6.74e-01 
2.38e+00 4.99e-02 5.00e-01 5.14e-02 0.00e+00 6.07e-01 0.00e+00 6.73e-02 6.75e-01 6.73e-01 
2.39e+00 5.82e-02 5.00e-01 5.96e-02 0.00e+00 6.07e-01 0.00e+00 6.72e-02 6.74e-01 6.72e-01 
2.39e+00 6.67e-02 5.00e-01 6.78e-02 0.00e+00 6.06e-01 0.00e+00 6.70e-02 6.74e-01 6.70e-01 
2.39e+00 7.58e-02 5.00e-01 7.69e-02 0.00e+00 6.05e-01 0.00e+00 6.67e-02 6.73e-01 6.67e-01 
2.40e+00 8.52e-02 5.00e-01 8.57e-02 0.00e+00 6.04e-01 0.00e+00 6.63e-02 6.71e-01 6.63e-01 
2.40e+00 9.49e-02 5.00e-01 9.54e-02 0.00e+00 6.03e-01 0.00e+00 6.59e-02 6.70e-01 6.59e-01 
2.40e+00 1.05e-01 5.00e-01 1.04e-01 0.00e+00 6.01e-01 0.00e+00 6.54e-02 6.68e-01 6.54e-01 
2.41e+00 1.15e-01 5.00e-01 1.14e-01 0.00e+00 5.99e-01 0.00e+00 6.47e-02 6.65e-01 6.47e-01 
2.41e+00 1.25e-01 5.00e-01 1.23e-01 0.00e+00 5.96e-01 0.00e+00 6.40e-02 6.62e-01 6.40e-01 
2.42e+00 1.36e-01 5.00e-01 1.33e-01 0.00e+00 5.93e-01 0.00e+00 6.31e-02 6.59e-01 6.31e-01 
2.42e+00 1.46e-01 4.99e-01 1.42e-01 0.00e+00 5.90e-01 0.00e+00 6.21e-02 6.55e-01 6.21e-01 
2.42e+00 1.56e-01 4.99e-01 1.52e-01 0.00e+00 5.86e-01 0.00e+00 6.10e-02 6.51e-01 6.10e-01 
2.43e+00 1.67e-01 4.99e-01 1.60e-01 0.00e+00 5.82e-01 0.00e+00 5.98e-02 6.47e-01 5.98e-01 
2.43e+00 1.77e-01 4.99e-01 1.69e-01 0.00e+00 5.77e-01 0.00e+00 5.85e-02 6.42e-01 5.85e-01 
2.43e+00 1.86e-01 4.99e-01 1.77e-01 0.00e+00 5.73e-01 0.00e+00 5.72e-02 6.36e-01 5.72e-01 
2.44e+00 1.96e-01 4.99e-01 1.85e-01 0.00e+00 5.67e-01 0.00e+00 5.57e-02 6.30e-01 5.57e-01 
2.44e+00 2.05e-01 4.99e-01 1.92e-01 0.00e+00 5.62e-01 0.00e+00 5.42e-02 6.25e-01 5.42e-01 
2.44e+00 2.14e-01 4.99e-01 1.99e-01 0.00e+00 5.56e-01 0.00e+00 5.26e-02 6.18e-01 5.26e-01 
2.45e+00 2.23e-01 4.99e-01 2.04e-01 0.00e+00 5.51e-01 0.00e+00 5.10e-02 6.12e-01 5.10e-01 
2.45e+00 2.31e-01 4.99e-01 2.10e-01 0.00e+00 5.44e-01 0.00e+00 4.94e-02 6.05e-01 4.94e-01 
2.45e+00 2.38e-01 4.99e-01 2.14e-01 0.00e+00 5.38e-01 0.00e+00 4.78e-02 5.98e-01 4.78e-01 
2.46e+00 2.45e-01 4.99e-01 2.19e-01 0.00e+00 5.32e-01 0.00e+00 4.62e-02 5.91e-01 4.62e-01 
2.46e+00 2.51e-01 4.99e-01 2.22e-01 0.00e+00 5.26e-01 0.00e+00 4.47e-02 5.84e-01 4.47e-01 
2.46e+00 2.57e-01 4.99e-01 2.25e-01 0.00e+00 5.20e-01 0.00e+00 4.32e-02 5.77e-01 4.32e-01 
2.47e+00 2.62e-01 4.99e-01 2.26e-01 0.00e+00 5.14e-01 0.00e+00 4.18e-02 5.71e-01 4.18e-01 
2.47e+00 2.66e-01 4.99e-01 2.28e-01 0.00e+00 5.07e-01 0.00e+00 4.04e-02 5.64e-01 4.04e-01 
2.47e+00 2.70e-01 4.99e-01 2.28e-01 0.00e+00 5.02e-01 0.00e+00 3.91e-02 5.58e-01 3.91e-01 
2.48e+00 2.73e-01 5.00e-01 2.28e-01 0.00e+00 4.96e-01 0.00e+00 3.79e-02 5.51e-01 3.79e-01 
2.48e+00 2.75e-01 5.00e-01 2.26e-01 0.00e+00 4.91e-01 0.00e+00 3.69e-02 5.45e-01 3.69e-01 
2.48e+00 2.76e-01 5.00e-01 2.25e-01 0.00e+00 4.86e-01 0.00e+00 3.59e-02 5.40e-01 3.59e-01 
2.49e+00 2.76e-01 5.00e-01 2.22e-01 0.00e+00 4.81e-01 0.00e+00 3.50e-02 5.35e-01 3.50e-01 
2.49e+00 2.76e-01 5.00e-01 2.20e-01 0.00e+00 4.76e-01 0.00e+00 3.42e-02 5.29e-01 3.42e-01 
2.50e+00 2.74e-01 5.00e-01 2.16e-01 0.00e+00 4.73e-01 0.00e+00 3.36e-02 5.25e-01 3.36e-01 
2.50e+00 2.72e-01 5.00e-01 2.13e-01 0.00e+00 4.69e-01 0.00e+00 3.30e-02 5.21e-01 3.30e-01 
2.50e+00 2.69e-01 5.00e-01 2.08e-01 0.00e+00 4.65e-01 0.00e+00 3.25e-02 5.17e-01 3.25e-01 
2.51e+00 2.65e-01 5.00e-01 2.03e-01 0.00e+00 4.62e-01 0.00e+00 3.22e-02 5.13e-01 3.22e-01 
2.51e+00 2.61e-01 5.00e-01 1.97e-01 0.00e+00 4.60e-01 0.00e+00 3.19e-02 5.11e-01 3.19e-01 
2.51e+00 2.55e-01 5.00e-01 1.92e-01 0.00e+00 4.57e-01 0.00e+00 3.18e-02 5.08e-01 3.18e-01 
2.52e+00 2.49e-01 5.00e-01 1.85e-01 0.00e+00 4.55e-01 0.00e+00 3.17e-02 5.06e-01 3.17e-01 
2.52e+00 2.42e-01 5.00e-01 1.79e-01 0.00e+00 4.54e-01 0.00e+00 3.18e-02 5.04e-01 3.18e-01 
2.52e+00 2.35e-01 5.00e-01 1.71e-01 0.00e+00 4.52e-01 0.00e+00 3.19e-02 5.03e-01 3.19e-01 
2.53e+00 2.26e-01 5.00e-01 1.65e-01 0.00e+00 4.51e-01 0.00e+00 3.21e-02 5.01e-01 3.21e-01 
2.53e+00 2.18e-01 5.00e-01 1.56e-01 0.00e+00 4.51e-01 0.00e+00 3.24e-02 5.01e-01 3.24e-01 
2.53e+00 2.08e-01 5.00e-01 1.49e-01 0.00e+00 4.50e-01 0.00e+00 3.27e-02 5.00e-01 3.27e-01 
2.54e+00 1.99e-01 5.00e-01 1.41e-01 0.00e+00 4.50e-01 0.00e+00 3.32e-02 5.00e-01 3.32e-01 
2.54e+00 1.89e-01 5.00e-01 1.34e-01 0.00e+00 4.49e-01 0.00e+00 3.37e-02 4.99e-01 3.37e-01 
2.54e+00 1.78e-01 5.00e-01 1.25e-01 0.00e+00 4.49e-01 0.00e+00 3.42e-02 4.99e-01 3.42e-01 
2.55e+00 1.68e-01 5.00e-01 1.17e-01 0.00e+00 4.49e-01 0.00e+00 3.49e-02 4.99e-01 3.49e-01 
2.55e+00 1.57e-01 5.00e-01 1.09e-01 0.00e+00 4.50e-01 0.00e+00 3.55e-02 5.00e-01 3.55e-01 
2.56e+00 1.46e-01 5.00e-01 1.01e-01 0.00e+00 4.50e-01 0.00e+00 3.62e-02 5.00e-01 3.62e-01 
2.56e+00 1.35e-01 5.00e-01 9.27e-02 0.00e+00 4.51e-01 0.00e+00 3.70e-02 5.01e-01 3.70e-01 
2.56e+00 1.24e-01 5.00e-01 8.55e-02 0.00e+00 4.51e-01 0.00e+00 3.77e-02 5.01e-01 3.77e-01 
2.57e+00 1.13e-01 5.00e-01 7.72e-02 0.00e+00 4.52e-01 0.00e+00 3.85e-02 5.02e-01 3.85e-01 
2.57e+00 1.03e-01 5.00e-01 7.05e-02 0.00e+00 4.52e-01 0.00e+00 3.93e-02 5.02e-01 3.93e-01 
2.57e+00 9.29e-02 5.00e-01 6.26e-02 0.00e+00 4.53e-01 0.00e+00 4.01e-02 5.03e-01 4.01e-01 
2.58e+00 8.31e-02 5.00e-01 5.65e-02 0.00e+00 4.53e-01 0.00e+00 4.08e-02 5.04e-01 4.08e-01 
2.58e+00 7.38e-02 5.00e-01 4.93e-02 0.00e+00 4.54e-01 0.00e+00 4.16e-02 5.04e-01 4.16e-01 
2.58e+00 6.50e-02 5.00e-01 4.38e-02 0.00e+00 4.54e-01 0.00e+00 4.24e-02 5.05e-01 4.24e-01 
2.59e+00 5.66e-02 5.00e-01 3.74e-02 0.00e+00 4.55e-01 0.00e+00 4.31e-02 5.06e-01 4.31e-01 
2.59e+00 4.89e-02 5.00e-01 3.27e-02 0.00e+00 4.56e-01 0.00e+00 4.38e-02 5.06e-01 4.38e-01 
2.59e+00 4.16e-02 5.00e-01 2.71e-02 0.00e+00 4.56e-01 0.00e+00 4.44e-02 5.07e-01 4.44e-01 
2.60e+00 3.50e-02 5.00e-01 2.32e-02 0.00e+00 4.57e-01 0.00e+00 4.51e-02 5.07e-01 4.51e-01 
2.60e+00 2.89e-02 5.00e-01 1.84e-02 0.00e+00 4.57e-01 0.00e+00 4.57e-02 5.08e-01 4.57e-01 
2.60e+00 2.34e-02 5.00e-01 1.53e-02 0.00e+00 4.58e-01 0.00e+00 4.62e-02 5.09e-01 4.62e-01 
2.61e+00 1.84e-02 5.00e-01 1.13e-02 0.00e+00 4.59e-01 0.00e+00 4.67e-02 5.10e-01 4.67e-01 
2.61e+00 1.42e-02 5.00e-01 9.14e-03 0.00e+00 4.59e-01 0.00e+00 4.72e-02 5.10e-01 4.72e-01 
2.61e+00 1.05e-02 5.00e-01 6.03e-03 0.00e+00 4.60e-01 0.00e+00 4.77e-02 5.11e-01 4.77e-01 
2.62e+00 7.47e-03 5.00e-01 4.80e-03 0.00e+00 4.61e-01 0.00e+00 4.81e-02 5.12e-01 4.81e-01 
2.62e+00 4.87e-03 5.00e-01 2.32e-03 0.00e+00 4.61e-01 0.00e+00 4.85e-02 5.12e-01 4.85e-01 
2.62e+00 3.11e-03 5.00e-01 2.20e-03 0.00e+00 4.62e-01 0.00e+00 4.88e-02 5.13e-01 4.88e-01 
2.63e+00 1.95e-03 5.00e-01 6.74e-04 0.00e+00 4.63e-01 0.00e+00 4.92e-02 5.14e-01 4.92e-01 
2.63e+00 9.16e-04 5.00e-01 6.59e-04 0.00e+00 4.63e-01 0.00e+00 4.95e-02 5.15e-01 4.95e-01 
2.64e+00 3.21e-04 5.00e-01 -1.69e-04 0.00e+00 4.64e-01 0.00e+00 4.98e-02 5.16e-01 4.98e-01 
2.64e+00 7.13e-05 5.00e-01 2.62e-04 0.00e+00 4.65e-01 0.00e+00 5.00e-02 5.17e-01 5.00e-01 
2.64e+00 1.00e-05 5.00e-01 -2.34e-04 0.00e+00 4.66e-01 0.00e+00 5.03e-02 5.18e-01 5.03e-01 
2.65e+00 5.29e-07 5.00e-01 2.23e-04 0.00e+00 4.67e-01 0.00e+00 5.05e-02 5.18e-01 5.05e-01 
2.65e+00 3.31e-09 5.00e-01 -2.12e-04 0.00e+00 4.67e-01 0.00e+00 5.08e-02 5.19e-01 5.08e-01 
2.65e+00 3.66e-11 5.00e-01 2.01e-04 0.00e+00 4.68e-01 0.00e+00 5.10e-02 5.20e-01 5.10e-01 
2.66e+00 1.38e-12 5.00e-01 -1.91e-04 0.00e+00 4.69e-01 0.00e+00 5.12e-02 5.21e-01 5.12e-01 
2.66e+00 3.86e-13 4.99e-01 1.81e-04 0.00e+00 4.70e-01 0.00e+00 5.14e-02 5.22e-01 5.14e-01 
2.66e+00 8.30e-14 4.99e-01 -1.72e-04 0.00e+00 4.71e-01 0.00e+00 5.16e-02 5.23e-01 5.16e-01 
2.67e+00 2.11e-15 4.99e-01 1.63e-04 0.00e+00 4.72e-01 0.00e+00 5.17e-02 5.24e-01 5.17e-01 
2.67e+00 0.00e+00 4.99e-01 -1.55e-04 0.00e+00 4.73e-01 0.00e+00 5.19e-02 5.25e-01 5.19e-01 
2.67e+00 0.00e+00 4.99e-01 1.47e-04 0.00e+00 4.73e-01 0.00e+00 5.21e-02 5.26e-01 5.21e-01 
2.68e+00 0.00e+00 4.99e-01 -1.39e-04 0.00e+00 4.74e-01 0.00e+00 5.22e-02 5.27e-01 5.22e-01 
2.68e+00 0.00e+00 4.99e-01 1.32e-04 0.00e+00 4.75e-01 0.00e+00 5.24e-02 5.28e-01 5.24e-01 
2.68e+00 0.00e+00 4.99e-01 -1.25e-04 0.00e+00 4.76e-01 0.00e+00 5.25e-02 5.29e-01 5.25e-01 
2.69e+00 0.00e+00 5.00e-01 1.19e-04 0.00e+00 4.77e-01 0.00e+00 5.26e-02 5.30e-01 5.26e-01 
2.69e+00 0.00e+00 4.99e-01 -1.13e-04 0.00e+00 4.78e-01 0.00e+00 5.28e-02 5.31e-01 5.28e-01 
2.69e+00 0.00e+00 5.00e-01 1.07e-04 0.00e+00 4.79e-01 0.00e+00 5.29e-02 5.32e-01 5.29e-01 
2.70e+00 0.00e+00 5.00e-01 -1.02e-04 0.00e+00 4.80e-01 0.00e+00 5.30e-02 5.33e-01 5.30e-01 
2.70e+00 0.00e+00 5.00e-01 9.64e-05 0.00e+00 4.81e-01 0.00e+00 5.32e-02 5.34e-01 5.32e-01 
2.71e+00 0.00e+00 5.00e-01 -9.14e-05 0.00e+00 4.82e-01 0.00e+00 5.33e-02 5.35e-01 5.33e-01 
2.71e+00 0.00e+00 5.00e-01 8.67e-05 0.00e+00 4.82e-01 0.00e+00 5.34e-02 5.36e-01 5.34e-01 
2.71e+00 0.00e+00 5.00e-01 -8.23e-05 0.00e+00 4.83e-01 0.00e+00 5.35e-02 5.37e-01 5.35e-01 
2.72e+00 0.00e+00 5.00e-01 7.81e-05 0.00e+00 4.84e-01 0.00e+00 5.36e-02 5.38e-01 5.36e-01 
2.72e+00 0.00e+00 5.00e-01 -7.41e-05 0.00e+00 4.85e-01 0.00e+00 5.38e-02 5.39e-01 5.38e-01 
2.72e+00 1.14e-09 5.00e-01 7.03e-05 0.00e+00 4.86e-01 0.00e+00 5.39e-02 5.40e-01 5.39e-01 
2.73e+00 4.71e-03 5.00e-01 6.95e-03 0.00e+00 4.87e-01 0.00e+00 5.40e-02 5.41e-01 5.40e-01 
2.73e+00 1.46e-02 5.00e-01 1.52e-02 0.00e+00 4.88e-01 0.00e+00 5.41e-02 5.42e-01 5.41e-01 
2.73e+00 2.85e-02 5.00e-01 2.82e-02 0.00e+00 4.88e-01 0.00e+00 5.41e-02 5.42e-01 5.41e-01 
2.74e+00 4.70e-02 5.00e-01 4.36e-02 0.00e+00 4.87e-01 0.00e+00 5.41e-02 5.42e-01 5.41e-01 
2.74e+00 6.90e-02 5.00e-01 6.19e-02 0.00e+00 4.86e-01 0.00e+00 5.40e-02 5.40e-01 5.40e-01 
2.74e+00 9.50e-02 5.00e-01 8.32e-02 0.00e+00 4.83e-01 0.00e+00 5.36e-02 5.37e-01 5.36e-01 
2.75e+00 1.24e-01 5.00e-01 1.06e-01 0.00e+00 4.79e-01 0.00e+00 5.29e-02 5.32e-01 5.29e-01 
2.75e+00 1.56e-01 5.00e-01 1.31e-01 0.00e+00 4.72e-01 0.00e+00 5.17e-02 5.24e-01 5.17e-01 
2.75e+00 1.90e-01 5.00e-01 1.56e-01 0.00e+00 4.63e-01 0.00e+00 5.01e-02 5.14e-01 5.01e-01 
2.76e+00 2.28e-01 5.00e-01 1.84e-01 0.00e+00 4.50e-01 0.00e+00 4.78e-02 5.00e-01 4.78e-01 
2.76e+00 2.67e-01 5.00e-01 2.09e-01 0.00e+00 4.36e-01 0.00e+00 4.48e-02 4.84e-01 4.48e-01 
2.77e+00 3.08e-01 5.00e-01 2.37e-01 0.00e+00 4.16e-01 0.00e+00 4.12e-02 4.62e-01 4.12e-01 
2.77e+00 3.50e-01 5.00e-01 2.60e-01 0.00e+00 3.95e-01 0.00e+00 3.69e-02 4.39e-01 3.69e-01 
2.77e+00 3.95e-01 5.00e-01 2.85e-01 0.00e+00 3.68e-01 0.00e+00 3.23e-02 4.09e-01 3.23e-01 
2.78e+00 4.40e-01 5.00e-01 3.02e-01 0.00e+00 3.42e-01 0.00e+00 2.74e-02 3.80e-01 2.74e-01 
2.78e+00 4.87e-01 5.00e-01 3.22e-01 0.00e+00 3.09e-01 0.00e+00 2.25e-02 3.44e-01 2.25e-01 
2.78e+00 5.34e-01 5.00e-01 3.33e-01 0.00e+00 2.80e-01 0.00e+00 1.79e-02 3.11e-01 1.79e-01 
2.79e+00 5.82e-01 5.00e-01 3.45e-01 0.00e+00 2.43e-01 0.00e+00 1.38e-02 2.70e-01 1.38e-01 
2.79e+00 6.29e-01 5.00e-01 3.48e-01 0.00e+00 2.13e-01 0.00e+00 1.03e-02 2.37e-01 1.03e-01 
2.79e+00 6.77e-01 5.00e-01 3.52e-01 0.00e+00 1.76e-01 0.00e+00 7.48e-03 1.95e-01 7.48e-02 
2.80e+00 7.24e-01 5.00e-01 3.48e-01 0.00e+00 1.48e-01 0.00e+00 5.34e-03 1.65e-01 5.34e-02 
2.80e+00 7.70e-01 5.00e-01 3.44e-01 0.00e+00 1.14e-01 0.00e+00 3.75e-03 1.27e-01 3.75e-02 
2.80e+00 8.13e-01 5.00e-01 3.35e-01 0.00e+00 9.18e-02 0.00e+00 2.65e-03 1.02e-01 2.65e-02 
2.81e+00 8.53e-01 4.99e-01 3.25e-01 0.00e+00 6.30e-02 0.00e+00 1.86e-03 7.00e-02 1.86e-02 
2.81e+00 8.90e-01 4.99e-01 3.13e-01 0.00e+00 4.83e-02 0.00e+00 1.34e-03 5.36e-02 1.34e-02 
2.81e+00 9.23e-01 4.99e-01 3.01e-01 0.00e+00 2.64e-02 0.00e+00 9.62e-04 2.94e-02 9.62e-03 
2.82e+00 9.50e-01 5.00e-01 2.87e-01 0.00e+00 1.95e-02 0.00e+00 7.32e-04 2.17e-02 7.32e-03 
2.82e+00 9.73e-01 4.99e-01 2.74e-01 0.00e+00 4.47e-03 0.00e+00 5.50e-04 4.96e-03 5.50e-03 
2.82e+00 9.89e-01 5.00e-01 2.61e-01 0.00e+00 5.16e-03 0.00e+00 4.63e-04 5.73e-03 4.63e-03 
2.83e+00 9.98e-01 4.99e-01 2.48e-01 0.00e+00 -3.49e-03 0.00e+00 3.86e-04 -3.88e-03 3.86e-03 
2.83e+00 1.00e+00 5.00e-01 2.36e-01 0.00e+00 3.44e-03 0.00e+00 3.81e-04 3.82e-03 3.81e-03 
2.83e+00 1.00e+00 5.00e-01 2.25e-01 0.00e+00 -3.38e-03 0.00e+00 3.49e-04 -3.76e-03 3.49e-03 
2.84e+00 1.00e+00 5.00e-01 2.14e-01 0.00e+00 3.34e-03 0.00e+00 3.58e-04 3.71e-03 3.58e-03 
2.84e+00 1.00e+00 5.00e-01 2.04e-01 0.00e+00 -3.28e-03 0.00e+00 3.32e-04 -3.65e-03 3.32e-03 
2.85e+00 1.00e+00 5.00e-01 1.95e-01 0.00e+00 3.24e-03 0.00e+00 3.42e-04 3.60e-03 3.42e-03 
2.85e+00 1.00e+00 5.00e-01 1.85e-01 0.00e+00 -3.18e-03 0.00e+00 3.17e-04 -3.54e-03 3.17e-03 
2.85e+00 1.00e+00 5.00e-01 1.77e-01 0.00e+00 3.14e-03 0.00e+00 3.27e-04 3.49e-03 3.27e-03 
2.86e+00 1.00e+00 5.00e-01 1.68e-01 0.00e+00 -3.09e-03 0.00e+00 3.04e-04 -3.43e-03 3.04e-03 
2.86e+00 1.00e+00 5.00e-01 1.60e-01 0.00e+00 3.04e-03 0.00e+00 3.14e-04 3.38e-03 3.14e-03 
2.86e+00 9.98e-01 4.99e-01 1.53e-01 0.00e+00 -2.01e-03 0.00e+00 2.97e-04 -2.23e-03 2.97e-03 
2.87e+00 9.90e-01 5.00e-01 1.45e-01 0.00e+00 6.41e-03 0.00e+00 3.25e-04 7.13e-03 3.25e-03 
2.87e+00 9.79e-01 5.00e-01 1.39e-01 0.00e+00 3.18e-03 0.00e+00 3.30e-04 3.54e-03 3.30e-03 
2.87e+00 9.63e-01 5.00e-01 1.32e-01 0.00e+00 1.26e-02 0.00e+00 3.76e-04 1.40e-02 3.76e-03 
2.88e+00 9.44e-01 5.00e-01 1.26e-01 0.00e+00 1.03e-02 0.00e+00 3.98e-04 1.14e-02 3.98e-03 
2.88e+00 9.22e-01 5.00e-01 1.19e-01 0.00e+00 1.99e-02 0.00e+00 4.56e-04 2.21e-02 4.56e-03 
2.88e+00 8.98e-01 5.00e-01 1.14e-01 0.00e+00 1.79e-02 0.00e+00 4.93e-04 1.99e-02 4.93e-03 
2.89e+00 8.72e-01 5.00e-01 1.07e-01 0.00e+00 2.72e-02 0.00e+00 5.61e-04 3.02e-02 5.61e-03 
2.89e+00 8.44e-01 5.00e-01 1.03e-01 0.00e+00 2.53e-02 0.00e+00 6.13e-04 2.81e-02 6.13e-03 
2.89e+00 8.16e-01 5.00e-01 9.61e-02 0.00e+00 3.40e-02 0.00e+00 6.92e-04 3.78e-02 6.92e-03 
2.90e+00 7.86e-01 5.00e-01 9.29e-02 0.00e+00 3.20e-02 0.00e+00 7.59e-04 3.56e-02 7.59e-03 
2.90e+00 7.56e-01 5.00e-01 8.60e-02 0.00e+00 4.00e-02 0.00e+00 8.50e-04 4.45e-02 8.50e-03 
2.91e+00 7.25e-01 4.99e-01 8.36e-02 0.00e+00 3.81e-02 0.00e+00 9.33e-04 4.23e-02 9.33e-03 
2.91e+00 6.94e-01 5.00e-01 7.68e-02 0.00e+00 4.53e-02 0.00e+00 1.04e-03 5.03e-02 1.04e-02 
2.91e+00 6.63e-01 5.00e-01 7.51e-02 0.00e+00 4.35e-02 0.00e+00 1.14e-03 4.83e-02 1.14e-02 
2.92e+00 6.32e-01 5.00e-01 6.85e-02 0.00e+00 4.99e-02 0.00e+00 1.26e-03 5.55e-02 1.26e-02 
2.92e+00 6.02e-01 5.00e-01 6.75e-02 0.00e+00 4.83e-02 0.00e+00 1.39e-03 5.37e-02 1.39e-02 
2.92e+00 5.71e-01 5.00e-01 6.10e-02 0.00e+00 5.41e-02 0.00e+00 1.53e-03 6.01e-02 1.53e-02 
2.93e+00 5.41e-01 5.00e-01 6.06e-02 0.00e+00 5.27e-02 0.00e+00 1.68e-03 5.86e-02 1.68e-02 
2.93e+00 5.12e-01 5.00e-01 5.43e-02 0.00e+00 5.78e-02 0.00e+00 1.85e-03 6.43e-02 1.85e-02 
2.93e+00 4.83e-01 5.00e-01 5.43e-02 0.00e+00 5.68e-02 0.00e+00 2.03e-03 6.32e-02 2.03e-02 
2.94e+00 4.54e-01 5.00e-01 4.83e-02 0.00e+00 6.14e-02 0.00e+00 2.22e-03 6.82e-02 2.22e-02 
2.94e+00 4.27e-01 5.00e-01 4.85e-02 0.00e+00 6.08e-02 0.00e+00 2.43e-03 6.75e-02 2.43e-02 
2.94e+00 4.00e-01 5.00e-01 4.28e-02 0.00e+00 6.48e-02 0.00e+00 2.65e-03 7.20e-02 2.65e-02 
2.95e+00 3.74e-01 5.00e-01 4.32e-02 0.00e+00 6.45e-02 0.00e+00 2.89e-03 7.17e-02 2.89e-02 
2.95e+00 3.48e-01 5.00e-01 3.78e-02 0.00e+00 6.81e-02 0.00e+00 3.15e-03 7.57e-02 3.15e-02 
2.95e+00 3.24e-01 5.00e-01 3.83e-02 0.00e+00 6.82e-02 0.00e+00 3.41e-03 7.58e-02 3.41e-02 
2.96e+00 3.01e-01 5.00e-01 3.32e-02 0.00e+00 7.14e-02 0.00e+00 3.70e-03 7.93e-02 3.70e-02 
2.96e+00 2.78e-01 5.00e-01 3.37e-02 0.00e+00 7.18e-02 0.00e+00 4.00e-03 7.98e-02 4.00e-02 
2.96e+00 2.57e-01 5.00e-01 2.89e-02 0.00e+00 7.47e-02 0.00e+00 4.31e-03 8.30e-02 4.31e-02 
2.97e+00 2.36e-01 5.00e-01 2.95e-02 0.00e+00 7.54e-02 0.00e+00 4.63e-03 8.37e-02 4.63e-02 
2.97e+00 2.17e-01 5.00e-01 2.50e-02 0.00e+00 7.79e-02 0.00e+00 4.96e-03 8.66e-02 4.96e-02 
2.98e+00 1.99e-01 5.00e-01 2.56e-02 0.00e+00 7.88e-02 0.00e+00 5.30e-03 8.76e-02 5.30e-02 
2.98e+00 1.81e-01 5.00e-01 2.14e-02 0.00e+00 8.12e-02 0.00e+00 5.65e-03 9.02e-02 5.65e-02 
2.98e+00 1.65e-01 5.00e-01 2.19e-02 0.00e+00 8.23e-02 0.00e+00 6.00e-03 9.14e-02 6.00e-02 
2.99e+00 1.50e-01 5.00e-01 1.82e-02 0.00e+00 8.44e-02 0.00e+00 6.36e-03 9.38e-02 6.36e-02 
2.99e+00 1.36e-01 5.00e-01 1.86e-02 0.00e+00 8.57e-02 0.00e+00 6.72e-03 9.52e-02 6.72e-02 
2.99e+00 1.22e-01 5.00e-01 1.52e-02 0.00e+00 8.77e-02 0.00e+00 7.07e-03 9.74e-02 7.07e-02 
3.00e+00 1.10e-01 5.00e-01 1.57e-02 0.00e+00 8.90e-02 0.00e+00 7.43e-03 9.89e-02 7.43e-02 
3.00e+00 9.89e-02 5.00e-01 1.26e-02 0.00e+00 9.09e-02 0.00e+00 7.78e-03 1.01e-01 7.78e-02 
3.00e+00 8.86e-02 4.99e-01 1.31e-02 0.00e+00 9.24e-02 0.00e+00 8.13e-03 1.03e-01 8.13e-02 
3.01e+00 7.92e-02 4.99e-01 1.03e-02 0.00e+00 9.42e-02 0.00e+00 8.47e-03 1.05e-01 8.47e-02 
3.01e+00 7.09e-02 4.99e-01 1.09e-02 0.00e+00 9.57e-02 0.00e+00 8.81e-03 1.06e-01 8.81e-02 
3.01e+00 6.34e-02 4.99e-01 8.48e-03 0.00e+00 9.74e-02 0.00e+00 9.14e-03 1.08e-01 9.14e-02 
3.02e+00 5.69e-02 4.99e-01 9.10e-03 0.00e+00 9.90e-02 0.00e+00 9.46e-03 1.10e-01 9.46e-02 
3.02e+00 5.13e-02 4.99e-01 7.06e-03 0.00e+00 1.01e-01 0.00e+00 9.77e-03 1.12e-01 9.77e-02 
3.02e+00 4.65e-02 4.99e-01 7.75e-03 0.00e+00 1.02e-01 0.00e+00 1.01e-02 1.14e-01 1.01e-01 
3.03e+00 4.26e-02 4.99e-01 6.09e-03 0.00e+00 1.04e-01 0.00e+00 1.04e-02 1.16e-01 1.04e-01 
3.03e+00 3.94e-02 4.99e-01 6.85e-03 0.00e+00 1.06e-01 0.00e+00 1.07e-02 1.17e-01 1.07e-01 
3.03e+00 3.70e-02 4.99e-01 5.55e-03 0.00e+00 1.07e-01 0.00e+00 1.09e-02 1.19e-01 1.09e-01 
3.04e+00 3.55e-02 4.99e-01 6.46e-03 0.00e+00 1.09e-01 0.00e+00 1.12e-02 1.21e-01 1.12e-01 
3.04e+00 3.46e-02 5.00e-01 5.50e-03 0.00e+00 1.10e-01 0.00e+00 1.15e-02 1.23e-01 1.15e-01 
3.04e+00 3.46e-02 5.00e-01 6.57e-03 0.00e+00 1.12e-01 0.00e+00 1.17e-02 1.25e-01 1.17e-01 
3.05e+00 3.51e-02 5.00e-01 5.90e-03 0.00e+00 1.14e-01 0.00e+00 1.20e-02 1.26e-01 1.20e-01 
3.05e+00 3.64e-02 4.99e-01 7.16e-03 0.00e+00 1.15e-01 0.00e+00 1.22e-02 1.28e-01 1.22e-01 
3.06e+00 3.82e-02 4.99e-01 6.79e-03 0.00e+00 1.17e-01 0.00e+00 1.24e-02 1.30e-01 1.24e-01 
3.06e+00 4.06e-02 4.99e-01 8.22e-03 0.00e+00 1.19e-01 0.00e+00 1.26e-02 1.32e-01 1.26e-01 
3.06e+00 4.37e-02 5.00e-01 8.19e-03 0.00e+00 1.20e-01 0.00e+00 1.29e-02 1.33e-01 1.29e-01 
3.07e+00 4.74e-02 4.99e-01 9.79e-03 0.00e+00 1.22e-01 0.00e+00 1.31e-02 1.35e-01 1.31e-01 
3.07e+00 5.16e-02 5.00e-01 1.01e-02 0.00e+00 1.23e-01 0.00e+00 1.33e-02 1.37e-01 1.33e-01 
3.07e+00 5.63e-02 5.00e-01 1.18e-02 0.00e+00 1.25e-01 0.00e+00 1.34e-02 1.39e-01 1.34e-01 
3.08e+00 6.12e-02 5.00e-01 1.24e-02 0.00e+00 1.26e-01 0.00e+00 1.36e-02 1.40e-01 1.36e-01 
3.08e+00 6.67e-02 5.00e-01 1.43e-02 0.00e+00 1.28e-01 0.00e+00 1.38e-02 1.42e-01 1.38e-01 
3.08e+00 7.25e-02 5.00e-01 1.51e-02 0.00e+00 1.29e-01 0.00e+00 1.39e-02 1.43e-01 1.39e-01 
3.09e+00 7.87e-02 4.99e-01 1.71e-02 0.00e+00 1.30e-01 0.00e+00 1.41e-02 1.45e-01 1.41e-01 
3.09e+00 8.52e-02 5.00e-01 1.81e-02 0.00e+00 1.32e-01 0.00e+00 1.42e-02 1.46e-01 1.42e-01 
3.09e+00 9.20e-02 4.99e-01 2.03e-02 0.00e+00 1.33e-01 0.00e+00 1.43e-02 1.48e-01 1.43e-01 
3.10e+00 9.89e-02 5.00e-01 2.15e-02 0.00e+00 1.34e-01 0.00e+00 1.44e-02 1.49e-01 1.44e-01 
3.10e+00 1.06e-01 5.00e-01 2.37e-02 0.00e+00 1.35e-01 0.00e+00 1.45e-02 1.50e-01 1.45e-01 
3.10e+00 1.13e-01 5.00e-01 2.50e-02 0.00e+00 1.37e-01 0.00e+00 1.45e-02 1.52e-01 1.45e-01 
3.11e+00 1.20e-01 4.99e-01 2.72e-02 0.00e+00 1.37e-01 0.00e+00 1.46e-02 1.53e-01 1.46e-01 
3.11e+00 1.27e-01 4.99e-01 2.85e-02 0.00e+00 1.39e-01 0.00e+00 1.46e-02 1.54e-01 1.46e-01 
3.12e+00 1.34e-01 4.99e-01 3.07e-02 0.00e+00 1.39e-01 0.00e+00 1.46e-02 1.55e-01 1.46e-01 
3.12e+00 1.40e-01 4.99e-01 3.20e-02 0.00e+00 1.40e-01 0.00e+00 1.46e-02 1.56e-01 1.46e-01 
3.12e+00 1.47e-01 4.99e-01 3.40e-02 0.00e+00 1.41e-01 0.00e+00 1.45e-02 1.57e-01 1.45e-01 
3.13e+00 1.53e-01 4.99e-01 3.51e-02 0.00e+00 1.42e-01 0.00e+00 1.45e-02 1.58e-01 1.45e-01 
3.13e+00 1.58e-01 4.99e-01 3.69e-02 0.00e+00 1.43e-01 0.00e+00 1.44e-02 1.58e-01 1.44e-01 
3.13e+00 1.63e-01 4.99e-01 3.79e-02 0.00e+00 1.43e-01 0.00e+00 1.44e-02 1.59e-01 1.44e-01 
3.14e+00 1.68e-01 4.99e-01 3.94e-02 0.00e+00 1.44e-01 0.00e+00 1.43e-02 1.60e-01 1.43e-01 
3.14e+00 1.71e-01 4.99e-01 4.01e-02 0.00e+00 1.45e-01 0.00e+00 1.42e-02 1.61e-01 1.42e-01 
3.14e+00 1.75e-01 4.99e-01 4.13e-02 0.00e+00 1.45e-01 0.00e+00 1.42e-02 1.61e-01 1.42e-01 
3.15e+00 1.77e-01 4.99e-01 4.18e-02 0.00e+00 1.46e-01 0.00e+00 1.41e-02 1.62e-01 1.41e-01 
3.15e+00 1.79e-01 4.99e-01 4.26e-02 0.00e+00 1.47e-01 0.00e+00 1.40e-02 1.63e-01 1.40e-01 
3.15e+00 1.80e-01 4.99e-01 4.27e-02 0.00e+00 1.47e-01 0.00e+00 1.40e-02 1.64e-01 1.40e-01 
3.16e+00 1.80e-01 4.99e-01 4.32e-02 0.00e+00 1.48e-01 0.00e+00 1.39e-02 1.65e-01 1.39e-01 
3.16e+00 1.80e-01 4.99e-01 4.30e-02 0.00e+00 1.49e-01 0.00e+00 1.39e-02 1.66e-01 1.39e-01 
3.16e+00 1.79e-01 4.99e-01 4.31e-02 0.00e+00 1.50e-01 0.00e+00 1.39e-02 1.66e-01 1.39e-01 
3.17e+00 1.77e-01 4.99e-01 4.25e-02 0.00e+00 1.51e-01 0.00e+00 1.39e-02 1.67e-01 1.39e-01 
3.17e+00 1.74e-01 4.99e-01 4.23e-02 0.00e+00 1.52e-01 0.00e+00 1.39e-02 1.68e-01 1.39e-01 
3.17e+00 1.71e-01 4.99e-01 4.14e-02 0.00e+00 1.53e-01 0.00e+00 1.40e-02 1.70e-01 1.40e-01 
3.18e+00 1.67e-01 4.99e-01 4.08e-02 0.00e+00 1.54e-01 0.00e+00 1.41e-02 1.71e-01 1.41e-01 
3.18e+00 1.62e-01 4.99e-01 3.96e-02 0.00e+00 1.55e-01 0.00e+00 1.42e-02 1.72e-01 1.42e-01 
3.19e+00 1.57e-01 4.99e-01 3.87e-02 0.00e+00 1.56e-01 0.00e+00 1.43e-02 1.73e-01 1.43e-01 
3.19e+00 1.52e-01 4.99e-01 3.73e-02 0.00e+00 1.57e-01 0.00e+00 1.44e-02 1.75e-01 1.44e-01 
3.19e+00 1.46e-01 4.99e-01 3.62e-02 0.00e+00 1.58e-01 0.00e+00 1.46e-02 1.76e-01 1.46e-01 
3.20e+00 1.40e-01 4.99e-01 3.47e-02 0.00e+00 1.60e-01 0.00e+00 1.48e-02 1.77e-01 1.48e-01 
3.20e+00 1.33e-01 4.99e-01 3.34e-02 0.00e+00 1.61e-01 0.00e+00 1.50e-02 1.79e-01 1.50e-01 
3.20e+00 1.27e-01 4.99e-01 3.17e-02 0.00e+00 1.62e-01 0.00e+00 1.52e-02 1.80e-01 1.52e-01 
3.21e+00 1.20e-01 4.99e-01 3.04e-02 0.00e+00 1.64e-01 0.00e+00 1.54e-02 1.82e-01 1.54e-01 
3.21e+00 1.13e-01 4.99e-01 2.87e-02 0.00e+00 1.65e-01 0.00e+00 1.56e-02 1.83e-01 1.56e-01 
3.21e+00 1.07e-01 4.99e-01 2.73e-02 0.00e+00 1.66e-01 0.00e+00 1.59e-02 1.85e-01 1.59e-01 
3.22e+00 1.00e-01 4.99e-01 2.56e-02 0.00e+00 1.68e-01 0.00e+00 1.62e-02 1.86e-01 1.62e-01 
3.22e+00 9.37e-02 5.00e-01 2.43e-02 0.00e+00 1.69e-01 0.00e+00 1.64e-02 1.88e-01 1.64e-01 
3.22e+00 8.77e-02 5.00e-01 2.28e-02 0.00e+00 1.71e-01 0.00e+00 1.67e-02 1.90e-01 1.67e-01 
3.23e+00 8.21e-02 4.99e-01 2.16e-02 0.00e+00 1.72e-01 0.00e+00 1.70e-02 1.91e-01 1.70e-01 
3.23e+00 7.69e-02 4.99e-01 2.03e-02 0.00e+00 1.73e-01 0.00e+00 1.72e-02 1.93e-01 1.72e-01 
3.23e+00 7.22e-02 4.99e-01 1.94e-02 0.00e+00 1.75e-01 0.00e+00 1.75e-02 1.94e-01 1.75e-01 
3.24e+00 6.81e-02 4.99e-01 1.83e-02 0.00e+00 1.76e-01 0.00e+00 1.78e-02 1.96e-01 1.78e-01 
3.24e+00 6.45e-02 5.00e-01 1.77e-02 0.00e+00 1.78e-01 0.00e+00 1.81e-02 1.97e-01 1.81e-01 
3.24e+00 6.16e-02 4.99e-01 1.69e-02 0.00e+00 1.79e-01 0.00e+00 1.83e-02 1.99e-01 1.83e-01 
3.25e+00 5.92e-02 4.99e-01 1.66e-02 0.00e+00 1.80e-01 0.00e+00 1.86e-02 2.01e-01 1.86e-01 
3.25e+00 5.76e-02 4.99e-01 1.62e-02 0.00e+00 1.82e-01 0.00e+00 1.88e-02 2.02e-01 1.88e-01 
3.25e+00 5.66e-02 4.99e-01 1.63e-02 0.00e+00 1.83e-01 0.00e+00 1.91e-02 2.04e-01 1.91e-01 
3.26e+00 5.64e-02 4.99e-01 1.63e-02 0.00e+00 1.85e-01 0.00e+00 1.93e-02 2.05e-01 1.93e-01 
3.26e+00 5.70e-02 4.99e-01 1.69e-02 0.00e+00 1.86e-01 0.00e+00 1.95e-02 2.07e-01 1.95e-01 
3.27e+00 5.83e-02 4.99e-01 1.73e-02 0.00e+00 1.87e-01 0.00e+00 1.97e-02 2.08e-01 1.97e-01 
3.27e+00 6.03e-02 4.99e-01 1.83e-02 0.00e+00 1.89e-01 0.00e+00 1.99e-02 2.10e-01 1.99e-01 
3.27e+00 6.31e-02 4.99e-01 1.93e-02 0.00e+00 1.90e-01 0.00e+00 2.01e-02 2.11e-01 2.01e-01 
3.28e+00 6.66e-02 4.99e-01 2.06e-02 0.00e+00 1.91e-01 0.00e+00 2.03e-02 2.12e-01 2.03e-01 
3.28e+00 7.06e-02 4.99e-01 2.20e-02 0.00e+00 1.92e-01 0.00e+00 2.05e-02 2.14e-01 2.05e-01 
3.28e+00 7.54e-02 4.99e-01 2.38e-02 0.00e+00 1.93e-01 0.00e+00 2.06e-02 2.15e-01 2.06e-01 
3.29e+00 8.06e-02 4.99e-01 2.55e-02 0.00e+00 1.94e-01 0.00e+00 2.07e-02 2.16e-01 2.07e-01 
3.29e+00 8.65e-02 4.99e-01 2.77e-02 0.00e+00 1.95e-01 0.00e+00 2.08e-02 2.17e-01 2.08e-01 
3.29e+00 9.28e-02 4.99e-01 2.98e-02 0.00e+00 1.96e-01 0.00e+00 2.09e-02 2.18e-01 2.09e-01 
3.30e+00 9.95e-02 4.99e-01 3.22e-02 0.00e+00 1.97e-01 0.00e+00 2.09e-02 2.19e-01 2.09e-01 
3.30e+00 1.07e-01 4.99e-01 3.45e-02 0.00e+00 1.98e-01 0.00e+00 2.10e-02 2.20e-01 2.10e-01 
3.30e+00 1.14e-01 4.99e-01 3.72e-02 0.00e+00 1.99e-01 0.00e+00 2.10e-02 2.21e-01 2.10e-01 
3.31e+00 1.22e-01 4.99e-01 3.96e-02 0.00e+00 1.99e-01 0.00e+00 2.09e-02 2.21e-01 2.09e-01 
3.31e+00 1.29e-01 4.99e-01 4.23e-02 0.00e+00 2.00e-01 0.00e+00 2.09e-02 2.22e-01 2.09e-01 
3.31e+00 1.37e-01 4.99e-01 4.48e-02 0.00e+00 2.00e-01 0.00e+00 2.08e-02 2.22e-01 2.08e-01 
3.32e+00 1.44e-01 4.99e-01 4.74e-02 0.00e+00 2.00e-01 0.00e+00 2.07e-02 2.23e-01 2.07e-01 
3.32e+00 1.51e-01 4.99e-01 4.97e-02 0.00e+00 2.01e-01 0.00e+00 2.05e-02 2.23e-01 2.05e-01 
3.33e+00 1.58e-01 4.99e-01 5.21e-02 0.00e+00 2.01e-01 0.00e+00 2.03e-02 2.23e-01 2.03e-01 
3.33e+00 1.65e-01 4.99e-01 5.41e-02 0.00e+00 2.01e-01 0.00e+00 2.02e-02 2.23e-01 2.02e-01 
3.33e+00 1.71e-01 4.99e-01 5.61e-02 0.00e+00 2.01e-01 0.00e+00 2.00e-02 2.23e-01 2.00e-01 
3.34e+00 1.76e-01 4.99e-01 5.77e-02 0.00e+00 2.01e-01 0.00e+00 1.97e-02 2.23e-01 1.97e-01 
3.34e+00 1.80e-01 4.99e-01 5.92e-02 0.00e+00 2.01e-01 0.00e+00 1.95e-02 2.23e-01 1.95e-01 
3.34e+00 1.84e-01 4.99e-01 6.03e-02 0.00e+00 2.01e-01 0.00e+00 1.93e-02 2.23e-01 1.93e-01 
3.35e+00 1.87e-01 4.99e-01 6.11e-02 0.00e+00 2.01e-01 0.00e+00 1.91e-02 2.24e-01 1.91e-01 
3.35e+00 1.88e-01 4.99e-01 6.16e-02 0.00e+00 2.01e-01 0.00e+00 1.89e-02 2.24e-01 1.89e-01 
3.35e+00 1.89e-01 4.99e-01 6.19e-02 0.00e+00 2.02e-01 0.00e+00 1.87e-02 2.24e-01 1.87e-01 
3.36e+00 1.89e-01 4.99e-01 6.17e-02 0.00e+00 2.02e-01 0.00e+00 1.86e-02 2.24e-01 1.86e-01 
3.36e+00 1.88e-01 4.99e-01 6.12e-02 0.00e+00 2.02e-01 0.00e+00 1.85e-02 2.25e-01 1.85e-01 
3.36e+00 1.86e-01 4.99e-01 6.04e-02 0.00e+00 2.03e-01 0.00e+00 1.84e-02 2.25e-01 1.84e-01 
3.37e+00 1.82e-01 4.99e-01 5.93e-02 0.00e+00 2.03e-01 0.00e+00 1.83e-02 2.26e-01 1.83e-01 
3.37e+00 1.78e-01 4.99e-01 5.78e-02 0.00e+00 2.04e-01 0.00e+00 1.83e-02 2.27e-01 1.83e-01 
3.37e+00 1.73e-01 4.99e-01 5.61e-02 0.00e+00 2.05e-01 0.00e+00 1.84e-02 2.28e-01 1.84e-01 
3.38e+00 1.67e-01 4.99e-01 5.41e-02 0.00e+00 2.06e-01 0.00e+00 1.85e-02 2.29e-01 1.85e-01 
3.38e+00 1.60e-01 4.99e-01 5.18e-02 0.00e+00 2.07e-01 0.00e+00 1.86e-02 2.30e-01 1.86e-01 
3.38e+00 1.52e-01 4.99e-01 4.93e-02 0.00e+00 2.08e-01 0.00e+00 1.87e-02 2.31e-01 1.87e-01 
3.39e+00 1.44e-01 4.99e-01 4.66e-02 0.00e+00 2.09e-01 0.00e+00 1.89e-02 2.33e-01 1.89e-01 
3.39e+00 1.35e-01 4.99e-01 4.37e-02 0.00e+00 2.11e-01 0.00e+00 1.92e-02 2.34e-01 1.92e-01 
3.40e+00 1.26e-01 4.99e-01 4.08e-02 0.00e+00 2.12e-01 0.00e+00 1.94e-02 2.35e-01 1.94e-01 
3.40e+00 1.16e-01 4.99e-01 3.76e-02 0.00e+00 2.13e-01 0.00e+00 1.97e-02 2.37e-01 1.97e-01 
3.40e+00 1.06e-01 4.99e-01 3.44e-02 0.00e+00 2.15e-01 0.00e+00 2.00e-02 2.38e-01 2.00e-01 
3.41e+00 9.61e-02 4.99e-01 3.11e-02 0.00e+00 2.16e-01 0.00e+00 2.04e-02 2.40e-01 2.04e-01 
3.41e+00 8.60e-02 4.99e-01 2.79e-02 0.00e+00 2.17e-01 0.00e+00 2.07e-02 2.42e-01 2.07e-01 
3.41e+00 7.61e-02 4.99e-01 2.46e-02 0.00e+00 2.19e-01 0.00e+00 2.11e-02 2.43e-01 2.11e-01 
3.42e+00 6.64e-02 4.99e-01 2.14e-02 0.00e+00 2.20e-01 0.00e+00 2.15e-02 2.45e-01 2.15e-01 
3.42e+00 5.69e-02 4.99e-01 1.82e-02 0.00e+00 2.22e-01 0.00e+00 2.18e-02 2.46e-01 2.18e-01 
3.42e+00 4.78e-02 4.99e-01 1.53e-02 0.00e+00 2.23e-01 0.00e+00 2.22e-02 2.48e-01 2.22e-01 
3.43e+00 3.92e-02 4.99e-01 1.24e-02 0.00e+00 2.24e-01 0.00e+00 2.26e-02 2.49e-01 2.26e-01 
3.43e+00 3.12e-02 4.99e-01 9.76e-03 0.00e+00 2.26e-01 0.00e+00 2.29e-02 2.51e-01 2.29e-01 
3.43e+00 2.39e-02 4.99e-01 7.31e-03 0.00e+00 2.27e-01 0.00e+00 2.33e-02 2.52e-01 2.33e-01 
3.44e+00 1.74e-02 4.99e-01 5.21e-03 0.00e+00 2.28e-01 0.00e+00 2.36e-02 2.54e-01 2.36e-01 
3.44e+00 1.17e-02 4.99e-01 3.28e-03 0.00e+00 2.30e-01 0.00e+00 2.39e-02 2.55e-01 2.39e-01 
3.44e+00 7.17e-03 4.99e-01 1.94e-03 0.00e+00 2.31e-01 0.00e+00 2.42e-02 2.57e-01 2.42e-01 
3.45e+00 3.64e-03 4.99e-01 7.43e-04 0.00e+00 2.32e-01 0.00e+00 2.45e-02 2.58e-01 2.45e-01 
3.45e+00 1.04e-03 4.99e-01 3.70e-05 0.00e+00 2.34e-01 0.00e+00 2.48e-02 2.60e-01 2.48e-01 
3.45e+00 3.92e-05 4.99e-01 -7.01e-06 0.00e+00 2.35e-01 0.00e+00 2.51e-02 2.61e-01 2.51e-01 
3.46e+00 1.35e-06 4.99e-01 7.62e-06 0.00e+00 2.37e-01 0.00e+00 2.53e-02 2.63e-01 2.53e-01 
3.46e+00 1.81e-05 4.99e-01 5.90e-06 0.00e+00 2.38e-01 0.00e+00 2.56e-02 2.64e-01 2.56e-01 
3.46e+00 1.48e-03 4.99e-01 1.07e-03 0.00e+00 2.39e-01 0.00e+00 2.58e-02 2.66e-01 2.58e-01 
3.47e+00 4.38e-03 4.99e-01 2.20e-03 0.00e+00 2.41e-01 0.00e+00 2.61e-02 2.67e-01 2.61e-01 
3.47e+00 8.31e-03 4.99e-01 4.06e-03 0.00e+00 2.42e-01 0.00e+00 2.63e-02 2.69e-01 2.63e-01 
3.48e+00 1.35e-02 4.99e-01 6.20e-03 0.00e+00 2.43e-01 0.00e+00 2.65e-02 2.70e-01 2.65e-01 
3.48e+00 1.97e-02 4.99e-01 8.82e-03 0.00e+00 2.45e-01 0.00e+00 2.67e-02 2.72e-01 2.67e-01 
3.48e+00 2.68e-02 4.99e-01 1.18e-02 0.00e+00 2.46e-01 0.00e+00 2.69e-02 2.73e-01 2.69e-01 
3.49e+00 3.48e-02 4.99e-01 1.51e-02 0.00e+00 2.47e-01 0.00e+00 2.70e-02 2.74e-01 2.70e-01 
3.49e+00 4.34e-02 4.99e-01 1.86e-02 0.00e+00 2.48e-01 0.00e+00 2.72e-02 2.76e-01 2.72e-01 
3.49e+00 5.27e-02 4.99e-01 2.25e-02 0.00e+00 2.49e-01 0.00e+00 2.73e-02 2.77e-01 2.73e-01 
3.50e+00 6.25e-02 4.99e-01 2.65e-02 0.00e+00 2.50e-01 0.00e+00 2.74e-02 2.78e-01 2.74e-01 
3.50e+00 7.27e-02 4.99e-01 3.08e-02 0.00e+00 2.51e-01 0.00e+00 2.74e-02 2.79e-01 2.74e-01 
3.50e+00 8.31e-02 4.99e-01 3.50e-02 0.00e+00 2.51e-01 0.00e+00 2.74e-02 2.79e-01 2.74e-01 
3.51e+00 9.36e-02 4.99e-01 3.94e-02 0.00e+00 2.52e-01 0.00e+00 2.74e-02 2.80e-01 2.74e-01 
3.51e+00 1.04e-01 4.99e-01 4.37e-02 0.00e+00 2.52e-01 0.00e+00 2.73e-02 2.80e-01 2.73e-01 
3.51e+00 1.15e-01 4.99e-01 4.79e-02 0.00e+00 2.52e-01 0.00e+00 2.72e-02 2.80e-01 2.72e-01 
3.52e+00 1.25e-01 4.99e-01 5.20e-02 0.00e+00 2.52e-01 0.00e+00 2.70e-02 2.80e-01 2.70e-01 
3.52e+00 1.34e-01 4.99e-01 5.60e-02 0.00e+00 2.52e-01 0.00e+00 2.68e-02 2.80e-01 2.68e-01 
3.52e+00 1.43e-01 4.99e-01 5.95e-02 0.00e+00 2.52e-01 0.00e+00 2.65e-02 2.80e-01 2.65e-01 
3.53e+00 1.52e-01 4.99e-01 6.29e-02 0.00e+00 2.52e-01 0.00e+00 2.62e-02 2.80e-01 2.62e-01 
3.53e+00 1.60e-01 4.99e-01 6.58e-02 0.00e+00 2.52e-01 0.00e+00 2.59e-02 2.79e-01 2.59e-01 
3.54e+00 1.66e-01 4.99e-01 6.84e-02 0.00e+00 2.51e-01 0.00e+00 2.55e-02 2.79e-01 2.55e-01 
3.54e+00 1.72e-01 4.99e-01 7.05e-02 0.00e+00 2.51e-01 0.00e+00 2.52e-02 2.79e-01 2.52e-01 
3.54e+00 1.76e-01 4.99e-01 7.21e-02 0.00e+00 2.51e-01 0.00e+00 2.48e-02 2.78e-01 2.48e-01 
3.55e+00 1.80e-01 4.99e-01 7.32e-02 0.00e+00 2.50e-01 0.00e+00 2.45e-02 2.78e-01 2.45e-01 
3.55e+00 1.82e-01 4.99e-01 7.38e-02 0.00e+00 2.50e-01 0.00e+00 2.42e-02 2.78e-01 2.42e-01 
3.55e+00 1.83e-01 4.99e-01 7.38e-02 0.00e+00 2.50e-01 0.00e+00 2.39e-02 2.78e-01 2.39e-01 
3.56e+00 1.82e-01 4.99e-01 7.34e-02 0.00e+00 2.50e-01 0.00e+00 2.36e-02 2.78e-01 2.36e-01 
3.56e+00 1.80e-01 4.99e-01 7.23e-02 0.00e+00 2.51e-01 0.00e+00 2.34e-02 2.79e-01 2.34e-01 
3.56e+00 1.77e-01 4.99e-01 7.09e-02 0.00e+00 2.51e-01 0.00e+00 2.33e-02 2.79e-01 2.33e-01 
3.57e+00 1.73e-01 4.99e-01 6.88e-02 0.00e+00 2.52e-01 0.00e+00 2.32e-02 2.80e-01 2.32e-01 
3.57e+00 1.67e-01 4.99e-01 6.65e-02 0.00e+00 2.52e-01 0.00e+00 2.31e-02 2.80e-01 2.31e-01 
3.57e+00 1.60e-01 4.99e-01 6.36e-02 0.00e+00 2.53e-01 0.00e+00 2.32e-02 2.81e-01 2.32e-01 
3.58e+00 1.53e-01 4.99e-01 6.05e-02 0.00e+00 2.54e-01 0.00e+00 2.33e-02 2.83e-01 2.33e-01 
3.58e+00 1.44e-01 4.99e-01 5.70e-02 0.00e+00 2.55e-01 0.00e+00 2.34e-02 2.84e-01 2.34e-01 
3.58e+00 1.35e-01 4.99e-01 5.33e-02 0.00e+00 2.57e-01 0.00e+00 2.36e-02 2.85e-01 2.36e-01 
3.59e+00 1.25e-01 4.99e-01 4.93e-02 0.00e+00 2.58e-01 0.00e+00 2.39e-02 2.86e-01 2.39e-01 
3.59e+00 1.15e-01 4.99e-01 4.53e-02 0.00e+00 2.59e-01 0.00e+00 2.41e-02 2.88e-01 2.41e-01 
3.59e+00 1.05e-01 4.99e-01 4.10e-02 0.00e+00 2.60e-01 0.00e+00 2.45e-02 2.89e-01 2.45e-01 
3.60e+00 9.40e-02 4.99e-01 3.68e-02 0.00e+00 2.62e-01 0.00e+00 2.48e-02 2.91e-01 2.48e-01 
3.60e+00 8.33e-02 4.99e-01 3.24e-02 0.00e+00 2.63e-01 0.00e+00 2.52e-02 2.92e-01 2.52e-01 
3.60e+00 7.27e-02 4.99e-01 2.82e-02 0.00e+00 2.64e-01 0.00e+00 2.56e-02 2.94e-01 2.56e-01 
3.61e+00 6.24e-02 4.99e-01 2.40e-02 0.00e+00 2.66e-01 0.00e+00 2.60e-02 2.95e-01 2.60e-01 
3.61e+00 5.25e-02 4.99e-01 2.01e-02 0.00e+00 2.67e-01 0.00e+00 2.64e-02 2.97e-01 2.64e-01 
3.62e+00 4.31e-02 4.99e-01 1.63e-02 0.00e+00 2.68e-01 0.00e+00 2.68e-02 2.98e-01 2.68e-01 
3.62e+00 3.43e-02 4.99e-01 1.29e-02 0.00e+00 2.70e-01 0.00e+00 2.72e-02 3.00e-01 2.72e-01 
3.62e+00 2.64e-02 4.99e-01 9.60e-03 0.00e+00 2.71e-01 0.00e+00 2.76e-02 3.01e-01 2.76e-01 
3.63e+00 1.92e-02 4.99e-01 6.87e-03 0.00e+00 2.72e-01 0.00e+00 2.80e-02 3.02e-01 2.80e-01 
3.63e+00 1.31e-02 4.99e-01 4.38e-03 0.00e+00 2.73e-01 0.00e+00 2.83e-02 3.04e-01 2.83e-01 
3.63e+00 7.97e-03 4.99e-01 2.53e-03 0.00e+00 2.75e-01 0.00e+00 2.87e-02 3.05e-01 2.87e-01 
3.64e+00 4.03e-03 4.99e-01 9.97e-04 0.00e+00 2.76e-01 0.00e+00 2.90e-02 3.06e-01 2.90e-01 
3.64e+00 1.30e-03 4.99e-01 1.49e-04 0.00e+00 2.77e-01 0.00e+00 2.93e-02 3.08e-01 2.93e-01 
3.64e+00 6.45e-05 4.99e-01 -8.70e-05 0.00e+00 2.78e-01 0.00e+00 2.96e-02 3.09e-01 2.96e-01 
3.65e+00 9.99e-06 4.99e-01 9.11e-05 0.00e+00 2.79e-01 0.00e+00 2.99e-02 3.10e-01 2.99e-01 
3.65e+00 4.83e-05 4.99e-01 -4.50e-05 0.00e+00 2.81e-01 0.00e+00 3.01e-02 3.12e-01 3.01e-01 
3.65e+00 4.33e-04 4.99e-01 4.16e-04 0.00e+00 2.82e-01 0.00e+00 3.04e-02 3.13e-01 3.04e-01 
3.66e+00 5.17e-04 4.99e-01 5.29e-05 0.00e+00 2.83e-01 0.00e+00 3.06e-02 3.15e-01 3.06e-01 
3.66e+00 1.58e-03 4.99e-01 1.32e-03 0.00e+00 2.84e-01 0.00e+00 3.08e-02 3.16e-01 3.08e-01 
3.66e+00 3.96e-03 4.99e-01 2.20e-03 0.00e+00 2.86e-01 0.00e+00 3.11e-02 3.17e-01 3.11e-01 
3.67e+00 7.22e-03 4.99e-01 4.24e-03 0.00e+00 2.87e-01 0.00e+00 3.13e-02 3.19e-01 3.13e-01 
3.67e+00 1.14e-02 4.99e-01 5.99e-03 0.00e+00 2.88e-01 0.00e+00 3.15e-02 3.20e-01 3.15e-01 
3.68e+00 1.66e-02 4.99e-01 9.02e-03 0.00e+00 2.89e-01 0.00e+00 3.17e-02 3.22e-01 3.17e-01 
3.68e+00 2.26e-02 4.99e-01 1.15e-02 0.00e+00 2.91e-01 0.00e+00 3.18e-02 3.23e-01 3.18e-01 
3.68e+00 2.91e-02 4.99e-01 1.51e-02 0.00e+00 2.92e-01 0.00e+00 3.20e-02 3.24e-01 3.20e-01 
3.69e+00 3.64e-02 4.99e-01 1.82e-02 0.00e+00 2.93e-01 0.00e+00 3.21e-02 3.25e-01 3.21e-01 
3.69e+00 4.41e-02 4.99e-01 2.23e-02 0.00e+00 2.94e-01 0.00e+00 3.23e-02 3.26e-01 3.23e-01 
3.69e+00 5.24e-02 4.99e-01 2.61e-02 0.00e+00 2.95e-01 0.00e+00 3.24e-02 3.27e-01 3.24e-01 
3.70e+00 6.09e-02 4.99e-01 3.05e-02 0.00e+00 2.95e-01 0.00e+00 3.24e-02 3.28e-01 3.24e-01 
3.70e+00 6.97e-02 4.99e-01 3.44e-02 0.00e+00 2.96e-01 0.00e+00 3.24e-02 3.29e-01 3.24e-01 
3.70e+00 7.87e-02 4.99e-01 3.90e-02 0.00e+00 2.97e-01 0.00e+00 3.24e-02 3.29e-01 3.24e-01 
3.71e+00 8.77e-02 4.99e-01 4.31e-02 0.00e+00 2.97e-01 0.00e+00 3.24e-02 3.30e-01 3.24e-01 
3.71e+00 9.67e-02 4.99e-01 4.77e-02 0.00e+00 2.97e-01 0.00e+00 3.23e-02 3.30e-01 3.23e-01 
3.71e+00 1.06e-01 4.99e-01 5.17e-02 0.00e+00 2.97e-01 0.00e+00 3.21e-02 3.30e-01 3.21e-01 
3.72e+00 1.14e-01 4.99e-01 5.60e-02 0.00e+00 2.97e-01 0.00e+00 3.20e-02 3.30e-01 3.20e-01 
3.72e+00 1.22e-01 4.99e-01 5.96e-02 0.00e+00 2.97e-01 0.00e+00 3.17e-02 3.30e-01 3.17e-01 
3.72e+00 1.30e-01 4.99e-01 6.34e-02 0.00e+00 2.97e-01 0.00e+00 3.15e-02 3.30e-01 3.15e-01 
3.73e+00 1.37e-01 4.99e-01 6.66e-02 0.00e+00 2.97e-01 0.00e+00 3.12e-02 3.30e-01 3.12e-01 
3.73e+00 1.44e-01 4.99e-01 6.97e-02 0.00e+00 2.97e-01 0.00e+00 3.09e-02 3.29e-01 3.09e-01 
3.73e+00 1.50e-01 4.99e-01 7.20e-02 0.00e+00 2.96e-01 0.00e+00 3.05e-02 3.29e-01 3.05e-01 
3.74e+00 1.54e-01 4.99e-01 7.43e-02 0.00e+00 2.96e-01 0.00e+00 3.02e-02 3.29e-01 3.02e-01 
3.74e+00 1.58e-01 4.99e-01 7.58e-02 0.00e+00 2.96e-01 0.00e+00 2.98e-02 3.29e-01 2.98e-01 
3.75e+00 1.61e-01 4.99e-01 7.71e-02 0.00e+00 2.95e-01 0.00e+00 2.95e-02 3.28e-01 2.95e-01 
3.75e+00 1.63e-01 4.99e-01 7.76e-02 0.00e+00 2.95e-01 0.00e+00 2.92e-02 3.28e-01 2.92e-01 
3.75e+00 1.64e-01 4.99e-01 7.79e-02 0.00e+00 2.95e-01 0.00e+00 2.89e-02 3.28e-01 2.89e-01 
3.76e+00 1.64e-01 4.99e-01 7.73e-02 0.00e+00 2.95e-01 0.00e+00 2.87e-02 3.28e-01 2.87e-01 
3.76e+00 1.62e-01 4.99e-01 7.66e-02 0.00e+00 2.95e-01 0.00e+00 2.85e-02 3.28e-01 2.85e-01 
3.76e+00 1.60e-01 4.99e-01 7.51e-02 0.00e+00 2.96e-01 0.00e+00 2.83e-02 3.29e-01 2.83e-01 
3.77e+00 1.57e-01 4.99e-01 7.35e-02 0.00e+00 2.96e-01 0.00e+00 2.82e-02 3.29e-01 2.82e-01 
3.77e+00 1.52e-01 4.99e-01 7.11e-02 0.00e+00 2.97e-01 0.00e+00 2.81e-02 3.30e-01 2.81e-01 
3.77e+00 1.47e-01 4.99e-01 6.87e-02 0.00e+00 2.97e-01 0.00e+00 2.81e-02 3.30e-01 2.81e-01 
3.78e+00 1.41e-01 4.99e-01 6.56e-02 0.00e+00 2.98e-01 0.00e+00 2.82e-02 3.31e-01 2.82e-01 
3.78e+00 1.34e-01 4.99e-01 6.25e-02 0.00e+00 2.99e-01 0.00e+00 2.83e-02 3.32e-01 2.83e-01 
3.78e+00 1.27e-01 4.99e-01 5.88e-02 0.00e+00 3.00e-01 0.00e+00 2.85e-02 3.33e-01 2.85e-01 
3.79e+00 1.19e-01 4.99e-01 5.53e-02 0.00e+00 3.01e-01 0.00e+00 2.87e-02 3.35e-01 2.87e-01 
3.79e+00 1.11e-01 4.99e-01 5.13e-02 0.00e+00 3.02e-01 0.00e+00 2.89e-02 3.36e-01 2.89e-01 
3.79e+00 1.03e-01 4.99e-01 4.74e-02 0.00e+00 3.03e-01 0.00e+00 2.92e-02 3.37e-01 2.92e-01 
3.80e+00 9.42e-02 4.99e-01 4.32e-02 0.00e+00 3.05e-01 0.00e+00 2.95e-02 3.38e-01 2.95e-01 
3.80e+00 8.54e-02 4.99e-01 3.92e-02 0.00e+00 3.06e-01 0.00e+00 2.98e-02 3.40e-01 2.98e-01 
3.80e+00 7.67e-02 4.99e-01 3.50e-02 0.00e+00 3.07e-01 0.00e+00 3.02e-02 3.41e-01 3.02e-01 
3.81e+00 6.81e-02 4.99e-01 3.11e-02 0.00e+00 3.08e-01 0.00e+00 3.05e-02 3.42e-01 3.05e-01 
3.81e+00 5.96e-02 4.99e-01 2.70e-02 0.00e+00 3.09e-01 0.00e+00 3.09e-02 3.44e-01 3.09e-01 
3.81e+00 5.15e-02 4.99e-01 2.33e-02 0.00e+00 3.11e-01 0.00e+00 3.13e-02 3.45e-01 3.13e-01 
3.82e+00 4.37e-02 4.99e-01 1.96e-02 0.00e+00 3.12e-01 0.00e+00 3.17e-02 3.46e-01 3.17e-01 
3.82e+00 3.63e-02 4.99e-01 1.62e-02 0.00e+00 3.13e-01 0.00e+00 3.21e-02 3.48e-01 3.21e-01 
3.83e+00 2.95e-02 4.99e-01 1.29e-02 0.00e+00 3.14e-01 0.00e+00 3.24e-02 3.49e-01 3.24e-01 
3.83e+00 2.32e-02 4.99e-01 1.01e-02 0.00e+00 3.15e-01 0.00e+00 3.28e-02 3.50e-01 3.28e-01 
3.83e+00 1.76e-02 4.99e-01 7.44e-03 0.00e+00 3.16e-01 0.00e+00 3.31e-02 3.51e-01 3.31e-01 
3.84e+00 1.27e-02 4.99e-01 5.23e-03 0.00e+00 3.17e-01 0.00e+00 3.34e-02 3.53e-01 3.34e-01 
3.84e+00 8.58e-03 4.99e-01 3.39e-03 0.00e+00 3.19e-01 0.00e+00 3.37e-02 3.54e-01 3.37e-01 
3.84e+00 5.44e-03 4.99e-01 2.10e-03 0.00e+00 3.20e-01 0.00e+00 3.40e-02 3.55e-01 3.40e-01 
3.85e+00 3.23e-03 4.99e-01 1.17e-03 0.00e+00 3.21e-01 0.00e+00 3.43e-02 3.56e-01 3.43e-01 
3.85e+00 1.82e-03 4.99e-01 6.78e-04 0.00e+00 3.22e-01 0.00e+00 3.46e-02 3.58e-01 3.46e-01 
3.85e+00 9.76e-04 4.99e-01 3.20e-04 0.00e+00 3.23e-01 0.00e+00 3.48e-02 3.59e-01 3.48e-01 
3.86e+00 5.51e-04 4.99e-01 2.42e-04 0.00e+00 3.24e-01 0.00e+00 3.51e-02 3.60e-01 3.51e-01 
3.86e+00 3.41e-04 4.99e-01 1.09e-04 0.00e+00 3.25e-01 0.00e+00 3.53e-02 3.62e-01 3.53e-01 
3.86e+00 2.14e-04 4.99e-01 1.10e-04 0.00e+00 3.27e-01 0.00e+00 3.55e-02 3.63e-01 3.55e-01 
3.87e+00 1.22e-04 4.99e-01 1.77e-05 0.00e+00 3.28e-01 0.00e+00 3.57e-02 3.64e-01 3.57e-01 
3.87e+00 7.38e-05 4.99e-01 5.74e-05 0.00e+00 3.29e-01 0.00e+00 3.59e-02 3.66e-01 3.59e-01 
3.87e+00 3.80e-05 4.99e-01 -1.61e-05 0.00e+00 3.30e-01 0.00e+00 3.61e-02 3.67e-01 3.61e-01 
3.88e+00 1.92e-05 4.99e-01 3.48e-05 0.00e+00 3.31e-01 0.00e+00 3.63e-02 3.68e-01 3.63e-01 
3.88e+00 1.17e-05 4.99e-01 -2.12e-05 0.00e+00 3.33e-01 0.00e+00 3.65e-02 3.70e-01 3.65e-01 
3.89e+00 1.27e-05 4.99e-01 3.30e-05 0.00e+00 3.34e-01 0.00e+00 3.67e-02 3.71e-01 3.67e-01 
3.89e+00 1.65e-05 4.99e-01 -1.44e-05 0.00e+00 3.35e-01 0.00e+00 3.69e-02 3.72e-01 3.69e-01 
3.89e+00 1.02e-05 4.99e-01 2.42e-05 0.00e+00 3.36e-01 0.00e+00 3.70e-02 3.74e-01 3.70e-01 
3.90e+00 4.32e-06 4.99e-01 -1.85e-05 0.00e+00 3.37e-01 0.00e+00 3.72e-02 3.75e-01 3.72e-01 
3.90e+00 1.04e-06 4.99e-01 1.86e-05 0.00e+00 3.39e-01 0.00e+00 3.74e-02 3.76e-01 3.74e-01 
3.90e+00 2.31e-07 4.99e-01 -1.74e-05 0.00e+00 3.40e-01 0.00e+00 3.75e-02 3.78e-01 3.75e-01 
3.91e+00 4.71e-08 4.99e-01 1.66e-05 0.00e+00 3.41e-01 0.00e+00 3.77e-02 3.79e-01 3.77e-01 
3.91e+00 1.96e-08 4.99e-01 -1.57e-05 0.00e+00 3.42e-01 0.00e+00 3.78e-02 3.80e-01 3.78e-01 
3.91e+00 3.86e-08 4.99e-01 1.50e-05 0.00e+00 3.43e-01 0.00e+00 3.80e-02 3.82e-01 3.80e-01 
3.92e+00 6.57e-08 4.99e-01 -1.41e-05 0.00e+00 3.45e-01 0.00e+00 3.81e-02 3.83e-01 3.81e-01 
3.92e+00 2.86e-08 4.99e-01 1.34e-05 0.00e+00 3.46e-01 0.00e+00 3.83e-02 3.84e-01 3.83e-01 
3.92e+00 9.50e-09 4.99e-01 -1.27e-05 0.00e+00 3.47e-01 0.00e+00 3.84e-02 3.86e-01 3.84e-01 
3.93e+00 4.91e-09 5.00e-01 1.21e-05 0.00e+00 3.48e-01 0.00e+00 3.86e-02 3.87e-01 3.86e-01 
3.93e+00 3.31e-08 5.00e-01 -1.14e-05 0.00e+00 3.49e-01 0.00e+00 3.87e-02 3.88e-01 3.87e-01 
3.93e+00 6.90e-08 5.00e-01 1.09e-05 0.00e+00 3.51e-01 0.00e+00 3.89e-02 3.90e-01 3.89e-01 
3.94e+00 3.31e-08 4.99e-01 -1.03e-05 0.00e+00 3.52e-01 0.00e+00 3.90e-02 3.91e-01 3.90e-01 
3.94e+00 1.52e-09 4.99e-01 9.81e-06 0.00e+00 3.53e-01 0.00e+00 3.91e-02 3.92e-01 3.91e-01 
3.94e+00 1.68e-10 5.00e-01 -9.31e-06 0.00e+00 3.54e-01 0.00e+00 3.93e-02 3.94e-01 3.93e-01 
3.95e+00 2.91e-12 4.99e-01 8.83e-06 0.00e+00 3.55e-01 0.00e+00 3.94e-02 3.95e-01 3.94e-01 
3.95e+00 4.72e-15 5.00e-01 -8.38e-06 0.00e+00 3.57e-01 0.00e+00 3.96e-02 3.96e-01 3.96e-01 
3.96e+00 0.00e+00 5.00e-01 7.95e-06 0.00e+00 3.58e-01 0.00e+00 3.97e-02 3.97e-01 3.97e-01 
3.96e+00 7.16e-13 5.00e-01 -7.54e-06 0.00e+00 3.59e-01 0.00e+00 3.98e-02 3.99e-01 3.98e-01 
3.96e+00 0.00e+00 5.00e-01 7.16e-06 0.00e+00 3.60e-01 0.00e+00 4.00e-02 4.00e-01 4.00e-01 
3.97e+00 0.00e+00 5.00e-01 -6.79e-06 0.00e+00 3.61e-01 0.00e+00 4.01e-02 4.01e-01 4.01e-01 
3.97e+00 0.00e+00 5.00e-01 6.44e-06 0.00e+00 3.62e-01 0.00e+00 4.02e-02 4.03e-01 4.02e-01 
3.97e+00 0.00e+00 5.00e-01 -6.11e-06 0.00e+00 3.64e-01 0.00e+00 4.04e-02 4.04e-01 4.04e-01 
3.98e+00 0.00e+00 5.00e-01 5.80e-06 0.00e+00 3.65e-01 0.00e+00 4.05e-02 4.05e-01 4.05e-01 
3.98e+00 0.00e+00 5.00e-01 -5.50e-06 0.00e+00 3.66e-01 0.00e+00 4.06e-02 4.07e-01 4.06e-01 
3.98e+00 0.00e+00 5.00e-01 5.22e-06 0.00e+00 3.67e-01 0.00e+00 4.08e-02 4.08e-01 4.08e-01 
3.99e+00 0.00e+00 5.00e-01 -4.96e-06 0.00e+00 3.68e-01 0.00e+00 4.09e-02 4.09e-01 4.09e-01 
3.99e+00 0.00e+00 4.99e-01 4.70e-06 0.00e+00 3.69e-01 0.00e+00 4.10e-02 4.10e-01 4.10e-01 
3.99e+00 0.00e+00 4.99e-01 -4.46e-06 0.00e+00 3.71e-01 0.00e+00 4.12e-02 4.12e-01 4.12e-01 
4.00e+00 5.54e-17 4.99e-01 4.23e-06 0.00e+00 3.72e-01 0.00e+00 4.13e-02 4.13e-01 4.13e-01 


==> Figures/Spin_dynamics_Inv_varyFA_varyTRF.txt <==
t_s alpha_pi TRF_ms xf yf zf xs zs zf_m0f zs_m0s
3.50e-03 1.00e+00 5.00e-01 1.85e-06 -0.00e+00 -4.55e-01 -0.00e+00 1.16e-02 -5.05e-01 1.16e-01 
7.00e-03 1.94e-15 5.00e-01 -1.76e-06 0.00e+00 -4.46e-01 0.00e+00 6.24e-03 -4.96e-01 6.24e-02 
1.05e-02 0.00e+00 5.00e-01 1.67e-06 0.00e+00 -4.38e-01 0.00e+00 1.45e-03 -4.87e-01 1.45e-02 
1.40e-02 0.00e+00 5.00e-01 -1.58e-06 0.00e+00 -4.31e-01 0.00e+00 -2.82e-03 -4.79e-01 -2.82e-02 
1.75e-02 5.00e-16 5.00e-01 1.50e-06 0.00e+00 -4.24e-01 0.00e+00 -6.63e-03 -4.71e-01 -6.63e-02 
2.10e-02 0.00e+00 5.00e-01 -1.43e-06 0.00e+00 -4.17e-01 0.00e+00 -1.00e-02 -4.64e-01 -1.00e-01 
2.45e-02 0.00e+00 5.00e-01 1.35e-06 0.00e+00 -4.11e-01 0.00e+00 -1.30e-02 -4.57e-01 -1.30e-01 
2.80e-02 0.00e+00 5.00e-01 -1.28e-06 0.00e+00 -4.05e-01 0.00e+00 -1.57e-02 -4.50e-01 -1.57e-01 
3.15e-02 5.55e-17 5.00e-01 1.22e-06 0.00e+00 -4.00e-01 0.00e+00 -1.81e-02 -4.44e-01 -1.81e-01 
3.50e-02 0.00e+00 5.00e-01 -1.16e-06 0.00e+00 -3.95e-01 0.00e+00 -2.02e-02 -4.39e-01 -2.02e-01 
3.85e-02 0.00e+00 5.00e-01 1.10e-06 0.00e+00 -3.90e-01 0.00e+00 -2.20e-02 -4.33e-01 -2.20e-01 
4.20e-02 0.00e+00 5.00e-01 -1.04e-06 0.00e+00 -3.85e-01 0.00e+00 -2.37e-02 -4.28e-01 -2.37e-01 
4.55e-02 0.00e+00 5.00e-01 9.87e-07 0.00e+00 -3.81e-01 0.00e+00 -2.51e-02 -4.23e-01 -2.51e-01 
4.90e-02 0.00e+00 5.00e-01 -9.36e-07 0.00e+00 -3.76e-01 0.00e+00 -2.64e-02 -4.18e-01 -2.64e-01 
5.25e-02 0.00e+00 5.00e-01 8.88e-07 0.00e+00 -3.72e-01 0.00e+00 -2.75e-02 -4.13e-01 -2.75e-01 
5.60e-02 0.00e+00 5.00e-01 -8.43e-07 0.00e+00 -3.68e-01 0.00e+00 -2.84e-02 -4.09e-01 -2.84e-01 
5.95e-02 6.00e-09 5.00e-01 7.93e-07 0.00e+00 -3.64e-01 0.00e+00 -2.93e-02 -4.05e-01 -2.93e-01 
6.30e-02 4.82e-04 5.00e-01 -5.35e-04 0.00e+00 -3.60e-01 0.00e+00 -3.00e-02 -4.00e-01 -3.00e-01 
6.65e-02 1.59e-03 5.00e-01 -1.23e-03 0.00e+00 -3.57e-01 0.00e+00 -3.06e-02 -3.96e-01 -3.06e-01 
7.00e-02 3.37e-03 5.00e-01 -2.49e-03 0.00e+00 -3.53e-01 0.00e+00 -3.11e-02 -3.92e-01 -3.11e-01 
7.35e-02 6.00e-03 5.00e-01 -4.09e-03 0.00e+00 -3.50e-01 0.00e+00 -3.16e-02 -3.88e-01 -3.16e-01 
7.70e-02 9.56e-03 5.00e-01 -6.30e-03 0.00e+00 -3.46e-01 0.00e+00 -3.19e-02 -3.85e-01 -3.19e-01 
8.05e-02 1.41e-02 5.00e-01 -8.86e-03 0.00e+00 -3.43e-01 0.00e+00 -3.22e-02 -3.81e-01 -3.22e-01 
8.40e-02 1.97e-02 5.00e-01 -1.21e-02 0.00e+00 -3.39e-01 0.00e+00 -3.24e-02 -3.77e-01 -3.24e-01 
8.75e-02 2.64e-02 5.00e-01 -1.58e-02 0.00e+00 -3.36e-01 0.00e+00 -3.26e-02 -3.73e-01 -3.26e-01 
9.10e-02 3.44e-02 5.00e-01 -2.03e-02 0.00e+00 -3.33e-01 0.00e+00 -3.27e-02 -3.70e-01 -3.27e-01 
9.45e-02 4.38e-02 5.00e-01 -2.52e-02 0.00e+00 -3.29e-01 0.00e+00 -3.27e-02 -3.66e-01 -3.27e-01 
9.80e-02 5.46e-02 5.00e-01 -3.09e-02 0.00e+00 -3.26e-01 0.00e+00 -3.27e-02 -3.62e-01 -3.27e-01 
1.02e-01 6.69e-02 5.00e-01 -3.72e-02 0.00e+00 -3.22e-01 0.00e+00 -3.26e-02 -3.58e-01 -3.26e-01 
1.05e-01 8.08e-02 5.00e-01 -4.43e-02 0.00e+00 -3.18e-01 0.00e+00 -3.23e-02 -3.53e-01 -3.23e-01 
1.08e-01 9.64e-02 5.00e-01 -5.18e-02 0.00e+00 -3.13e-01 0.00e+00 -3.20e-02 -3.48e-01 -3.20e-01 
1.12e-01 1.14e-01 5.00e-01 -6.02e-02 0.00e+00 -3.08e-01 0.00e+00 -3.16e-02 -3.43e-01 -3.16e-01 
1.16e-01 1.33e-01 5.00e-01 -6.90e-02 0.00e+00 -3.03e-01 0.00e+00 -3.10e-02 -3.37e-01 -3.10e-01 
1.19e-01 1.54e-01 5.00e-01 -7.84e-02 0.00e+00 -2.97e-01 0.00e+00 -3.02e-02 -3.30e-01 -3.02e-01 
1.22e-01 1.76e-01 5.00e-01 -8.82e-02 0.00e+00 -2.90e-01 0.00e+00 -2.93e-02 -3.22e-01 -2.93e-01 
1.26e-01 2.01e-01 5.00e-01 -9.84e-02 0.00e+00 -2.82e-01 0.00e+00 -2.81e-02 -3.14e-01 -2.81e-01 
1.30e-01 2.27e-01 5.00e-01 -1.09e-01 0.00e+00 -2.74e-01 0.00e+00 -2.67e-02 -3.04e-01 -2.67e-01 
1.33e-01 2.55e-01 5.00e-01 -1.19e-01 0.00e+00 -2.64e-01 0.00e+00 -2.51e-02 -2.93e-01 -2.51e-01 
1.37e-01 2.85e-01 5.00e-01 -1.29e-01 0.00e+00 -2.53e-01 0.00e+00 -2.32e-02 -2.81e-01 -2.32e-01 
1.40e-01 3.16e-01 5.00e-01 -1.39e-01 0.00e+00 -2.41e-01 0.00e+00 -2.12e-02 -2.68e-01 -2.12e-01 
1.44e-01 3.49e-01 5.00e-01 -1.48e-01 0.00e+00 -2.29e-01 0.00e+00 -1.90e-02 -2.54e-01 -1.90e-01 
1.47e-01 3.83e-01 5.00e-01 -1.56e-01 0.00e+00 -2.15e-01 0.00e+00 -1.67e-02 -2.39e-01 -1.67e-01 
1.50e-01 4.18e-01 5.00e-01 -1.63e-01 0.00e+00 -2.00e-01 0.00e+00 -1.44e-02 -2.22e-01 -1.44e-01 
1.54e-01 4.53e-01 5.00e-01 -1.69e-01 0.00e+00 -1.85e-01 0.00e+00 -1.21e-02 -2.05e-01 -1.21e-01 
1.58e-01 4.90e-01 5.00e-01 -1.74e-01 0.00e+00 -1.69e-01 0.00e+00 -9.95e-03 -1.88e-01 -9.95e-02 
1.61e-01 5.26e-01 5.00e-01 -1.77e-01 0.00e+00 -1.53e-01 0.00e+00 -8.00e-03 -1.70e-01 -8.00e-02 
1.65e-01 5.63e-01 5.00e-01 -1.78e-01 0.00e+00 -1.38e-01 0.00e+00 -6.29e-03 -1.53e-01 -6.29e-02 
1.68e-01 5.99e-01 5.00e-01 -1.78e-01 0.00e+00 -1.22e-01 0.00e+00 -4.84e-03 -1.36e-01 -4.84e-02 
1.72e-01 6.35e-01 5.00e-01 -1.77e-01 0.00e+00 -1.07e-01 0.00e+00 -3.66e-03 -1.19e-01 -3.66e-02 
1.75e-01 6.70e-01 5.00e-01 -1.75e-01 0.00e+00 -9.33e-02 0.00e+00 -2.73e-03 -1.04e-01 -2.73e-02 
1.78e-01 7.04e-01 5.00e-01 -1.71e-01 0.00e+00 -8.02e-02 0.00e+00 -2.02e-03 -8.91e-02 -2.02e-02 
1.82e-01 7.37e-01 5.00e-01 -1.67e-01 0.00e+00 -6.81e-02 0.00e+00 -1.48e-03 -7.57e-02 -1.48e-02 
1.85e-01 7.68e-01 5.00e-01 -1.62e-01 0.00e+00 -5.73e-02 0.00e+00 -1.07e-03 -6.36e-02 -1.07e-02 
1.89e-01 7.98e-01 5.00e-01 -1.56e-01 0.00e+00 -4.75e-02 0.00e+00 -7.72e-04 -5.27e-02 -7.72e-03 
1.93e-01 8.25e-01 5.00e-01 -1.50e-01 0.00e+00 -3.89e-02 0.00e+00 -5.50e-04 -4.32e-02 -5.50e-03 
1.96e-01 8.51e-01 5.00e-01 -1.44e-01 0.00e+00 -3.13e-02 0.00e+00 -3.83e-04 -3.48e-02 -3.83e-03 
2.00e-01 8.75e-01 5.00e-01 -1.38e-01 0.00e+00 -2.49e-02 0.00e+00 -2.58e-04 -2.76e-02 -2.58e-03 
2.03e-01 8.97e-01 5.00e-01 -1.32e-01 0.00e+00 -1.93e-02 0.00e+00 -1.63e-04 -2.15e-02 -1.63e-03 
2.07e-01 9.16e-01 5.00e-01 -1.26e-01 0.00e+00 -1.47e-02 0.00e+00 -9.14e-05 -1.64e-02 -9.14e-04 
2.10e-01 9.34e-01 4.67e-01 -1.19e-01 0.00e+00 -1.09e-02 0.00e+00 -2.93e-05 -1.21e-02 -2.93e-04 
2.13e-01 9.49e-01 4.74e-01 -1.14e-01 0.00e+00 -7.84e-03 0.00e+00 1.18e-05 -8.71e-03 1.18e-04 
2.17e-01 9.62e-01 4.81e-01 -1.08e-01 0.00e+00 -5.35e-03 0.00e+00 4.19e-05 -5.94e-03 4.19e-04 
2.21e-01 9.73e-01 4.87e-01 -1.03e-01 0.00e+00 -3.49e-03 0.00e+00 6.45e-05 -3.88e-03 6.45e-04 
2.24e-01 9.82e-01 4.91e-01 -9.74e-02 0.00e+00 -2.04e-03 0.00e+00 8.20e-05 -2.26e-03 8.20e-04 
2.28e-01 9.90e-01 4.95e-01 -9.25e-02 0.00e+00 -1.07e-03 0.00e+00 9.52e-05 -1.19e-03 9.52e-04 
2.31e-01 9.95e-01 4.97e-01 -8.78e-02 0.00e+00 -3.84e-04 0.00e+00 1.05e-04 -4.27e-04 1.05e-03 
2.35e-01 9.98e-01 4.99e-01 -8.34e-02 0.00e+00 -6.64e-05 0.00e+00 1.12e-04 -7.38e-05 1.12e-03 
2.38e-01 1.00e+00 5.00e-01 -7.92e-02 0.00e+00 7.03e-05 0.00e+00 1.17e-04 7.81e-05 1.17e-03 
2.41e-01 1.00e+00 5.00e-01 -7.52e-02 0.00e+00 -6.44e-05 0.00e+00 1.20e-04 -7.16e-05 1.20e-03 
2.45e-01 1.00e+00 5.00e-01 -7.14e-02 0.00e+00 6.82e-05 0.00e+00 1.24e-04 7.58e-05 1.24e-03 
2.48e-01 1.00e+00 5.00e-01 -6.77e-02 0.00e+00 -6.24e-05 0.00e+00 1.26e-04 -6.93e-05 1.26e-03 
2.52e-01 1.00e+00 5.00e-01 -6.43e-02 0.00e+00 6.63e-05 0.00e+00 1.29e-04 7.36e-05 1.29e-03 
2.56e-01 1.00e+00 5.00e-01 -6.10e-02 0.00e+00 -6.04e-05 0.00e+00 1.32e-04 -6.71e-05 1.32e-03 
2.59e-01 1.00e+00 5.00e-01 -5.78e-02 0.00e+00 6.44e-05 0.00e+00 1.34e-04 7.15e-05 1.34e-03 
2.63e-01 1.00e+00 5.00e-01 -5.49e-02 0.00e+00 -5.85e-05 0.00e+00 1.36e-04 -6.50e-05 1.36e-03 
2.66e-01 1.00e+00 5.00e-01 -5.20e-02 0.00e+00 6.17e-05 0.00e+00 1.39e-04 6.85e-05 1.39e-03 
2.70e-01 9.96e-01 5.00e-01 -4.93e-02 0.00e+00 -7.25e-04 0.00e+00 1.38e-04 -8.06e-04 1.38e-03 
2.73e-01 9.88e-01 5.00e-01 -4.67e-02 0.00e+00 -1.12e-03 0.00e+00 1.38e-04 -1.25e-03 1.38e-03 
2.77e-01 9.76e-01 5.00e-01 -4.42e-02 0.00e+00 -2.27e-03 0.00e+00 1.36e-04 -2.52e-03 1.36e-03 
2.80e-01 9.61e-01 5.00e-01 -4.17e-02 0.00e+00 -2.93e-03 0.00e+00 1.35e-04 -3.25e-03 1.35e-03 
2.84e-01 9.44e-01 5.00e-01 -3.93e-02 0.00e+00 -4.20e-03 0.00e+00 1.32e-04 -4.67e-03 1.32e-03 
2.87e-01 9.24e-01 4.62e-01 -3.69e-02 0.00e+00 -4.93e-03 0.00e+00 1.28e-04 -5.48e-03 1.28e-03 
2.90e-01 9.02e-01 4.51e-01 -3.45e-02 0.00e+00 -6.17e-03 0.00e+00 1.23e-04 -6.86e-03 1.23e-03 
2.94e-01 8.77e-01 4.39e-01 -3.21e-02 0.00e+00 -6.82e-03 0.00e+00 1.21e-04 -7.58e-03 1.21e-03 
2.97e-01 8.51e-01 4.25e-01 -2.97e-02 0.00e+00 -7.90e-03 0.00e+00 1.19e-04 -8.78e-03 1.19e-03 
3.01e-01 8.23e-01 4.12e-01 -2.75e-02 0.00e+00 -8.37e-03 0.00e+00 1.18e-04 -9.30e-03 1.18e-03 
3.04e-01 7.94e-01 3.97e-01 -2.51e-02 0.00e+00 -9.19e-03 0.00e+00 1.18e-04 -1.02e-02 1.18e-03 
3.08e-01 7.64e-01 3.84e-01 -2.29e-02 0.00e+00 -9.41e-03 0.00e+00 1.20e-04 -1.05e-02 1.20e-03 
3.11e-01 7.33e-01 4.23e-01 -2.05e-02 0.00e+00 -9.91e-03 0.00e+00 1.29e-04 -1.10e-02 1.29e-03 
3.15e-01 7.01e-01 4.83e-01 -1.84e-02 0.00e+00 -9.81e-03 0.00e+00 1.44e-04 -1.09e-02 1.44e-03 
3.19e-01 6.69e-01 5.00e-01 -1.62e-02 0.00e+00 -9.96e-03 0.00e+00 1.60e-04 -1.11e-02 1.60e-03 
3.22e-01 6.37e-01 5.00e-01 -1.43e-02 0.00e+00 -9.55e-03 0.00e+00 1.78e-04 -1.06e-02 1.78e-03 
3.26e-01 6.05e-01 5.00e-01 -1.22e-02 0.00e+00 -9.33e-03 0.00e+00 1.98e-04 -1.04e-02 1.98e-03 
3.29e-01 5.72e-01 5.00e-01 -1.04e-02 0.00e+00 -8.61e-03 0.00e+00 2.23e-04 -9.57e-03 2.23e-03 
3.33e-01 5.40e-01 5.00e-01 -8.53e-03 0.00e+00 -8.05e-03 0.00e+00 2.53e-04 -8.94e-03 2.53e-03 
3.36e-01 5.09e-01 5.00e-01 -7.02e-03 0.00e+00 -7.04e-03 0.00e+00 2.89e-04 -7.83e-03 2.89e-03 
3.40e-01 4.78e-01 5.00e-01 -5.34e-03 0.00e+00 -6.17e-03 0.00e+00 3.31e-04 -6.86e-03 3.31e-03 
3.43e-01 4.47e-01 5.00e-01 -4.07e-03 0.00e+00 -4.92e-03 0.00e+00 3.81e-04 -5.47e-03 3.81e-03 
3.47e-01 4.17e-01 5.00e-01 -2.65e-03 0.00e+00 -3.78e-03 0.00e+00 4.39e-04 -4.20e-03 4.39e-03 
3.50e-01 3.88e-01 5.00e-01 -1.63e-03 0.00e+00 -2.32e-03 0.00e+00 5.05e-04 -2.58e-03 5.05e-03 
3.53e-01 3.60e-01 5.00e-01 -4.71e-04 0.00e+00 -9.49e-04 0.00e+00 5.81e-04 -1.05e-03 5.81e-03 
3.57e-01 3.33e-01 5.00e-01 2.93e-04 0.00e+00 6.72e-04 0.00e+00 6.66e-04 7.47e-04 6.66e-03 
3.60e-01 3.07e-01 5.00e-01 1.20e-03 0.00e+00 2.22e-03 0.00e+00 7.62e-04 2.47e-03 7.62e-03 
3.64e-01 2.82e-01 5.00e-01 1.72e-03 0.00e+00 3.97e-03 0.00e+00 8.68e-04 4.41e-03 8.68e-03 
3.67e-01 2.58e-01 5.00e-01 2.38e-03 0.00e+00 5.65e-03 0.00e+00 9.85e-04 6.28e-03 9.85e-03 
3.71e-01 2.35e-01 5.00e-01 2.69e-03 0.00e+00 7.49e-03 0.00e+00 1.11e-03 8.32e-03 1.11e-02 
3.74e-01 2.13e-01 5.00e-01 3.13e-03 0.00e+00 9.27e-03 0.00e+00 1.25e-03 1.03e-02 1.25e-02 
3.78e-01 1.93e-01 5.00e-01 3.25e-03 0.00e+00 1.12e-02 0.00e+00 1.40e-03 1.24e-02 1.40e-02 
3.82e-01 1.73e-01 5.00e-01 3.49e-03 0.00e+00 1.30e-02 0.00e+00 1.56e-03 1.45e-02 1.56e-02 
3.85e-01 1.55e-01 5.00e-01 3.45e-03 0.00e+00 1.49e-02 0.00e+00 1.72e-03 1.66e-02 1.72e-02 
3.89e-01 1.38e-01 5.00e-01 3.55e-03 0.00e+00 1.68e-02 0.00e+00 1.90e-03 1.87e-02 1.90e-02 
3.92e-01 1.22e-01 5.00e-01 3.38e-03 0.00e+00 1.87e-02 0.00e+00 2.08e-03 2.08e-02 2.08e-02 
3.96e-01 1.08e-01 5.00e-01 3.36e-03 0.00e+00 2.06e-02 0.00e+00 2.27e-03 2.29e-02 2.27e-02 
3.99e-01 9.45e-02 5.00e-01 3.11e-03 0.00e+00 2.26e-02 0.00e+00 2.47e-03 2.51e-02 2.47e-02 
4.03e-01 8.22e-02 5.00e-01 3.00e-03 0.00e+00 2.45e-02 0.00e+00 2.67e-03 2.72e-02 2.67e-02 
4.06e-01 7.11e-02 5.00e-01 2.71e-03 0.00e+00 2.64e-02 0.00e+00 2.87e-03 2.94e-02 2.87e-02 
4.10e-01 6.09e-02 5.00e-01 2.55e-03 0.00e+00 2.83e-02 0.00e+00 3.08e-03 3.15e-02 3.08e-02 
4.13e-01 5.18e-02 5.00e-01 2.24e-03 0.00e+00 3.02e-02 0.00e+00 3.29e-03 3.36e-02 3.29e-02 
4.16e-01 4.37e-02 5.00e-01 2.06e-03 0.00e+00 3.21e-02 0.00e+00 3.50e-03 3.57e-02 3.50e-02 
4.20e-01 3.66e-02 5.00e-01 1.76e-03 0.00e+00 3.40e-02 0.00e+00 3.71e-03 3.78e-02 3.71e-02 
4.23e-01 3.04e-02 5.00e-01 1.59e-03 0.00e+00 3.59e-02 0.00e+00 3.92e-03 3.99e-02 3.92e-02 
4.27e-01 2.51e-02 5.00e-01 1.33e-03 0.00e+00 3.78e-02 0.00e+00 4.14e-03 4.20e-02 4.14e-02 
4.30e-01 2.06e-02 5.00e-01 1.19e-03 0.00e+00 3.97e-02 0.00e+00 4.35e-03 4.41e-02 4.35e-02 
4.34e-01 1.69e-02 5.00e-01 9.72e-04 0.00e+00 4.16e-02 0.00e+00 4.56e-03 4.62e-02 4.56e-02 
4.38e-01 1.39e-02 5.00e-01 8.82e-04 0.00e+00 4.35e-02 0.00e+00 4.78e-03 4.83e-02 4.78e-02 
4.41e-01 1.16e-02 5.00e-01 7.37e-04 0.00e+00 4.53e-02 0.00e+00 4.99e-03 5.04e-02 4.99e-02 
4.45e-01 9.83e-03 5.00e-01 6.92e-04 0.00e+00 4.72e-02 0.00e+00 5.20e-03 5.24e-02 5.20e-02 
4.48e-01 8.68e-03 5.00e-01 6.21e-04 0.00e+00 4.90e-02 0.00e+00 5.41e-03 5.45e-02 5.41e-02 
4.52e-01 8.07e-03 5.00e-01 6.44e-04 0.00e+00 5.09e-02 0.00e+00 5.62e-03 5.66e-02 5.62e-02 
4.55e-01 7.84e-03 5.00e-01 6.32e-04 0.00e+00 5.28e-02 0.00e+00 5.83e-03 5.86e-02 5.83e-02 
4.59e-01 7.96e-03 5.00e-01 7.07e-04 0.00e+00 5.46e-02 0.00e+00 6.04e-03 6.07e-02 6.04e-02 
4.62e-01 8.29e-03 5.00e-01 7.38e-04 0.00e+00 5.64e-02 0.00e+00 6.25e-03 6.27e-02 6.25e-02 
4.66e-01 8.93e-03 5.00e-01 8.67e-04 0.00e+00 5.83e-02 0.00e+00 6.45e-03 6.48e-02 6.45e-02 
4.69e-01 9.93e-03 5.00e-01 9.75e-04 0.00e+00 6.01e-02 0.00e+00 6.66e-03 6.68e-02 6.66e-02 
4.73e-01 1.12e-02 5.00e-01 1.17e-03 0.00e+00 6.19e-02 0.00e+00 6.86e-03 6.88e-02 6.86e-02 
4.76e-01 1.25e-02 5.00e-01 1.31e-03 0.00e+00 6.38e-02 0.00e+00 7.07e-03 7.09e-02 7.07e-02 
4.80e-01 1.40e-02 5.00e-01 1.53e-03 0.00e+00 6.56e-02 0.00e+00 7.27e-03 7.29e-02 7.27e-02 
4.83e-01 1.55e-02 5.00e-01 1.71e-03 0.00e+00 6.74e-02 0.00e+00 7.47e-03 7.49e-02 7.47e-02 
4.86e-01 1.70e-02 5.00e-01 1.94e-03 0.00e+00 6.92e-02 0.00e+00 7.67e-03 7.69e-02 7.67e-02 
4.90e-01 1.86e-02 5.00e-01 2.15e-03 0.00e+00 7.10e-02 0.00e+00 7.88e-03 7.89e-02 7.88e-02 
4.93e-01 2.02e-02 5.00e-01 2.40e-03 0.00e+00 7.28e-02 0.00e+00 8.07e-03 8.09e-02 8.07e-02 
4.97e-01 2.17e-02 5.00e-01 2.62e-03 0.00e+00 7.46e-02 0.00e+00 8.27e-03 8.29e-02 8.27e-02 
5.01e-01 2.32e-02 5.00e-01 2.88e-03 0.00e+00 7.64e-02 0.00e+00 8.47e-03 8.49e-02 8.47e-02 
5.04e-01 2.46e-02 5.00e-01 3.09e-03 0.00e+00 7.82e-02 0.00e+00 8.67e-03 8.69e-02 8.67e-02 
5.08e-01 2.59e-02 5.00e-01 3.35e-03 0.00e+00 8.00e-02 0.00e+00 8.86e-03 8.88e-02 8.86e-02 
5.11e-01 2.72e-02 5.00e-01 3.55e-03 0.00e+00 8.17e-02 0.00e+00 9.06e-03 9.08e-02 9.06e-02 
5.14e-01 2.83e-02 5.00e-01 3.79e-03 0.00e+00 8.35e-02 0.00e+00 9.25e-03 9.28e-02 9.25e-02 
5.18e-01 2.94e-02 5.00e-01 4.00e-03 0.00e+00 8.53e-02 0.00e+00 9.44e-03 9.47e-02 9.44e-02 
5.21e-01 3.04e-02 5.00e-01 4.22e-03 0.00e+00 8.70e-02 0.00e+00 9.64e-03 9.67e-02 9.64e-02 
5.25e-01 3.13e-02 5.00e-01 4.41e-03 0.00e+00 8.88e-02 0.00e+00 9.83e-03 9.86e-02 9.83e-02 
5.28e-01 3.20e-02 5.00e-01 4.60e-03 0.00e+00 9.05e-02 0.00e+00 1.00e-02 1.01e-01 1.00e-01 
5.32e-01 3.26e-02 5.00e-01 4.75e-03 0.00e+00 9.23e-02 0.00e+00 1.02e-02 1.03e-01 1.02e-01 
5.35e-01 3.30e-02 5.00e-01 4.92e-03 0.00e+00 9.40e-02 0.00e+00 1.04e-02 1.04e-01 1.04e-01 
5.39e-01 3.34e-02 5.00e-01 5.04e-03 0.00e+00 9.57e-02 0.00e+00 1.06e-02 1.06e-01 1.06e-01 
5.42e-01 3.37e-02 5.00e-01 5.18e-03 0.00e+00 9.75e-02 0.00e+00 1.08e-02 1.08e-01 1.08e-01 
5.46e-01 3.38e-02 5.00e-01 5.27e-03 0.00e+00 9.92e-02 0.00e+00 1.10e-02 1.10e-01 1.10e-01 
5.49e-01 3.39e-02 5.00e-01 5.39e-03 0.00e+00 1.01e-01 0.00e+00 1.11e-02 1.12e-01 1.11e-01 
5.53e-01 3.39e-02 5.00e-01 5.45e-03 0.00e+00 1.03e-01 0.00e+00 1.13e-02 1.14e-01 1.13e-01 
5.56e-01 3.38e-02 5.00e-01 5.54e-03 0.00e+00 1.04e-01 0.00e+00 1.15e-02 1.16e-01 1.15e-01 
5.60e-01 3.36e-02 5.00e-01 5.57e-03 0.00e+00 1.06e-01 0.00e+00 1.17e-02 1.18e-01 1.17e-01 
5.64e-01 3.33e-02 5.00e-01 5.62e-03 0.00e+00 1.08e-01 0.00e+00 1.19e-02 1.20e-01 1.19e-01 
5.67e-01 3.29e-02 5.00e-01 5.63e-03 0.00e+00 1.10e-01 0.00e+00 1.21e-02 1.22e-01 1.21e-01 
5.71e-01 3.25e-02 5.00e-01 5.64e-03 0.00e+00 1.11e-01 0.00e+00 1.23e-02 1.24e-01 1.23e-01 
5.74e-01 3.20e-02 5.00e-01 5.62e-03 0.00e+00 1.13e-01 0.00e+00 1.25e-02 1.25e-01 1.25e-01 
5.78e-01 3.14e-02 5.00e-01 5.61e-03 0.00e+00 1.15e-01 0.00e+00 1.26e-02 1.27e-01 1.26e-01 
5.81e-01 3.07e-02 5.00e-01 5.55e-03 0.00e+00 1.16e-01 0.00e+00 1.28e-02 1.29e-01 1.28e-01 
5.85e-01 3.01e-02 5.00e-01 5.52e-03 0.00e+00 1.18e-01 0.00e+00 1.30e-02 1.31e-01 1.30e-01 
5.88e-01 2.93e-02 5.00e-01 5.44e-03 0.00e+00 1.20e-01 0.00e+00 1.32e-02 1.33e-01 1.32e-01 
5.92e-01 2.85e-02 5.00e-01 5.38e-03 0.00e+00 1.21e-01 0.00e+00 1.34e-02 1.35e-01 1.34e-01 
5.95e-01 2.78e-02 5.00e-01 5.28e-03 0.00e+00 1.23e-01 0.00e+00 1.36e-02 1.37e-01 1.36e-01 
5.99e-01 2.70e-02 5.00e-01 5.22e-03 0.00e+00 1.25e-01 0.00e+00 1.38e-02 1.39e-01 1.38e-01 
6.02e-01 2.62e-02 5.00e-01 5.11e-03 0.00e+00 1.26e-01 0.00e+00 1.40e-02 1.40e-01 1.40e-01 
6.06e-01 2.53e-02 5.00e-01 5.02e-03 0.00e+00 1.28e-01 0.00e+00 1.41e-02 1.42e-01 1.41e-01 
6.09e-01 2.45e-02 5.00e-01 4.93e-03 0.00e+00 1.30e-01 0.00e+00 1.43e-02 1.44e-01 1.43e-01 
6.13e-01 2.38e-02 5.00e-01 4.83e-03 0.00e+00 1.31e-01 0.00e+00 1.45e-02 1.46e-01 1.45e-01 
6.16e-01 2.29e-02 5.00e-01 4.68e-03 0.00e+00 1.33e-01 0.00e+00 1.47e-02 1.48e-01 1.47e-01 
6.20e-01 2.19e-02 5.00e-01 4.55e-03 0.00e+00 1.35e-01 0.00e+00 1.49e-02 1.50e-01 1.49e-01 
6.23e-01 2.10e-02 5.00e-01 4.38e-03 0.00e+00 1.36e-01 0.00e+00 1.51e-02 1.52e-01 1.51e-01 
6.27e-01 2.00e-02 5.00e-01 4.25e-03 0.00e+00 1.38e-01 0.00e+00 1.53e-02 1.53e-01 1.53e-01 
6.30e-01 1.90e-02 5.00e-01 4.05e-03 0.00e+00 1.40e-01 0.00e+00 1.55e-02 1.55e-01 1.55e-01 
6.34e-01 1.80e-02 5.00e-01 3.91e-03 0.00e+00 1.41e-01 0.00e+00 1.56e-02 1.57e-01 1.56e-01 
6.37e-01 1.70e-02 5.00e-01 3.68e-03 0.00e+00 1.43e-01 0.00e+00 1.58e-02 1.59e-01 1.58e-01 
6.40e-01 1.59e-02 5.00e-01 3.53e-03 0.00e+00 1.45e-01 0.00e+00 1.60e-02 1.61e-01 1.60e-01 
6.44e-01 1.49e-02 5.00e-01 3.28e-03 0.00e+00 1.46e-01 0.00e+00 1.62e-02 1.63e-01 1.62e-01 
6.47e-01 1.38e-02 5.00e-01 3.12e-03 0.00e+00 1.48e-01 0.00e+00 1.64e-02 1.64e-01 1.64e-01 
6.51e-01 1.28e-02 5.00e-01 2.86e-03 0.00e+00 1.50e-01 0.00e+00 1.66e-02 1.66e-01 1.66e-01 
6.54e-01 1.18e-02 5.00e-01 2.70e-03 0.00e+00 1.51e-01 0.00e+00 1.68e-02 1.68e-01 1.68e-01 
6.58e-01 1.07e-02 5.00e-01 2.43e-03 0.00e+00 1.53e-01 0.00e+00 1.69e-02 1.70e-01 1.69e-01 
6.61e-01 9.68e-03 5.00e-01 2.25e-03 0.00e+00 1.55e-01 0.00e+00 1.71e-02 1.72e-01 1.71e-01 
6.65e-01 8.62e-03 5.00e-01 1.96e-03 0.00e+00 1.56e-01 0.00e+00 1.73e-02 1.74e-01 1.73e-01 
6.68e-01 7.62e-03 5.00e-01 1.80e-03 0.00e+00 1.58e-01 0.00e+00 1.75e-02 1.75e-01 1.75e-01 
6.72e-01 6.63e-03 5.00e-01 1.51e-03 0.00e+00 1.59e-01 0.00e+00 1.77e-02 1.77e-01 1.77e-01 
6.75e-01 5.68e-03 5.00e-01 1.35e-03 0.00e+00 1.61e-01 0.00e+00 1.79e-02 1.79e-01 1.79e-01 
6.79e-01 4.91e-03 5.00e-01 1.15e-03 0.00e+00 1.63e-01 0.00e+00 1.80e-02 1.81e-01 1.80e-01 
6.82e-01 4.24e-03 5.00e-01 1.03e-03 0.00e+00 1.64e-01 0.00e+00 1.82e-02 1.83e-01 1.82e-01 
6.86e-01 3.60e-03 5.00e-01 8.41e-04 0.00e+00 1.66e-01 0.00e+00 1.84e-02 1.84e-01 1.84e-01 
6.90e-01 3.00e-03 5.00e-01 7.33e-04 0.00e+00 1.67e-01 0.00e+00 1.86e-02 1.86e-01 1.86e-01 
6.93e-01 2.58e-03 5.00e-01 6.31e-04 0.00e+00 1.69e-01 0.00e+00 1.88e-02 1.88e-01 1.88e-01 
6.97e-01 2.26e-03 5.00e-01 5.75e-04 0.00e+00 1.71e-01 0.00e+00 1.89e-02 1.90e-01 1.89e-01 
7.00e-01 2.02e-03 5.00e-01 5.12e-04 0.00e+00 1.72e-01 0.00e+00 1.91e-02 1.91e-01 1.91e-01 
7.04e-01 1.83e-03 5.00e-01 4.82e-04 0.00e+00 1.74e-01 0.00e+00 1.93e-02 1.93e-01 1.93e-01 
7.07e-01 1.56e-03 5.00e-01 3.75e-04 0.00e+00 1.75e-01 0.00e+00 1.95e-02 1.95e-01 1.95e-01 
7.11e-01 1.31e-03 5.00e-01 3.52e-04 0.00e+00 1.77e-01 0.00e+00 1.97e-02 1.97e-01 1.97e-01 
7.14e-01 1.10e-03 5.00e-01 2.67e-04 0.00e+00 1.79e-01 0.00e+00 1.98e-02 1.98e-01 1.98e-01 
7.18e-01 8.29e-04 5.00e-01 2.02e-04 0.00e+00 1.80e-01 0.00e+00 2.00e-02 2.00e-01 2.00e-01 
7.21e-01 5.41e-04 5.00e-01 1.08e-04 0.00e+00 1.82e-01 0.00e+00 2.02e-02 2.02e-01 2.02e-01 
7.25e-01 3.10e-04 5.00e-01 7.09e-05 0.00e+00 1.83e-01 0.00e+00 2.04e-02 2.04e-01 2.04e-01 
7.28e-01 1.64e-04 5.00e-01 2.53e-05 0.00e+00 1.85e-01 0.00e+00 2.05e-02 2.05e-01 2.05e-01 
7.32e-01 8.61e-05 5.00e-01 2.49e-05 0.00e+00 1.86e-01 0.00e+00 2.07e-02 2.07e-01 2.07e-01 
7.35e-01 5.44e-05 5.00e-01 7.51e-06 0.00e+00 1.88e-01 0.00e+00 2.09e-02 2.09e-01 2.09e-01 
7.39e-01 6.58e-05 5.00e-01 3.09e-05 0.00e+00 1.90e-01 0.00e+00 2.11e-02 2.11e-01 2.11e-01 
7.42e-01 1.56e-04 5.00e-01 6.14e-05 0.00e+00 1.91e-01 0.00e+00 2.12e-02 2.12e-01 2.12e-01 
7.46e-01 3.85e-04 5.00e-01 1.67e-04 0.00e+00 1.93e-01 0.00e+00 2.14e-02 2.14e-01 2.14e-01 
7.49e-01 9.59e-04 5.00e-01 4.08e-04 0.00e+00 1.94e-01 0.00e+00 2.16e-02 2.16e-01 2.16e-01 
7.53e-01 2.04e-03 5.00e-01 8.28e-04 0.00e+00 1.96e-01 0.00e+00 2.17e-02 2.17e-01 2.17e-01 
7.56e-01 3.64e-03 5.00e-01 1.41e-03 0.00e+00 1.97e-01 0.00e+00 2.19e-02 2.19e-01 2.19e-01 
7.60e-01 5.78e-03 5.00e-01 2.17e-03 0.00e+00 1.99e-01 0.00e+00 2.21e-02 2.21e-01 2.21e-01 
7.63e-01 8.59e-03 5.00e-01 3.19e-03 0.00e+00 2.00e-01 0.00e+00 2.23e-02 2.23e-01 2.23e-01 
7.67e-01 1.22e-02 5.00e-01 4.50e-03 0.00e+00 2.02e-01 0.00e+00 2.24e-02 2.24e-01 2.24e-01 
7.70e-01 1.64e-02 5.00e-01 5.92e-03 0.00e+00 2.03e-01 0.00e+00 2.26e-02 2.26e-01 2.26e-01 
7.73e-01 2.14e-02 5.00e-01 7.75e-03 0.00e+00 2.05e-01 0.00e+00 2.27e-02 2.27e-01 2.27e-01 
7.77e-01 2.71e-02 5.00e-01 9.70e-03 0.00e+00 2.06e-01 0.00e+00 2.29e-02 2.29e-01 2.29e-01 
7.80e-01 3.36e-02 5.00e-01 1.21e-02 0.00e+00 2.08e-01 0.00e+00 2.30e-02 2.31e-01 2.30e-01 
7.84e-01 4.10e-02 5.00e-01 1.47e-02 0.00e+00 2.09e-01 0.00e+00 2.32e-02 2.32e-01 2.32e-01 
7.87e-01 4.92e-02 5.00e-01 1.77e-02 0.00e+00 2.10e-01 0.00e+00 2.33e-02 2.33e-01 2.33e-01 
7.91e-01 5.82e-02 5.00e-01 2.09e-02 0.00e+00 2.11e-01 0.00e+00 2.34e-02 2.35e-01 2.34e-01 
7.94e-01 6.81e-02 5.00e-01 2.45e-02 0.00e+00 2.12e-01 0.00e+00 2.34e-02 2.36e-01 2.34e-01 
7.98e-01 7.88e-02 5.00e-01 2.83e-02 0.00e+00 2.13e-01 0.00e+00 2.35e-02 2.37e-01 2.35e-01 
8.01e-01 9.03e-02 5.00e-01 3.25e-02 0.00e+00 2.14e-01 0.00e+00 2.35e-02 2.37e-01 2.35e-01 
8.05e-01 1.03e-01 5.00e-01 3.69e-02 0.00e+00 2.14e-01 0.00e+00 2.34e-02 2.38e-01 2.34e-01 
8.08e-01 1.16e-01 5.00e-01 4.16e-02 0.00e+00 2.14e-01 0.00e+00 2.33e-02 2.38e-01 2.33e-01 
8.12e-01 1.29e-01 5.00e-01 4.65e-02 0.00e+00 2.14e-01 0.00e+00 2.31e-02 2.38e-01 2.31e-01 
8.16e-01 1.43e-01 5.00e-01 5.16e-02 0.00e+00 2.14e-01 0.00e+00 2.29e-02 2.38e-01 2.29e-01 
8.19e-01 1.58e-01 5.00e-01 5.67e-02 0.00e+00 2.14e-01 0.00e+00 2.26e-02 2.37e-01 2.26e-01 
8.23e-01 1.73e-01 5.00e-01 6.20e-02 0.00e+00 2.13e-01 0.00e+00 2.22e-02 2.36e-01 2.22e-01 
8.26e-01 1.88e-01 5.00e-01 6.72e-02 0.00e+00 2.12e-01 0.00e+00 2.17e-02 2.35e-01 2.17e-01 
8.30e-01 2.04e-01 5.00e-01 7.24e-02 0.00e+00 2.10e-01 0.00e+00 2.12e-02 2.33e-01 2.12e-01 
8.33e-01 2.19e-01 5.00e-01 7.74e-02 0.00e+00 2.08e-01 0.00e+00 2.06e-02 2.31e-01 2.06e-01 
8.37e-01 2.34e-01 5.00e-01 8.22e-02 0.00e+00 2.06e-01 0.00e+00 1.99e-02 2.29e-01 1.99e-01 
8.40e-01 2.49e-01 5.00e-01 8.68e-02 0.00e+00 2.04e-01 0.00e+00 1.91e-02 2.26e-01 1.91e-01 
8.44e-01 2.63e-01 5.00e-01 9.10e-02 0.00e+00 2.01e-01 0.00e+00 1.83e-02 2.24e-01 1.83e-01 
8.47e-01 2.77e-01 5.00e-01 9.49e-02 0.00e+00 1.99e-01 0.00e+00 1.75e-02 2.21e-01 1.75e-01 
8.51e-01 2.90e-01 5.00e-01 9.83e-02 0.00e+00 1.96e-01 0.00e+00 1.67e-02 2.17e-01 1.67e-01 
8.54e-01 3.02e-01 5.00e-01 1.01e-01 0.00e+00 1.93e-01 0.00e+00 1.58e-02 2.14e-01 1.58e-01 
8.58e-01 3.14e-01 5.00e-01 1.04e-01 0.00e+00 1.90e-01 0.00e+00 1.50e-02 2.11e-01 1.50e-01 
8.61e-01 3.24e-01 5.00e-01 1.06e-01 0.00e+00 1.87e-01 0.00e+00 1.42e-02 2.07e-01 1.42e-01 
8.65e-01 3.33e-01 5.00e-01 1.07e-01 0.00e+00 1.84e-01 0.00e+00 1.35e-02 2.04e-01 1.35e-01 
8.68e-01 3.40e-01 5.00e-01 1.08e-01 0.00e+00 1.81e-01 0.00e+00 1.28e-02 2.01e-01 1.28e-01 
8.72e-01 3.47e-01 5.00e-01 1.09e-01 0.00e+00 1.78e-01 0.00e+00 1.22e-02 1.98e-01 1.22e-01 
8.75e-01 3.52e-01 5.00e-01 1.09e-01 0.00e+00 1.76e-01 0.00e+00 1.16e-02 1.95e-01 1.16e-01 
8.79e-01 3.55e-01 5.00e-01 1.09e-01 0.00e+00 1.74e-01 0.00e+00 1.11e-02 1.93e-01 1.11e-01 
8.82e-01 3.58e-01 5.00e-01 1.08e-01 0.00e+00 1.72e-01 0.00e+00 1.07e-02 1.91e-01 1.07e-01 
8.86e-01 3.59e-01 5.00e-01 1.07e-01 0.00e+00 1.70e-01 0.00e+00 1.03e-02 1.89e-01 1.03e-01 
8.89e-01 3.58e-01 5.00e-01 1.06e-01 0.00e+00 1.68e-01 0.00e+00 9.97e-03 1.87e-01 9.97e-02 
8.93e-01 3.57e-01 5.00e-01 1.04e-01 0.00e+00 1.67e-01 0.00e+00 9.72e-03 1.85e-01 9.72e-02 
8.96e-01 3.54e-01 5.00e-01 1.02e-01 0.00e+00 1.66e-01 0.00e+00 9.53e-03 1.84e-01 9.53e-02 
8.99e-01 3.50e-01 5.00e-01 1.00e-01 0.00e+00 1.65e-01 0.00e+00 9.39e-03 1.83e-01 9.39e-02 
9.03e-01 3.45e-01 5.00e-01 9.79e-02 0.00e+00 1.64e-01 0.00e+00 9.30e-03 1.82e-01 9.30e-02 
9.06e-01 3.39e-01 5.00e-01 9.54e-02 0.00e+00 1.64e-01 0.00e+00 9.25e-03 1.82e-01 9.25e-02 
9.10e-01 3.33e-01 5.00e-01 9.27e-02 0.00e+00 1.63e-01 0.00e+00 9.26e-03 1.81e-01 9.26e-02 
9.13e-01 3.25e-01 5.00e-01 8.99e-02 0.00e+00 1.63e-01 0.00e+00 9.30e-03 1.81e-01 9.30e-02 
9.17e-01 3.16e-01 5.00e-01 8.70e-02 0.00e+00 1.63e-01 0.00e+00 9.38e-03 1.81e-01 9.38e-02 
9.20e-01 3.07e-01 5.00e-01 8.41e-02 0.00e+00 1.63e-01 0.00e+00 9.50e-03 1.81e-01 9.50e-02 
9.24e-01 2.98e-01 5.00e-01 8.10e-02 0.00e+00 1.64e-01 0.00e+00 9.65e-03 1.82e-01 9.65e-02 
9.27e-01 2.88e-01 5.00e-01 7.80e-02 0.00e+00 1.64e-01 0.00e+00 9.83e-03 1.82e-01 9.83e-02 
9.31e-01 2.77e-01 5.00e-01 7.49e-02 0.00e+00 1.65e-01 0.00e+00 1.00e-02 1.83e-01 1.00e-01 
9.34e-01 2.66e-01 5.00e-01 7.18e-02 0.00e+00 1.65e-01 0.00e+00 1.03e-02 1.84e-01 1.03e-01 
9.38e-01 2.55e-01 5.00e-01 6.87e-02 0.00e+00 1.66e-01 0.00e+00 1.05e-02 1.84e-01 1.05e-01 
9.42e-01 2.44e-01 5.00e-01 6.57e-02 0.00e+00 1.67e-01 0.00e+00 1.08e-02 1.85e-01 1.08e-01 
9.45e-01 2.33e-01 5.00e-01 6.26e-02 0.00e+00 1.68e-01 0.00e+00 1.11e-02 1.86e-01 1.11e-01 
9.49e-01 2.22e-01 5.00e-01 5.97e-02 0.00e+00 1.69e-01 0.00e+00 1.15e-02 1.87e-01 1.15e-01 
9.52e-01 2.11e-01 5.00e-01 5.67e-02 0.00e+00 1.70e-01 0.00e+00 1.18e-02 1.88e-01 1.18e-01 
9.56e-01 2.00e-01 5.00e-01 5.39e-02 0.00e+00 1.71e-01 0.00e+00 1.22e-02 1.90e-01 1.22e-01 
9.59e-01 1.89e-01 5.00e-01 5.11e-02 0.00e+00 1.72e-01 0.00e+00 1.25e-02 1.91e-01 1.25e-01 
9.63e-01 1.79e-01 5.00e-01 4.83e-02 0.00e+00 1.73e-01 0.00e+00 1.29e-02 1.92e-01 1.29e-01 
9.66e-01 1.69e-01 5.00e-01 4.57e-02 0.00e+00 1.74e-01 0.00e+00 1.33e-02 1.93e-01 1.33e-01 
9.70e-01 1.59e-01 5.00e-01 4.32e-02 0.00e+00 1.75e-01 0.00e+00 1.37e-02 1.94e-01 1.37e-01 
9.73e-01 1.49e-01 5.00e-01 4.07e-02 0.00e+00 1.76e-01 0.00e+00 1.41e-02 1.96e-01 1.41e-01 
9.77e-01 1.40e-01 5.00e-01 3.83e-02 0.00e+00 1.77e-01 0.00e+00 1.45e-02 1.97e-01 1.45e-01 
9.80e-01 1.31e-01 5.00e-01 3.61e-02 0.00e+00 1.79e-01 0.00e+00 1.49e-02 1.98e-01 1.49e-01 
9.84e-01 1.23e-01 5.00e-01 3.39e-02 0.00e+00 1.80e-01 0.00e+00 1.53e-02 2.00e-01 1.53e-01 
9.87e-01 1.15e-01 5.00e-01 3.19e-02 0.00e+00 1.81e-01 0.00e+00 1.57e-02 2.01e-01 1.57e-01 
9.91e-01 1.07e-01 5.00e-01 3.00e-02 0.00e+00 1.82e-01 0.00e+00 1.61e-02 2.03e-01 1.61e-01 
9.94e-01 1.00e-01 5.00e-01 2.82e-02 0.00e+00 1.84e-01 0.00e+00 1.65e-02 2.04e-01 1.65e-01 
9.98e-01 9.37e-02 5.00e-01 2.65e-02 0.00e+00 1.85e-01 0.00e+00 1.69e-02 2.05e-01 1.69e-01 
1.00e+00 8.75e-02 5.00e-01 2.49e-02 0.00e+00 1.86e-01 0.00e+00 1.73e-02 2.07e-01 1.73e-01 
1.00e+00 8.18e-02 5.00e-01 2.34e-02 0.00e+00 1.87e-01 0.00e+00 1.77e-02 2.08e-01 1.77e-01 
1.01e+00 7.65e-02 5.00e-01 2.20e-02 0.00e+00 1.89e-01 0.00e+00 1.80e-02 2.10e-01 1.80e-01 
1.01e+00 7.16e-02 5.00e-01 2.08e-02 0.00e+00 1.90e-01 0.00e+00 1.84e-02 2.11e-01 1.84e-01 
1.02e+00 6.72e-02 5.00e-01 1.96e-02 0.00e+00 1.91e-01 0.00e+00 1.87e-02 2.13e-01 1.87e-01 
1.02e+00 6.32e-02 5.00e-01 1.86e-02 0.00e+00 1.93e-01 0.00e+00 1.91e-02 2.14e-01 1.91e-01 
1.02e+00 5.96e-02 5.00e-01 1.77e-02 0.00e+00 1.94e-01 0.00e+00 1.94e-02 2.16e-01 1.94e-01 
1.03e+00 5.63e-02 5.00e-01 1.69e-02 0.00e+00 1.95e-01 0.00e+00 1.97e-02 2.17e-01 1.97e-01 
1.03e+00 5.35e-02 5.00e-01 1.62e-02 0.00e+00 1.97e-01 0.00e+00 2.00e-02 2.19e-01 2.00e-01 
1.03e+00 5.10e-02 5.00e-01 1.55e-02 0.00e+00 1.98e-01 0.00e+00 2.03e-02 2.20e-01 2.03e-01 
1.04e+00 4.89e-02 5.00e-01 1.50e-02 0.00e+00 1.99e-01 0.00e+00 2.06e-02 2.22e-01 2.06e-01 
1.04e+00 4.71e-02 5.00e-01 1.46e-02 0.00e+00 2.01e-01 0.00e+00 2.08e-02 2.23e-01 2.08e-01 
1.04e+00 4.55e-02 5.00e-01 1.43e-02 0.00e+00 2.02e-01 0.00e+00 2.11e-02 2.25e-01 2.11e-01 
1.05e+00 4.43e-02 5.00e-01 1.40e-02 0.00e+00 2.03e-01 0.00e+00 2.13e-02 2.26e-01 2.13e-01 
1.05e+00 4.32e-02 5.00e-01 1.38e-02 0.00e+00 2.05e-01 0.00e+00 2.16e-02 2.28e-01 2.16e-01 
1.05e+00 4.25e-02 5.00e-01 1.37e-02 0.00e+00 2.06e-01 0.00e+00 2.18e-02 2.29e-01 2.18e-01 
1.06e+00 4.19e-02 5.00e-01 1.36e-02 0.00e+00 2.08e-01 0.00e+00 2.21e-02 2.31e-01 2.21e-01 
1.06e+00 4.16e-02 5.00e-01 1.36e-02 0.00e+00 2.09e-01 0.00e+00 2.23e-02 2.32e-01 2.23e-01 
1.06e+00 4.15e-02 5.00e-01 1.37e-02 0.00e+00 2.10e-01 0.00e+00 2.25e-02 2.34e-01 2.25e-01 
1.07e+00 4.16e-02 5.00e-01 1.39e-02 0.00e+00 2.12e-01 0.00e+00 2.27e-02 2.35e-01 2.27e-01 
1.07e+00 4.18e-02 5.00e-01 1.41e-02 0.00e+00 2.13e-01 0.00e+00 2.29e-02 2.37e-01 2.29e-01 
1.07e+00 4.23e-02 5.00e-01 1.43e-02 0.00e+00 2.14e-01 0.00e+00 2.31e-02 2.38e-01 2.31e-01 
1.08e+00 4.29e-02 5.00e-01 1.47e-02 0.00e+00 2.16e-01 0.00e+00 2.33e-02 2.40e-01 2.33e-01 
1.08e+00 4.37e-02 5.00e-01 1.51e-02 0.00e+00 2.17e-01 0.00e+00 2.35e-02 2.41e-01 2.35e-01 
1.08e+00 4.47e-02 5.00e-01 1.55e-02 0.00e+00 2.19e-01 0.00e+00 2.37e-02 2.43e-01 2.37e-01 
1.09e+00 4.57e-02 5.00e-01 1.60e-02 0.00e+00 2.20e-01 0.00e+00 2.38e-02 2.44e-01 2.38e-01 
1.09e+00 4.69e-02 5.00e-01 1.66e-02 0.00e+00 2.21e-01 0.00e+00 2.40e-02 2.46e-01 2.40e-01 
1.10e+00 4.82e-02 5.00e-01 1.71e-02 0.00e+00 2.23e-01 0.00e+00 2.42e-02 2.47e-01 2.42e-01 
1.10e+00 4.95e-02 5.00e-01 1.77e-02 0.00e+00 2.24e-01 0.00e+00 2.43e-02 2.49e-01 2.43e-01 
1.10e+00 5.10e-02 5.00e-01 1.83e-02 0.00e+00 2.25e-01 0.00e+00 2.45e-02 2.50e-01 2.45e-01 
1.11e+00 5.25e-02 5.00e-01 1.90e-02 0.00e+00 2.26e-01 0.00e+00 2.46e-02 2.52e-01 2.46e-01 
1.11e+00 5.41e-02 5.00e-01 1.96e-02 0.00e+00 2.28e-01 0.00e+00 2.48e-02 2.53e-01 2.48e-01 
1.11e+00 5.58e-02 5.00e-01 2.04e-02 0.00e+00 2.29e-01 0.00e+00 2.49e-02 2.54e-01 2.49e-01 
1.12e+00 5.75e-02 5.00e-01 2.11e-02 0.00e+00 2.30e-01 0.00e+00 2.50e-02 2.56e-01 2.50e-01 
1.12e+00 5.92e-02 5.00e-01 2.19e-02 0.00e+00 2.32e-01 0.00e+00 2.52e-02 2.57e-01 2.52e-01 
1.12e+00 6.09e-02 5.00e-01 2.26e-02 0.00e+00 2.33e-01 0.00e+00 2.53e-02 2.59e-01 2.53e-01 
1.13e+00 6.27e-02 5.00e-01 2.35e-02 0.00e+00 2.34e-01 0.00e+00 2.54e-02 2.60e-01 2.54e-01 
1.13e+00 6.45e-02 5.00e-01 2.42e-02 0.00e+00 2.35e-01 0.00e+00 2.55e-02 2.61e-01 2.55e-01 
1.13e+00 6.64e-02 5.00e-01 2.51e-02 0.00e+00 2.36e-01 0.00e+00 2.56e-02 2.63e-01 2.56e-01 
1.14e+00 6.82e-02 5.00e-01 2.58e-02 0.00e+00 2.38e-01 0.00e+00 2.57e-02 2.64e-01 2.57e-01 
1.14e+00 7.00e-02 5.00e-01 2.67e-02 0.00e+00 2.39e-01 0.00e+00 2.58e-02 2.65e-01 2.58e-01 
1.14e+00 7.18e-02 5.00e-01 2.75e-02 0.00e+00 2.40e-01 0.00e+00 2.59e-02 2.66e-01 2.59e-01 
1.15e+00 7.36e-02 5.00e-01 2.83e-02 0.00e+00 2.41e-01 0.00e+00 2.60e-02 2.68e-01 2.60e-01 
1.15e+00 7.54e-02 5.00e-01 2.91e-02 0.00e+00 2.42e-01 0.00e+00 2.61e-02 2.69e-01 2.61e-01 
1.16e+00 7.71e-02 5.00e-01 2.99e-02 0.00e+00 2.43e-01 0.00e+00 2.62e-02 2.70e-01 2.62e-01 
1.16e+00 7.87e-02 5.00e-01 3.06e-02 0.00e+00 2.44e-01 0.00e+00 2.63e-02 2.71e-01 2.63e-01 
1.16e+00 8.03e-02 5.00e-01 3.14e-02 0.00e+00 2.45e-01 0.00e+00 2.63e-02 2.73e-01 2.63e-01 
1.17e+00 8.19e-02 5.00e-01 3.22e-02 0.00e+00 2.46e-01 0.00e+00 2.64e-02 2.74e-01 2.64e-01 
1.17e+00 8.35e-02 5.00e-01 3.29e-02 0.00e+00 2.47e-01 0.00e+00 2.65e-02 2.75e-01 2.65e-01 
1.17e+00 8.49e-02 5.00e-01 3.36e-02 0.00e+00 2.48e-01 0.00e+00 2.65e-02 2.76e-01 2.65e-01 
1.18e+00 8.63e-02 5.00e-01 3.43e-02 0.00e+00 2.49e-01 0.00e+00 2.66e-02 2.77e-01 2.66e-01 
1.18e+00 8.77e-02 5.00e-01 3.49e-02 0.00e+00 2.50e-01 0.00e+00 2.67e-02 2.78e-01 2.67e-01 
1.18e+00 8.89e-02 5.00e-01 3.56e-02 0.00e+00 2.51e-01 0.00e+00 2.67e-02 2.79e-01 2.67e-01 
1.19e+00 9.01e-02 5.00e-01 3.62e-02 0.00e+00 2.52e-01 0.00e+00 2.68e-02 2.80e-01 2.68e-01 
1.19e+00 9.12e-02 5.00e-01 3.68e-02 0.00e+00 2.53e-01 0.00e+00 2.68e-02 2.81e-01 2.68e-01 
1.19e+00 9.22e-02 5.00e-01 3.72e-02 0.00e+00 2.54e-01 0.00e+00 2.69e-02 2.83e-01 2.69e-01 
1.20e+00 9.31e-02 5.00e-01 3.78e-02 0.00e+00 2.55e-01 0.00e+00 2.69e-02 2.84e-01 2.69e-01 
1.20e+00 9.39e-02 5.00e-01 3.82e-02 0.00e+00 2.56e-01 0.00e+00 2.70e-02 2.85e-01 2.70e-01 
1.20e+00 9.46e-02 5.00e-01 3.86e-02 0.00e+00 2.57e-01 0.00e+00 2.71e-02 2.86e-01 2.71e-01 
1.21e+00 9.51e-02 5.00e-01 3.89e-02 0.00e+00 2.58e-01 0.00e+00 2.71e-02 2.87e-01 2.71e-01 
1.21e+00 9.55e-02 5.00e-01 3.92e-02 0.00e+00 2.59e-01 0.00e+00 2.72e-02 2.88e-01 2.72e-01 
1.21e+00 9.58e-02 5.00e-01 3.94e-02 0.00e+00 2.60e-01 0.00e+00 2.72e-02 2.89e-01 2.72e-01 
1.22e+00 9.60e-02 5.00e-01 3.96e-02 0.00e+00 2.61e-01 0.00e+00 2.73e-02 2.90e-01 2.73e-01 
1.22e+00 9.60e-02 5.00e-01 3.97e-02 0.00e+00 2.62e-01 0.00e+00 2.74e-02 2.91e-01 2.74e-01 
1.23e+00 9.59e-02 5.00e-01 3.98e-02 0.00e+00 2.63e-01 0.00e+00 2.74e-02 2.92e-01 2.74e-01 
1.23e+00 9.57e-02 5.00e-01 3.98e-02 0.00e+00 2.64e-01 0.00e+00 2.75e-02 2.93e-01 2.75e-01 
1.23e+00 9.53e-02 5.00e-01 3.98e-02 0.00e+00 2.65e-01 0.00e+00 2.76e-02 2.94e-01 2.76e-01 
1.24e+00 9.47e-02 5.00e-01 3.96e-02 0.00e+00 2.65e-01 0.00e+00 2.77e-02 2.95e-01 2.77e-01 
1.24e+00 9.39e-02 5.00e-01 3.94e-02 0.00e+00 2.66e-01 0.00e+00 2.77e-02 2.96e-01 2.77e-01 
1.24e+00 9.30e-02 5.00e-01 3.91e-02 0.00e+00 2.67e-01 0.00e+00 2.78e-02 2.97e-01 2.78e-01 
1.25e+00 9.19e-02 5.00e-01 3.88e-02 0.00e+00 2.68e-01 0.00e+00 2.79e-02 2.98e-01 2.79e-01 
1.25e+00 9.06e-02 5.00e-01 3.83e-02 0.00e+00 2.69e-01 0.00e+00 2.80e-02 2.99e-01 2.80e-01 
1.25e+00 8.92e-02 5.00e-01 3.78e-02 0.00e+00 2.70e-01 0.00e+00 2.81e-02 3.00e-01 2.81e-01 
1.26e+00 8.77e-02 5.00e-01 3.72e-02 0.00e+00 2.71e-01 0.00e+00 2.83e-02 3.02e-01 2.83e-01 
1.26e+00 8.59e-02 5.00e-01 3.66e-02 0.00e+00 2.72e-01 0.00e+00 2.84e-02 3.03e-01 2.84e-01 
1.26e+00 8.40e-02 5.00e-01 3.59e-02 0.00e+00 2.74e-01 0.00e+00 2.85e-02 3.04e-01 2.85e-01 
1.27e+00 8.19e-02 5.00e-01 3.51e-02 0.00e+00 2.75e-01 0.00e+00 2.87e-02 3.05e-01 2.87e-01 
1.27e+00 7.97e-02 5.00e-01 3.42e-02 0.00e+00 2.76e-01 0.00e+00 2.88e-02 3.06e-01 2.88e-01 
1.27e+00 7.73e-02 5.00e-01 3.32e-02 0.00e+00 2.77e-01 0.00e+00 2.90e-02 3.08e-01 2.90e-01 
1.28e+00 7.47e-02 5.00e-01 3.22e-02 0.00e+00 2.78e-01 0.00e+00 2.91e-02 3.09e-01 2.91e-01 
1.28e+00 7.20e-02 5.00e-01 3.11e-02 0.00e+00 2.79e-01 0.00e+00 2.93e-02 3.10e-01 2.93e-01 
1.28e+00 6.91e-02 5.00e-01 2.99e-02 0.00e+00 2.80e-01 0.00e+00 2.95e-02 3.11e-01 2.95e-01 
1.29e+00 6.61e-02 5.00e-01 2.86e-02 0.00e+00 2.81e-01 0.00e+00 2.96e-02 3.13e-01 2.96e-01 
1.29e+00 6.29e-02 5.00e-01 2.73e-02 0.00e+00 2.83e-01 0.00e+00 2.98e-02 3.14e-01 2.98e-01 
1.29e+00 5.97e-02 5.00e-01 2.60e-02 0.00e+00 2.84e-01 0.00e+00 3.00e-02 3.15e-01 3.00e-01 
1.30e+00 5.63e-02 5.00e-01 2.45e-02 0.00e+00 2.85e-01 0.00e+00 3.02e-02 3.17e-01 3.02e-01 
1.30e+00 5.29e-02 5.00e-01 2.31e-02 0.00e+00 2.86e-01 0.00e+00 3.04e-02 3.18e-01 3.04e-01 
1.31e+00 4.94e-02 5.00e-01 2.16e-02 0.00e+00 2.88e-01 0.00e+00 3.06e-02 3.20e-01 3.06e-01 
1.31e+00 4.59e-02 5.00e-01 2.01e-02 0.00e+00 2.89e-01 0.00e+00 3.08e-02 3.21e-01 3.08e-01 
1.31e+00 4.23e-02 5.00e-01 1.85e-02 0.00e+00 2.90e-01 0.00e+00 3.10e-02 3.22e-01 3.10e-01 
1.32e+00 3.87e-02 5.00e-01 1.70e-02 0.00e+00 2.91e-01 0.00e+00 3.12e-02 3.24e-01 3.12e-01 
1.32e+00 3.52e-02 5.00e-01 1.53e-02 0.00e+00 2.93e-01 0.00e+00 3.15e-02 3.25e-01 3.15e-01 
1.32e+00 3.16e-02 5.00e-01 1.38e-02 0.00e+00 2.94e-01 0.00e+00 3.17e-02 3.27e-01 3.17e-01 
1.33e+00 2.81e-02 5.00e-01 1.22e-02 0.00e+00 2.95e-01 0.00e+00 3.19e-02 3.28e-01 3.19e-01 
1.33e+00 2.46e-02 5.00e-01 1.07e-02 0.00e+00 2.96e-01 0.00e+00 3.21e-02 3.29e-01 3.21e-01 
1.33e+00 2.13e-02 5.00e-01 9.17e-03 0.00e+00 2.98e-01 0.00e+00 3.23e-02 3.31e-01 3.23e-01 
1.34e+00 1.81e-02 5.00e-01 7.79e-03 0.00e+00 2.99e-01 0.00e+00 3.25e-02 3.32e-01 3.25e-01 
1.34e+00 1.50e-02 5.00e-01 6.39e-03 0.00e+00 3.00e-01 0.00e+00 3.27e-02 3.34e-01 3.27e-01 
1.34e+00 1.22e-02 5.00e-01 5.16e-03 0.00e+00 3.02e-01 0.00e+00 3.29e-02 3.35e-01 3.29e-01 
1.35e+00 9.61e-03 5.00e-01 3.99e-03 0.00e+00 3.03e-01 0.00e+00 3.31e-02 3.36e-01 3.31e-01 
1.35e+00 7.17e-03 5.00e-01 2.87e-03 0.00e+00 3.04e-01 0.00e+00 3.33e-02 3.38e-01 3.33e-01 
1.35e+00 5.04e-03 5.00e-01 1.97e-03 0.00e+00 3.05e-01 0.00e+00 3.35e-02 3.39e-01 3.35e-01 
1.36e+00 3.30e-03 5.00e-01 1.22e-03 0.00e+00 3.07e-01 0.00e+00 3.37e-02 3.41e-01 3.37e-01 
1.36e+00 1.80e-03 5.00e-01 5.36e-04 0.00e+00 3.08e-01 0.00e+00 3.39e-02 3.42e-01 3.39e-01 
1.36e+00 9.81e-04 5.00e-01 4.18e-04 0.00e+00 3.09e-01 0.00e+00 3.40e-02 3.43e-01 3.40e-01 
1.37e+00 3.17e-04 5.00e-01 -9.58e-05 0.00e+00 3.10e-01 0.00e+00 3.42e-02 3.45e-01 3.42e-01 
1.37e+00 1.74e-05 5.00e-01 1.07e-04 0.00e+00 3.12e-01 0.00e+00 3.44e-02 3.46e-01 3.44e-01 
1.38e+00 3.34e-07 5.00e-01 -1.02e-04 0.00e+00 3.13e-01 0.00e+00 3.45e-02 3.48e-01 3.45e-01 
1.38e+00 2.18e-09 5.00e-01 9.64e-05 0.00e+00 3.14e-01 0.00e+00 3.47e-02 3.49e-01 3.47e-01 
1.38e+00 4.21e-12 5.00e-01 -9.15e-05 0.00e+00 3.15e-01 0.00e+00 3.49e-02 3.51e-01 3.49e-01 
1.39e+00 9.10e-15 5.00e-01 8.68e-05 0.00e+00 3.17e-01 0.00e+00 3.50e-02 3.52e-01 3.50e-01 
1.39e+00 0.00e+00 5.00e-01 -8.24e-05 0.00e+00 3.18e-01 0.00e+00 3.52e-02 3.53e-01 3.52e-01 
1.39e+00 0.00e+00 5.00e-01 7.81e-05 0.00e+00 3.19e-01 0.00e+00 3.53e-02 3.55e-01 3.53e-01 
1.40e+00 0.00e+00 5.00e-01 -7.41e-05 0.00e+00 3.20e-01 0.00e+00 3.55e-02 3.56e-01 3.55e-01 
1.40e+00 0.00e+00 5.00e-01 7.03e-05 0.00e+00 3.22e-01 0.00e+00 3.56e-02 3.57e-01 3.56e-01 
1.40e+00 0.00e+00 5.00e-01 -6.68e-05 0.00e+00 3.23e-01 0.00e+00 3.58e-02 3.59e-01 3.58e-01 
1.41e+00 0.00e+00 5.00e-01 6.33e-05 0.00e+00 3.24e-01 0.00e+00 3.59e-02 3.60e-01 3.59e-01 
1.41e+00 1.22e-15 5.00e-01 -6.01e-05 0.00e+00 3.26e-01 0.00e+00 3.61e-02 3.62e-01 3.61e-01 
1.41e+00 1.57e-13 5.00e-01 5.70e-05 0.00e+00 3.27e-01 0.00e+00 3.62e-02 3.63e-01 3.62e-01 
1.42e+00 1.17e-11 5.00e-01 -5.41e-05 0.00e+00 3.28e-01 0.00e+00 3.64e-02 3.64e-01 3.64e-01 
1.42e+00 6.42e-10 5.00e-01 5.13e-05 0.00e+00 3.29e-01 0.00e+00 3.65e-02 3.66e-01 3.65e-01 
1.42e+00 1.66e-08 5.00e-01 -4.87e-05 0.00e+00 3.30e-01 0.00e+00 3.67e-02 3.67e-01 3.67e-01 
1.43e+00 8.09e-08 5.00e-01 4.63e-05 0.00e+00 3.32e-01 0.00e+00 3.68e-02 3.69e-01 3.68e-01 
1.43e+00 6.77e-08 5.00e-01 -4.39e-05 0.00e+00 3.33e-01 0.00e+00 3.70e-02 3.70e-01 3.70e-01 
1.44e+00 4.10e-08 5.00e-01 4.17e-05 0.00e+00 3.34e-01 0.00e+00 3.71e-02 3.71e-01 3.71e-01 
1.44e+00 8.55e-08 5.00e-01 -3.94e-05 0.00e+00 3.35e-01 0.00e+00 3.72e-02 3.73e-01 3.72e-01 
1.44e+00 2.34e-07 5.00e-01 3.77e-05 0.00e+00 3.37e-01 0.00e+00 3.74e-02 3.74e-01 3.74e-01 
1.45e+00 9.23e-08 5.00e-01 -3.56e-05 0.00e+00 3.38e-01 0.00e+00 3.75e-02 3.75e-01 3.75e-01 
1.45e+00 2.04e-08 5.00e-01 3.38e-05 0.00e+00 3.39e-01 0.00e+00 3.77e-02 3.77e-01 3.77e-01 
1.45e+00 1.04e-08 5.00e-01 -3.21e-05 0.00e+00 3.40e-01 0.00e+00 3.78e-02 3.78e-01 3.78e-01 
1.46e+00 1.64e-08 5.00e-01 3.05e-05 0.00e+00 3.42e-01 0.00e+00 3.79e-02 3.80e-01 3.79e-01 
1.46e+00 4.68e-08 5.00e-01 -2.89e-05 0.00e+00 3.43e-01 0.00e+00 3.81e-02 3.81e-01 3.81e-01 
1.46e+00 1.62e-07 5.00e-01 2.76e-05 0.00e+00 3.44e-01 0.00e+00 3.82e-02 3.82e-01 3.82e-01 
1.47e+00 8.06e-08 5.00e-01 -2.61e-05 0.00e+00 3.45e-01 0.00e+00 3.83e-02 3.84e-01 3.83e-01 
1.47e+00 1.33e-08 5.00e-01 2.47e-05 0.00e+00 3.46e-01 0.00e+00 3.85e-02 3.85e-01 3.85e-01 
1.47e+00 2.59e-09 5.00e-01 -2.35e-05 0.00e+00 3.48e-01 0.00e+00 3.86e-02 3.86e-01 3.86e-01 
1.48e+00 1.34e-09 5.00e-01 2.23e-05 0.00e+00 3.49e-01 0.00e+00 3.87e-02 3.88e-01 3.87e-01 
1.48e+00 1.82e-09 5.00e-01 -2.11e-05 0.00e+00 3.50e-01 0.00e+00 3.89e-02 3.89e-01 3.89e-01 
1.48e+00 1.61e-09 5.00e-01 2.01e-05 0.00e+00 3.51e-01 0.00e+00 3.90e-02 3.90e-01 3.90e-01 
1.49e+00 7.81e-10 5.00e-01 -1.90e-05 0.00e+00 3.52e-01 0.00e+00 3.92e-02 3.92e-01 3.92e-01 
1.49e+00 2.57e-10 5.00e-01 1.81e-05 0.00e+00 3.54e-01 0.00e+00 3.93e-02 3.93e-01 3.93e-01 
1.49e+00 1.67e-10 5.00e-01 -1.71e-05 0.00e+00 3.55e-01 0.00e+00 3.94e-02 3.94e-01 3.94e-01 
1.50e+00 4.20e-10 5.00e-01 1.63e-05 0.00e+00 3.56e-01 0.00e+00 3.96e-02 3.96e-01 3.96e-01 
1.50e+00 6.93e-09 5.00e-01 -1.54e-05 0.00e+00 3.57e-01 0.00e+00 3.97e-02 3.97e-01 3.97e-01 
1.51e+00 9.76e-08 5.00e-01 1.47e-05 0.00e+00 3.58e-01 0.00e+00 3.98e-02 3.98e-01 3.98e-01 
1.51e+00 1.11e-07 5.00e-01 -1.39e-05 0.00e+00 3.60e-01 0.00e+00 3.99e-02 4.00e-01 3.99e-01 
1.51e+00 4.40e-09 5.00e-01 1.32e-05 0.00e+00 3.61e-01 0.00e+00 4.01e-02 4.01e-01 4.01e-01 
1.52e+00 6.88e-11 5.00e-01 -1.25e-05 0.00e+00 3.62e-01 0.00e+00 4.02e-02 4.02e-01 4.02e-01 
1.52e+00 6.46e-12 5.00e-01 1.18e-05 0.00e+00 3.63e-01 0.00e+00 4.03e-02 4.03e-01 4.03e-01 
1.52e+00 2.82e-12 5.00e-01 -1.12e-05 0.00e+00 3.64e-01 0.00e+00 4.05e-02 4.05e-01 4.05e-01 
1.53e+00 6.07e-12 5.00e-01 1.07e-05 0.00e+00 3.65e-01 0.00e+00 4.06e-02 4.06e-01 4.06e-01 
1.53e+00 8.28e-11 5.00e-01 -1.01e-05 0.00e+00 3.67e-01 0.00e+00 4.07e-02 4.07e-01 4.07e-01 
1.53e+00 1.04e-08 5.00e-01 9.61e-06 0.00e+00 3.68e-01 0.00e+00 4.09e-02 4.09e-01 4.09e-01 
1.54e+00 9.17e-08 5.00e-01 -9.02e-06 0.00e+00 3.69e-01 0.00e+00 4.10e-02 4.10e-01 4.10e-01 
1.54e+00 1.18e-10 5.00e-01 8.56e-06 0.00e+00 3.70e-01 0.00e+00 4.11e-02 4.11e-01 4.11e-01 
1.54e+00 9.99e-16 5.00e-01 -8.12e-06 0.00e+00 3.71e-01 0.00e+00 4.12e-02 4.13e-01 4.12e-01 
1.55e+00 0.00e+00 5.00e-01 7.70e-06 0.00e+00 3.72e-01 0.00e+00 4.14e-02 4.14e-01 4.14e-01 
1.55e+00 0.00e+00 5.00e-01 -7.31e-06 0.00e+00 3.74e-01 0.00e+00 4.15e-02 4.15e-01 4.15e-01 
1.55e+00 0.00e+00 5.00e-01 6.94e-06 0.00e+00 3.75e-01 0.00e+00 4.16e-02 4.16e-01 4.16e-01 
1.56e+00 2.39e-13 5.00e-01 -6.58e-06 0.00e+00 3.76e-01 0.00e+00 4.18e-02 4.18e-01 4.18e-01 
1.56e+00 2.67e-09 5.00e-01 6.25e-06 0.00e+00 3.77e-01 0.00e+00 4.19e-02 4.19e-01 4.19e-01 
1.56e+00 1.04e-09 5.00e-01 -5.93e-06 0.00e+00 3.78e-01 0.00e+00 4.20e-02 4.20e-01 4.20e-01 
1.57e+00 9.86e-12 5.00e-01 5.62e-06 0.00e+00 3.79e-01 0.00e+00 4.21e-02 4.21e-01 4.21e-01 
1.57e+00 1.44e-11 5.00e-01 -5.34e-06 0.00e+00 3.80e-01 0.00e+00 4.23e-02 4.23e-01 4.23e-01 
1.57e+00 8.53e-09 5.00e-01 5.07e-06 0.00e+00 3.82e-01 0.00e+00 4.24e-02 4.24e-01 4.24e-01 
1.58e+00 6.71e-07 5.00e-01 -4.03e-06 0.00e+00 3.83e-01 0.00e+00 4.25e-02 4.25e-01 4.25e-01 
1.58e+00 2.30e-09 5.00e-01 3.83e-06 0.00e+00 3.84e-01 0.00e+00 4.26e-02 4.26e-01 4.26e-01 
1.59e+00 3.89e-15 5.00e-01 -3.63e-06 0.00e+00 3.85e-01 0.00e+00 4.28e-02 4.28e-01 4.28e-01 
1.59e+00 0.00e+00 5.00e-01 3.44e-06 0.00e+00 3.86e-01 0.00e+00 4.29e-02 4.29e-01 4.29e-01 
1.59e+00 0.00e+00 5.00e-01 -3.27e-06 0.00e+00 3.87e-01 0.00e+00 4.30e-02 4.30e-01 4.30e-01 
1.60e+00 2.43e-14 5.00e-01 3.10e-06 0.00e+00 3.88e-01 0.00e+00 4.31e-02 4.31e-01 4.31e-01 
1.60e+00 5.05e-09 5.00e-01 -2.94e-06 0.00e+00 3.89e-01 0.00e+00 4.33e-02 4.33e-01 4.33e-01 
1.60e+00 1.06e-05 5.00e-01 1.55e-05 0.00e+00 3.91e-01 0.00e+00 4.34e-02 4.34e-01 4.34e-01 
1.61e+00 4.27e-07 5.00e-01 -1.42e-05 0.00e+00 3.92e-01 0.00e+00 4.35e-02 4.35e-01 4.35e-01 
1.61e+00 4.24e-13 5.00e-01 1.35e-05 0.00e+00 3.93e-01 0.00e+00 4.36e-02 4.36e-01 4.36e-01 
1.61e+00 0.00e+00 5.00e-01 -1.28e-05 0.00e+00 3.94e-01 0.00e+00 4.38e-02 4.38e-01 4.38e-01 
1.62e+00 0.00e+00 5.00e-01 1.21e-05 0.00e+00 3.95e-01 0.00e+00 4.39e-02 4.39e-01 4.39e-01 
1.62e+00 0.00e+00 5.00e-01 -1.15e-05 0.00e+00 3.96e-01 0.00e+00 4.40e-02 4.40e-01 4.40e-01 
1.62e+00 2.22e-16 5.00e-01 1.09e-05 0.00e+00 3.97e-01 0.00e+00 4.41e-02 4.41e-01 4.41e-01 
1.63e+00 1.28e-15 5.00e-01 -1.03e-05 0.00e+00 3.98e-01 0.00e+00 4.43e-02 4.43e-01 4.43e-01 
1.63e+00 5.55e-17 5.00e-01 9.82e-06 0.00e+00 3.99e-01 0.00e+00 4.44e-02 4.44e-01 4.44e-01 
1.63e+00 5.55e-17 5.00e-01 -9.32e-06 0.00e+00 4.00e-01 0.00e+00 4.45e-02 4.45e-01 4.45e-01 
1.64e+00 2.76e-14 5.00e-01 8.84e-06 0.00e+00 4.02e-01 0.00e+00 4.46e-02 4.46e-01 4.46e-01 
1.64e+00 2.39e-12 5.00e-01 -8.39e-06 0.00e+00 4.03e-01 0.00e+00 4.47e-02 4.47e-01 4.47e-01 
1.65e+00 2.31e-12 5.00e-01 7.96e-06 0.00e+00 4.04e-01 0.00e+00 4.49e-02 4.49e-01 4.49e-01 
1.65e+00 1.88e-13 5.00e-01 -7.55e-06 0.00e+00 4.05e-01 0.00e+00 4.50e-02 4.50e-01 4.50e-01 
1.65e+00 4.25e-13 5.00e-01 7.17e-06 0.00e+00 4.06e-01 0.00e+00 4.51e-02 4.51e-01 4.51e-01 
1.66e+00 1.58e-12 5.00e-01 -6.80e-06 0.00e+00 4.07e-01 0.00e+00 4.52e-02 4.52e-01 4.52e-01 
1.66e+00 1.17e-15 5.00e-01 6.45e-06 0.00e+00 4.08e-01 0.00e+00 4.53e-02 4.53e-01 4.53e-01 
1.66e+00 0.00e+00 5.00e-01 -6.12e-06 0.00e+00 4.09e-01 0.00e+00 4.55e-02 4.55e-01 4.55e-01 
1.67e+00 7.22e-16 5.00e-01 5.81e-06 0.00e+00 4.10e-01 0.00e+00 4.56e-02 4.56e-01 4.56e-01 
1.67e+00 1.44e-09 5.00e-01 -5.51e-06 0.00e+00 4.11e-01 0.00e+00 4.57e-02 4.57e-01 4.57e-01 
1.67e+00 1.14e-10 5.00e-01 5.23e-06 0.00e+00 4.12e-01 0.00e+00 4.58e-02 4.58e-01 4.58e-01 
1.68e+00 5.73e-13 5.00e-01 -4.96e-06 0.00e+00 4.13e-01 0.00e+00 4.59e-02 4.59e-01 4.59e-01 
1.68e+00 2.69e-08 5.00e-01 4.74e-06 0.00e+00 4.14e-01 0.00e+00 4.61e-02 4.61e-01 4.61e-01 
1.68e+00 1.31e-06 5.00e-01 -2.84e-06 0.00e+00 4.16e-01 0.00e+00 4.62e-02 4.62e-01 4.62e-01 
1.69e+00 1.63e-13 5.00e-01 2.69e-06 0.00e+00 4.17e-01 0.00e+00 4.63e-02 4.63e-01 4.63e-01 
1.69e+00 0.00e+00 5.00e-01 -2.56e-06 0.00e+00 4.18e-01 0.00e+00 4.64e-02 4.64e-01 4.64e-01 
1.69e+00 6.37e-14 5.00e-01 2.43e-06 0.00e+00 4.19e-01 0.00e+00 4.65e-02 4.65e-01 4.65e-01 
1.70e+00 3.67e-14 5.00e-01 -2.30e-06 0.00e+00 4.20e-01 0.00e+00 4.66e-02 4.66e-01 4.66e-01 
1.70e+00 0.00e+00 5.00e-01 2.18e-06 0.00e+00 4.21e-01 0.00e+00 4.68e-02 4.68e-01 4.68e-01 
1.70e+00 3.59e-14 5.00e-01 -2.07e-06 0.00e+00 4.22e-01 0.00e+00 4.69e-02 4.69e-01 4.69e-01 
1.71e+00 6.94e-05 5.00e-01 9.17e-05 0.00e+00 4.23e-01 0.00e+00 4.70e-02 4.70e-01 4.70e-01 
1.71e+00 1.40e-08 5.00e-01 -8.70e-05 0.00e+00 4.24e-01 0.00e+00 4.71e-02 4.71e-01 4.71e-01 
1.72e+00 0.00e+00 5.00e-01 8.25e-05 0.00e+00 4.25e-01 0.00e+00 4.72e-02 4.72e-01 4.72e-01 
1.72e+00 0.00e+00 5.00e-01 -7.83e-05 0.00e+00 4.26e-01 0.00e+00 4.73e-02 4.73e-01 4.73e-01 
1.72e+00 1.05e-15 5.00e-01 7.43e-05 0.00e+00 4.27e-01 0.00e+00 4.75e-02 4.75e-01 4.75e-01 
1.73e+00 1.67e-09 5.00e-01 -7.05e-05 0.00e+00 4.28e-01 0.00e+00 4.76e-02 4.76e-01 4.76e-01 
1.73e+00 2.94e-05 5.00e-01 1.05e-04 0.00e+00 4.29e-01 0.00e+00 4.77e-02 4.77e-01 4.77e-01 
1.73e+00 1.52e-06 5.00e-01 -9.81e-05 0.00e+00 4.30e-01 0.00e+00 4.78e-02 4.78e-01 4.78e-01 
1.74e+00 5.89e-09 5.00e-01 9.31e-05 0.00e+00 4.31e-01 0.00e+00 4.79e-02 4.79e-01 4.79e-01 
1.74e+00 6.39e-08 5.00e-01 -8.82e-05 0.00e+00 4.32e-01 0.00e+00 4.80e-02 4.80e-01 4.80e-01 
1.74e+00 4.52e-09 5.00e-01 8.37e-05 0.00e+00 4.33e-01 0.00e+00 4.81e-02 4.81e-01 4.81e-01 
1.75e+00 0.00e+00 5.00e-01 -7.94e-05 0.00e+00 4.34e-01 0.00e+00 4.83e-02 4.83e-01 4.83e-01 
1.75e+00 0.00e+00 5.00e-01 7.54e-05 0.00e+00 4.35e-01 0.00e+00 4.84e-02 4.84e-01 4.84e-01 
1.75e+00 6.22e-14 5.00e-01 -7.15e-05 0.00e+00 4.36e-01 0.00e+00 4.85e-02 4.85e-01 4.85e-01 
1.76e+00 2.20e-12 5.00e-01 6.79e-05 0.00e+00 4.37e-01 0.00e+00 4.86e-02 4.86e-01 4.86e-01 
1.76e+00 1.44e-15 5.00e-01 -6.44e-05 0.00e+00 4.38e-01 0.00e+00 4.87e-02 4.87e-01 4.87e-01 
1.76e+00 1.38e-11 5.00e-01 6.11e-05 0.00e+00 4.39e-01 0.00e+00 4.88e-02 4.88e-01 4.88e-01 
1.77e+00 2.18e-07 5.00e-01 -5.77e-05 0.00e+00 4.40e-01 0.00e+00 4.89e-02 4.89e-01 4.89e-01 
1.77e+00 1.52e-10 5.00e-01 5.47e-05 0.00e+00 4.41e-01 0.00e+00 4.90e-02 4.90e-01 4.90e-01 
1.77e+00 1.17e-13 5.00e-01 -5.19e-05 0.00e+00 4.42e-01 0.00e+00 4.91e-02 4.91e-01 4.91e-01 
1.78e+00 1.34e-11 5.00e-01 4.93e-05 0.00e+00 4.43e-01 0.00e+00 4.93e-02 4.93e-01 4.93e-01 
1.78e+00 1.01e-09 5.00e-01 -4.68e-05 0.00e+00 4.44e-01 0.00e+00 4.94e-02 4.94e-01 4.94e-01 
1.79e+00 9.14e-08 5.00e-01 4.45e-05 0.00e+00 4.45e-01 0.00e+00 4.95e-02 4.95e-01 4.95e-01 
1.79e+00 2.76e-12 5.00e-01 -4.22e-05 0.00e+00 4.46e-01 0.00e+00 4.96e-02 4.96e-01 4.96e-01 
1.79e+00 0.00e+00 5.00e-01 4.01e-05 0.00e+00 4.47e-01 0.00e+00 4.97e-02 4.97e-01 4.97e-01 
1.80e+00 2.39e-15 5.00e-01 -3.80e-05 0.00e+00 4.48e-01 0.00e+00 4.98e-02 4.98e-01 4.98e-01 
1.80e+00 2.33e-15 5.00e-01 3.61e-05 0.00e+00 4.49e-01 0.00e+00 4.99e-02 4.99e-01 4.99e-01 
1.80e+00 0.00e+00 5.00e-01 -3.42e-05 0.00e+00 4.50e-01 0.00e+00 5.00e-02 5.00e-01 5.00e-01 
1.81e+00 0.00e+00 5.00e-01 3.25e-05 0.00e+00 4.51e-01 0.00e+00 5.01e-02 5.01e-01 5.01e-01 
1.81e+00 0.00e+00 5.00e-01 -3.08e-05 0.00e+00 4.52e-01 0.00e+00 5.02e-02 5.02e-01 5.02e-01 
1.81e+00 3.89e-16 5.00e-01 2.92e-05 0.00e+00 4.53e-01 0.00e+00 5.04e-02 5.04e-01 5.04e-01 
1.82e+00 4.45e-12 5.00e-01 -2.77e-05 0.00e+00 4.54e-01 0.00e+00 5.05e-02 5.05e-01 5.05e-01 
1.82e+00 0.00e+00 5.00e-01 2.63e-05 0.00e+00 4.55e-01 0.00e+00 5.06e-02 5.06e-01 5.06e-01 
1.82e+00 1.76e-14 5.00e-01 -2.50e-05 0.00e+00 4.56e-01 0.00e+00 5.07e-02 5.07e-01 5.07e-01 
1.83e+00 1.50e-14 5.00e-01 2.37e-05 0.00e+00 4.57e-01 0.00e+00 5.08e-02 5.08e-01 5.08e-01 
1.83e+00 0.00e+00 5.00e-01 -2.25e-05 0.00e+00 4.58e-01 0.00e+00 5.09e-02 5.09e-01 5.09e-01 
1.83e+00 0.00e+00 5.00e-01 2.13e-05 0.00e+00 4.59e-01 0.00e+00 5.10e-02 5.10e-01 5.10e-01 
1.84e+00 1.11e-16 5.00e-01 -2.02e-05 0.00e+00 4.60e-01 0.00e+00 5.11e-02 5.11e-01 5.11e-01 
1.84e+00 1.44e-15 5.00e-01 1.92e-05 0.00e+00 4.61e-01 0.00e+00 5.12e-02 5.12e-01 5.12e-01 
1.84e+00 1.11e-16 5.00e-01 -1.82e-05 0.00e+00 4.62e-01 0.00e+00 5.13e-02 5.13e-01 5.13e-01 
1.85e+00 0.00e+00 5.00e-01 1.73e-05 0.00e+00 4.63e-01 0.00e+00 5.14e-02 5.14e-01 5.14e-01 
1.85e+00 0.00e+00 5.00e-01 -1.64e-05 0.00e+00 4.64e-01 0.00e+00 5.15e-02 5.15e-01 5.15e-01 
1.85e+00 0.00e+00 5.00e-01 1.56e-05 0.00e+00 4.65e-01 0.00e+00 5.16e-02 5.16e-01 5.16e-01 
1.86e+00 0.00e+00 5.00e-01 -1.48e-05 0.00e+00 4.66e-01 0.00e+00 5.17e-02 5.17e-01 5.17e-01 
1.86e+00 0.00e+00 5.00e-01 1.40e-05 0.00e+00 4.67e-01 0.00e+00 5.19e-02 5.19e-01 5.19e-01 
1.87e+00 0.00e+00 5.00e-01 -1.33e-05 0.00e+00 4.68e-01 0.00e+00 5.20e-02 5.20e-01 5.20e-01 
1.87e+00 0.00e+00 5.00e-01 1.26e-05 0.00e+00 4.69e-01 0.00e+00 5.21e-02 5.21e-01 5.21e-01 
1.87e+00 1.11e-16 5.00e-01 -1.20e-05 0.00e+00 4.70e-01 0.00e+00 5.22e-02 5.22e-01 5.22e-01 
1.88e+00 0.00e+00 5.00e-01 1.14e-05 0.00e+00 4.70e-01 0.00e+00 5.23e-02 5.23e-01 5.23e-01 
1.88e+00 0.00e+00 5.00e-01 -1.08e-05 0.00e+00 4.71e-01 0.00e+00 5.24e-02 5.24e-01 5.24e-01 
1.88e+00 0.00e+00 5.00e-01 1.02e-05 0.00e+00 4.72e-01 0.00e+00 5.25e-02 5.25e-01 5.25e-01 
1.89e+00 5.55e-17 5.00e-01 -9.71e-06 0.00e+00 4.73e-01 0.00e+00 5.26e-02 5.26e-01 5.26e-01 
1.89e+00 7.38e-12 5.00e-01 9.21e-06 0.00e+00 4.74e-01 0.00e+00 5.27e-02 5.27e-01 5.27e-01 
1.89e+00 0.00e+00 5.00e-01 -8.74e-06 0.00e+00 4.75e-01 0.00e+00 5.28e-02 5.28e-01 5.28e-01 
1.90e+00 0.00e+00 5.00e-01 8.29e-06 0.00e+00 4.76e-01 0.00e+00 5.29e-02 5.29e-01 5.29e-01 
1.90e+00 0.00e+00 5.00e-01 -7.87e-06 0.00e+00 4.77e-01 0.00e+00 5.30e-02 5.30e-01 5.30e-01 
1.90e+00 0.00e+00 5.00e-01 7.47e-06 0.00e+00 4.78e-01 0.00e+00 5.31e-02 5.31e-01 5.31e-01 
1.91e+00 0.00e+00 5.00e-01 -7.08e-06 0.00e+00 4.79e-01 0.00e+00 5.32e-02 5.32e-01 5.32e-01 
1.91e+00 0.00e+00 5.00e-01 6.72e-06 0.00e+00 4.80e-01 0.00e+00 5.33e-02 5.33e-01 5.33e-01 
1.91e+00 0.00e+00 5.00e-01 -6.38e-06 0.00e+00 4.81e-01 0.00e+00 5.34e-02 5.34e-01 5.34e-01 
1.92e+00 0.00e+00 5.00e-01 6.05e-06 0.00e+00 4.82e-01 0.00e+00 5.35e-02 5.35e-01 5.35e-01 
1.92e+00 0.00e+00 5.00e-01 -5.74e-06 0.00e+00 4.83e-01 0.00e+00 5.36e-02 5.36e-01 5.36e-01 
1.93e+00 0.00e+00 5.00e-01 5.45e-06 0.00e+00 4.83e-01 0.00e+00 5.37e-02 5.37e-01 5.37e-01 
1.93e+00 0.00e+00 5.00e-01 -5.17e-06 0.00e+00 4.84e-01 0.00e+00 5.38e-02 5.38e-01 5.38e-01 
1.93e+00 0.00e+00 5.00e-01 4.91e-06 0.00e+00 4.85e-01 0.00e+00 5.39e-02 5.39e-01 5.39e-01 
1.94e+00 0.00e+00 5.00e-01 -4.65e-06 0.00e+00 4.86e-01 0.00e+00 5.40e-02 5.40e-01 5.40e-01 
1.94e+00 0.00e+00 5.00e-01 4.42e-06 0.00e+00 4.87e-01 0.00e+00 5.41e-02 5.41e-01 5.41e-01 
1.94e+00 4.44e-16 5.00e-01 -4.19e-06 0.00e+00 4.88e-01 0.00e+00 5.42e-02 5.42e-01 5.42e-01 
1.95e+00 0.00e+00 5.00e-01 3.98e-06 0.00e+00 4.89e-01 0.00e+00 5.43e-02 5.43e-01 5.43e-01 
1.95e+00 0.00e+00 5.00e-01 -3.77e-06 0.00e+00 4.90e-01 0.00e+00 5.44e-02 5.44e-01 5.44e-01 
1.95e+00 0.00e+00 5.00e-01 3.58e-06 0.00e+00 4.91e-01 0.00e+00 5.45e-02 5.45e-01 5.45e-01 
1.96e+00 1.11e-16 5.00e-01 -3.40e-06 0.00e+00 4.92e-01 0.00e+00 5.46e-02 5.46e-01 5.46e-01 
1.96e+00 0.00e+00 5.00e-01 3.22e-06 0.00e+00 4.92e-01 0.00e+00 5.47e-02 5.47e-01 5.47e-01 
1.96e+00 0.00e+00 5.00e-01 -3.06e-06 0.00e+00 4.93e-01 0.00e+00 5.48e-02 5.48e-01 5.48e-01 
1.97e+00 0.00e+00 5.00e-01 2.90e-06 0.00e+00 4.94e-01 0.00e+00 5.49e-02 5.49e-01 5.49e-01 
1.97e+00 2.14e-07 5.00e-01 -2.43e-06 0.00e+00 4.95e-01 0.00e+00 5.50e-02 5.50e-01 5.50e-01 
1.97e+00 0.00e+00 5.00e-01 2.30e-06 0.00e+00 4.96e-01 0.00e+00 5.51e-02 5.51e-01 5.51e-01 
1.98e+00 0.00e+00 5.00e-01 -2.19e-06 0.00e+00 4.97e-01 0.00e+00 5.52e-02 5.52e-01 5.52e-01 
1.98e+00 0.00e+00 5.00e-01 2.07e-06 0.00e+00 4.98e-01 0.00e+00 5.53e-02 5.53e-01 5.53e-01 
1.98e+00 3.27e-13 5.00e-01 -1.97e-06 0.00e+00 4.99e-01 0.00e+00 5.54e-02 5.54e-01 5.54e-01 
1.99e+00 1.22e-14 5.00e-01 1.87e-06 0.00e+00 5.00e-01 0.00e+00 5.55e-02 5.55e-01 5.55e-01 
1.99e+00 2.15e-14 5.00e-01 -1.77e-06 0.00e+00 5.00e-01 0.00e+00 5.56e-02 5.56e-01 5.56e-01 
2.00e+00 7.99e-15 5.00e-01 1.68e-06 0.00e+00 5.01e-01 0.00e+00 5.57e-02 5.57e-01 5.57e-01 
2.00e+00 0.00e+00 5.00e-01 -1.60e-06 0.00e+00 5.02e-01 0.00e+00 5.58e-02 5.58e-01 5.58e-01 
2.00e+00 1.50e-13 5.00e-01 1.51e-06 0.00e+00 5.03e-01 0.00e+00 5.59e-02 5.59e-01 5.59e-01 
2.01e+00 9.68e-14 5.00e-01 -1.44e-06 0.00e+00 5.04e-01 0.00e+00 5.60e-02 5.60e-01 5.60e-01 
2.01e+00 3.89e-16 5.00e-01 1.36e-06 0.00e+00 5.05e-01 0.00e+00 5.61e-02 5.61e-01 5.61e-01 
2.01e+00 1.33e-07 5.00e-01 -1.09e-06 0.00e+00 5.06e-01 0.00e+00 5.62e-02 5.62e-01 5.62e-01 
2.02e+00 0.00e+00 5.00e-01 1.03e-06 0.00e+00 5.06e-01 0.00e+00 5.63e-02 5.63e-01 5.63e-01 
2.02e+00 2.95e-12 5.00e-01 -9.80e-07 0.00e+00 5.07e-01 0.00e+00 5.64e-02 5.64e-01 5.64e-01 
2.02e+00 4.44e-16 5.00e-01 9.30e-07 0.00e+00 5.08e-01 0.00e+00 5.65e-02 5.65e-01 5.65e-01 
2.03e+00 0.00e+00 5.00e-01 -8.82e-07 0.00e+00 5.09e-01 0.00e+00 5.66e-02 5.66e-01 5.66e-01 
2.03e+00 0.00e+00 5.00e-01 8.37e-07 0.00e+00 5.10e-01 0.00e+00 5.67e-02 5.67e-01 5.67e-01 
2.03e+00 0.00e+00 5.00e-01 -7.94e-07 0.00e+00 5.11e-01 0.00e+00 5.67e-02 5.67e-01 5.67e-01 
2.04e+00 0.00e+00 5.00e-01 7.54e-07 0.00e+00 5.12e-01 0.00e+00 5.68e-02 5.68e-01 5.68e-01 
2.04e+00 0.00e+00 5.00e-01 -7.15e-07 0.00e+00 5.12e-01 0.00e+00 5.69e-02 5.69e-01 5.69e-01 
2.04e+00 0.00e+00 5.00e-01 6.78e-07 0.00e+00 5.13e-01 0.00e+00 5.70e-02 5.70e-01 5.70e-01 
2.05e+00 0.00e+00 5.00e-01 -6.44e-07 0.00e+00 5.14e-01 0.00e+00 5.71e-02 5.71e-01 5.71e-01 
2.05e+00 0.00e+00 5.00e-01 6.11e-07 0.00e+00 5.15e-01 0.00e+00 5.72e-02 5.72e-01 5.72e-01 
2.05e+00 0.00e+00 5.00e-01 -5.80e-07 0.00e+00 5.16e-01 0.00e+00 5.73e-02 5.73e-01 5.73e-01 
2.06e+00 0.00e+00 5.00e-01 5.50e-07 0.00e+00 5.17e-01 0.00e+00 5.74e-02 5.74e-01 5.74e-01 
2.06e+00 0.00e+00 5.00e-01 -5.22e-07 0.00e+00 5.17e-01 0.00e+00 5.75e-02 5.75e-01 5.75e-01 
2.06e+00 0.00e+00 5.00e-01 4.95e-07 0.00e+00 5.18e-01 0.00e+00 5.76e-02 5.76e-01 5.76e-01 
2.07e+00 0.00e+00 5.00e-01 -4.70e-07 0.00e+00 5.19e-01 0.00e+00 5.77e-02 5.77e-01 5.77e-01 
2.07e+00 0.00e+00 5.00e-01 4.46e-07 0.00e+00 5.20e-01 0.00e+00 5.78e-02 5.78e-01 5.78e-01 
2.08e+00 0.00e+00 5.00e-01 -4.23e-07 0.00e+00 5.21e-01 0.00e+00 5.79e-02 5.79e-01 5.79e-01 
2.08e+00 0.00e+00 5.00e-01 4.01e-07 0.00e+00 5.22e-01 0.00e+00 5.80e-02 5.80e-01 5.80e-01 
2.08e+00 0.00e+00 5.00e-01 -3.81e-07 0.00e+00 5.22e-01 0.00e+00 5.81e-02 5.81e-01 5.81e-01 
2.09e+00 0.00e+00 5.00e-01 3.61e-07 0.00e+00 5.23e-01 0.00e+00 5.81e-02 5.81e-01 5.81e-01 
2.09e+00 0.00e+00 5.00e-01 -3.43e-07 0.00e+00 5.24e-01 0.00e+00 5.82e-02 5.82e-01 5.82e-01 
2.09e+00 0.00e+00 5.00e-01 3.25e-07 0.00e+00 5.25e-01 0.00e+00 5.83e-02 5.83e-01 5.83e-01 
2.10e+00 0.00e+00 5.00e-01 -3.09e-07 0.00e+00 5.26e-01 0.00e+00 5.84e-02 5.84e-01 5.84e-01 
2.10e+00 0.00e+00 5.00e-01 2.93e-07 0.00e+00 5.27e-01 0.00e+00 5.85e-02 5.85e-01 5.85e-01 
2.10e+00 0.00e+00 5.00e-01 -2.78e-07 0.00e+00 5.27e-01 0.00e+00 5.86e-02 5.86e-01 5.86e-01 
2.11e+00 0.00e+00 5.00e-01 2.64e-07 0.00e+00 5.28e-01 0.00e+00 5.87e-02 5.87e-01 5.87e-01 
2.11e+00 0.00e+00 5.00e-01 -2.50e-07 0.00e+00 5.29e-01 0.00e+00 5.88e-02 5.88e-01 5.88e-01 
2.11e+00 0.00e+00 5.00e-01 2.37e-07 0.00e+00 5.30e-01 0.00e+00 5.89e-02 5.89e-01 5.89e-01 
2.12e+00 0.00e+00 5.00e-01 -2.25e-07 0.00e+00 5.31e-01 0.00e+00 5.90e-02 5.90e-01 5.90e-01 
2.12e+00 0.00e+00 5.00e-01 2.14e-07 0.00e+00 5.31e-01 0.00e+00 5.91e-02 5.91e-01 5.91e-01 
2.12e+00 0.00e+00 5.00e-01 -2.03e-07 0.00e+00 5.32e-01 0.00e+00 5.91e-02 5.91e-01 5.91e-01 
2.13e+00 0.00e+00 5.00e-01 1.92e-07 0.00e+00 5.33e-01 0.00e+00 5.92e-02 5.92e-01 5.92e-01 
2.13e+00 0.00e+00 5.00e-01 -1.83e-07 0.00e+00 5.34e-01 0.00e+00 5.93e-02 5.93e-01 5.93e-01 
2.14e+00 0.00e+00 5.00e-01 1.73e-07 0.00e+00 5.35e-01 0.00e+00 5.94e-02 5.94e-01 5.94e-01 
2.14e+00 2.22e-16 5.00e-01 -1.64e-07 0.00e+00 5.35e-01 0.00e+00 5.95e-02 5.95e-01 5.95e-01 
2.14e+00 9.03e-13 5.00e-01 1.56e-07 0.00e+00 5.36e-01 0.00e+00 5.96e-02 5.96e-01 5.96e-01 
2.15e+00 4.92e-12 5.00e-01 -1.48e-07 0.00e+00 5.37e-01 0.00e+00 5.97e-02 5.97e-01 5.97e-01 
2.15e+00 3.77e-10 5.00e-01 1.41e-07 0.00e+00 5.38e-01 0.00e+00 5.98e-02 5.98e-01 5.98e-01 
2.15e+00 6.81e-09 5.00e-01 -1.23e-07 0.00e+00 5.39e-01 0.00e+00 5.98e-02 5.98e-01 5.98e-01 
2.16e+00 2.17e-08 5.00e-01 1.52e-07 0.00e+00 5.39e-01 0.00e+00 5.99e-02 5.99e-01 5.99e-01 
2.16e+00 5.99e-09 5.00e-01 -1.34e-07 0.00e+00 5.40e-01 0.00e+00 6.00e-02 6.00e-01 6.00e-01 
2.16e+00 1.70e-08 5.00e-01 1.56e-07 0.00e+00 5.41e-01 0.00e+00 6.01e-02 6.01e-01 6.01e-01 
2.17e+00 5.13e-06 5.00e-01 8.35e-06 0.00e+00 5.42e-01 0.00e+00 6.02e-02 6.02e-01 6.02e-01 
2.17e+00 1.11e-06 5.00e-01 -6.08e-06 0.00e+00 5.43e-01 0.00e+00 6.03e-02 6.03e-01 6.03e-01 
2.17e+00 1.31e-07 5.00e-01 5.99e-06 0.00e+00 5.43e-01 0.00e+00 6.04e-02 6.04e-01 6.04e-01 
2.18e+00 5.91e-05 5.00e-01 9.27e-05 0.00e+00 5.44e-01 0.00e+00 6.05e-02 6.05e-01 6.05e-01 
2.18e+00 5.39e-05 5.00e-01 1.81e-06 0.00e+00 5.45e-01 0.00e+00 6.05e-02 6.05e-01 6.05e-01 
2.18e+00 7.01e-07 5.00e-01 -5.50e-07 0.00e+00 5.46e-01 0.00e+00 6.06e-02 6.06e-01 6.06e-01 
2.19e+00 2.59e-07 5.00e-01 9.55e-07 0.00e+00 5.46e-01 0.00e+00 6.07e-02 6.07e-01 6.07e-01 
2.19e+00 1.08e-06 5.00e-01 8.94e-07 0.00e+00 5.47e-01 0.00e+00 6.08e-02 6.08e-01 6.08e-01 
2.19e+00 8.87e-07 5.00e-01 6.39e-07 0.00e+00 5.48e-01 0.00e+00 6.09e-02 6.09e-01 6.09e-01 
2.20e+00 2.24e-06 5.00e-01 3.15e-06 0.00e+00 5.49e-01 0.00e+00 6.10e-02 6.10e-01 6.10e-01 
2.20e+00 8.56e-06 5.00e-01 1.14e-05 0.00e+00 5.50e-01 0.00e+00 6.11e-02 6.11e-01 6.11e-01 
2.21e+00 2.53e-06 5.00e-01 -6.56e-06 0.00e+00 5.50e-01 0.00e+00 6.11e-02 6.11e-01 6.11e-01 
2.21e+00 2.00e-05 5.00e-01 4.00e-05 0.00e+00 5.51e-01 0.00e+00 6.12e-02 6.12e-01 6.12e-01 
2.21e+00 1.26e-05 5.00e-01 -1.66e-05 0.00e+00 5.52e-01 0.00e+00 6.13e-02 6.13e-01 6.13e-01 
2.22e+00 6.33e-06 5.00e-01 2.65e-05 0.00e+00 5.53e-01 0.00e+00 6.14e-02 6.14e-01 6.14e-01 
2.22e+00 1.36e-05 5.00e-01 -2.16e-06 0.00e+00 5.53e-01 0.00e+00 6.15e-02 6.15e-01 6.15e-01 
2.22e+00 2.59e-05 5.00e-01 4.59e-05 0.00e+00 5.54e-01 0.00e+00 6.16e-02 6.16e-01 6.16e-01 
2.23e+00 1.30e-07 5.00e-01 -4.34e-05 0.00e+00 5.55e-01 0.00e+00 6.17e-02 6.17e-01 6.17e-01 
2.23e+00 3.75e-09 5.00e-01 4.12e-05 0.00e+00 5.56e-01 0.00e+00 6.17e-02 6.17e-01 6.17e-01 
2.23e+00 1.31e-09 5.00e-01 -3.91e-05 0.00e+00 5.56e-01 0.00e+00 6.18e-02 6.18e-01 6.18e-01 
2.24e+00 1.98e-08 5.00e-01 3.71e-05 0.00e+00 5.57e-01 0.00e+00 6.19e-02 6.19e-01 6.19e-01 
2.24e+00 6.63e-07 5.00e-01 -3.41e-05 0.00e+00 5.58e-01 0.00e+00 6.20e-02 6.20e-01 6.20e-01 
2.24e+00 7.32e-05 5.00e-01 1.57e-04 0.00e+00 5.59e-01 0.00e+00 6.21e-02 6.21e-01 6.21e-01 
2.25e+00 5.24e-05 5.00e-01 -5.97e-05 0.00e+00 5.59e-01 0.00e+00 6.22e-02 6.22e-01 6.22e-01 
2.25e+00 3.70e-06 5.00e-01 6.30e-05 0.00e+00 5.60e-01 0.00e+00 6.22e-02 6.22e-01 6.22e-01 
2.25e+00 2.50e-07 5.00e-01 -5.94e-05 0.00e+00 5.61e-01 0.00e+00 6.23e-02 6.23e-01 6.23e-01 
2.26e+00 2.64e-08 5.00e-01 5.64e-05 0.00e+00 5.62e-01 0.00e+00 6.24e-02 6.24e-01 6.24e-01 
2.26e+00 2.74e-09 5.00e-01 -5.35e-05 0.00e+00 5.62e-01 0.00e+00 6.25e-02 6.25e-01 6.25e-01 
2.26e+00 1.10e-09 5.00e-01 5.07e-05 0.00e+00 5.63e-01 0.00e+00 6.26e-02 6.26e-01 6.26e-01 
2.27e+00 6.16e-09 5.00e-01 -4.81e-05 0.00e+00 5.64e-01 0.00e+00 6.26e-02 6.26e-01 6.26e-01 
2.27e+00 6.95e-07 5.00e-01 4.69e-05 0.00e+00 5.65e-01 0.00e+00 6.27e-02 6.27e-01 6.27e-01 
2.27e+00 4.47e-05 5.00e-01 3.28e-05 0.00e+00 5.65e-01 0.00e+00 6.28e-02 6.28e-01 6.28e-01 
2.28e+00 5.62e-05 5.00e-01 6.60e-05 0.00e+00 5.66e-01 0.00e+00 6.29e-02 6.29e-01 6.29e-01 
2.28e+00 7.55e-06 5.00e-01 -4.96e-05 0.00e+00 5.67e-01 0.00e+00 6.30e-02 6.30e-01 6.30e-01 
2.29e+00 1.63e-07 5.00e-01 4.73e-05 0.00e+00 5.67e-01 0.00e+00 6.31e-02 6.31e-01 6.31e-01 
2.29e+00 9.33e-10 5.00e-01 -4.49e-05 0.00e+00 5.68e-01 0.00e+00 6.31e-02 6.31e-01 6.31e-01 
2.29e+00 1.58e-11 5.00e-01 4.26e-05 0.00e+00 5.69e-01 0.00e+00 6.32e-02 6.32e-01 6.32e-01 
2.30e+00 7.79e-14 5.00e-01 -4.04e-05 0.00e+00 5.70e-01 0.00e+00 6.33e-02 6.33e-01 6.33e-01 
2.30e+00 5.55e-17 5.00e-01 3.84e-05 0.00e+00 5.70e-01 0.00e+00 6.34e-02 6.34e-01 6.34e-01 
2.30e+00 0.00e+00 5.00e-01 -3.64e-05 0.00e+00 5.71e-01 0.00e+00 6.35e-02 6.35e-01 6.35e-01 
2.31e+00 0.00e+00 5.00e-01 3.45e-05 0.00e+00 5.72e-01 0.00e+00 6.35e-02 6.35e-01 6.35e-01 
2.31e+00 0.00e+00 5.00e-01 -3.28e-05 0.00e+00 5.73e-01 0.00e+00 6.36e-02 6.36e-01 6.36e-01 
2.31e+00 0.00e+00 5.00e-01 3.11e-05 0.00e+00 5.73e-01 0.00e+00 6.37e-02 6.37e-01 6.37e-01 
2.32e+00 0.00e+00 5.00e-01 -2.95e-05 0.00e+00 5.74e-01 0.00e+00 6.38e-02 6.38e-01 6.38e-01 
2.32e+00 0.00e+00 5.00e-01 2.80e-05 0.00e+00 5.75e-01 0.00e+00 6.39e-02 6.39e-01 6.39e-01 
2.32e+00 0.00e+00 5.00e-01 -2.66e-05 0.00e+00 5.75e-01 0.00e+00 6.39e-02 6.39e-01 6.39e-01 
2.33e+00 9.58e-14 5.00e-01 2.52e-05 0.00e+00 5.76e-01 0.00e+00 6.40e-02 6.40e-01 6.40e-01 
2.33e+00 2.03e-11 5.00e-01 -2.39e-05 0.00e+00 5.77e-01 0.00e+00 6.41e-02 6.41e-01 6.41e-01 
2.33e+00 3.37e-10 5.00e-01 2.27e-05 0.00e+00 5.77e-01 0.00e+00 6.42e-02 6.42e-01 6.42e-01 
2.34e+00 3.53e-12 5.00e-01 -2.15e-05 0.00e+00 5.78e-01 0.00e+00 6.42e-02 6.42e-01 6.42e-01 
2.34e+00 8.88e-16 5.00e-01 2.04e-05 0.00e+00 5.79e-01 0.00e+00 6.43e-02 6.43e-01 6.43e-01 
2.35e+00 0.00e+00 5.00e-01 -1.94e-05 0.00e+00 5.80e-01 0.00e+00 6.44e-02 6.44e-01 6.44e-01 
2.35e+00 0.00e+00 5.00e-01 1.84e-05 0.00e+00 5.80e-01 0.00e+00 6.45e-02 6.45e-01 6.45e-01 
2.35e+00 0.00e+00 5.00e-01 -1.75e-05 0.00e+00 5.81e-01 0.00e+00 6.46e-02 6.46e-01 6.46e-01 
2.36e+00 0.00e+00 5.00e-01 1.66e-05 0.00e+00 5.82e-01 0.00e+00 6.46e-02 6.46e-01 6.46e-01 
2.36e+00 0.00e+00 5.00e-01 -1.57e-05 0.00e+00 5.82e-01 0.00e+00 6.47e-02 6.47e-01 6.47e-01 
2.36e+00 0.00e+00 5.00e-01 1.49e-05 0.00e+00 5.83e-01 0.00e+00 6.48e-02 6.48e-01 6.48e-01 
2.37e+00 5.55e-17 5.00e-01 -1.41e-05 0.00e+00 5.84e-01 0.00e+00 6.49e-02 6.49e-01 6.49e-01 
2.37e+00 4.91e-12 5.00e-01 1.34e-05 0.00e+00 5.84e-01 0.00e+00 6.49e-02 6.49e-01 6.49e-01 
2.37e+00 2.65e-09 5.00e-01 -1.27e-05 0.00e+00 5.85e-01 0.00e+00 6.50e-02 6.50e-01 6.50e-01 
2.38e+00 2.34e-08 5.00e-01 1.21e-05 0.00e+00 5.86e-01 0.00e+00 6.51e-02 6.51e-01 6.51e-01 
2.38e+00 9.49e-08 5.00e-01 -1.13e-05 0.00e+00 5.87e-01 0.00e+00 6.52e-02 6.52e-01 6.52e-01 
2.38e+00 3.68e-07 5.00e-01 1.14e-05 0.00e+00 5.87e-01 0.00e+00 6.52e-02 6.52e-01 6.52e-01 
2.39e+00 1.31e-06 5.00e-01 -8.48e-06 0.00e+00 5.88e-01 0.00e+00 6.53e-02 6.53e-01 6.53e-01 
2.39e+00 1.54e-07 5.00e-01 8.32e-06 0.00e+00 5.89e-01 0.00e+00 6.54e-02 6.54e-01 6.54e-01 
2.39e+00 1.32e-07 5.00e-01 -7.65e-06 0.00e+00 5.89e-01 0.00e+00 6.55e-02 6.55e-01 6.55e-01 
2.40e+00 1.28e-07 5.00e-01 7.50e-06 0.00e+00 5.90e-01 0.00e+00 6.55e-02 6.55e-01 6.55e-01 
2.40e+00 2.23e-07 5.00e-01 -6.71e-06 0.00e+00 5.91e-01 0.00e+00 6.56e-02 6.56e-01 6.56e-01 
2.40e+00 3.78e-07 5.00e-01 7.05e-06 0.00e+00 5.91e-01 0.00e+00 6.57e-02 6.57e-01 6.57e-01 
2.41e+00 6.54e-09 5.00e-01 -6.68e-06 0.00e+00 5.92e-01 0.00e+00 6.58e-02 6.58e-01 6.58e-01 
2.41e+00 7.17e-10 5.00e-01 6.34e-06 0.00e+00 5.93e-01 0.00e+00 6.58e-02 6.58e-01 6.58e-01 
2.42e+00 1.39e-10 5.00e-01 -6.01e-06 0.00e+00 5.93e-01 0.00e+00 6.59e-02 6.59e-01 6.59e-01 
2.42e+00 1.56e-10 5.00e-01 5.71e-06 0.00e+00 5.94e-01 0.00e+00 6.60e-02 6.60e-01 6.60e-01 
2.42e+00 7.42e-10 5.00e-01 -5.41e-06 0.00e+00 5.95e-01 0.00e+00 6.61e-02 6.61e-01 6.61e-01 
2.43e+00 3.64e-09 5.00e-01 5.14e-06 0.00e+00 5.95e-01 0.00e+00 6.61e-02 6.61e-01 6.61e-01 
2.43e+00 5.99e-09 5.00e-01 -4.87e-06 0.00e+00 5.96e-01 0.00e+00 6.62e-02 6.62e-01 6.62e-01 
2.43e+00 4.03e-08 5.00e-01 4.69e-06 0.00e+00 5.97e-01 0.00e+00 6.63e-02 6.63e-01 6.63e-01 
2.44e+00 8.76e-08 5.00e-01 -4.29e-06 0.00e+00 5.97e-01 0.00e+00 6.64e-02 6.64e-01 6.64e-01 
2.44e+00 5.94e-07 5.00e-01 5.16e-06 0.00e+00 5.98e-01 0.00e+00 6.64e-02 6.64e-01 6.64e-01 
2.44e+00 2.57e-07 5.00e-01 -4.43e-06 0.00e+00 5.99e-01 0.00e+00 6.65e-02 6.65e-01 6.65e-01 
2.45e+00 5.91e-08 5.00e-01 4.31e-06 0.00e+00 5.99e-01 0.00e+00 6.66e-02 6.66e-01 6.66e-01 
2.45e+00 6.31e-09 5.00e-01 -4.08e-06 0.00e+00 6.00e-01 0.00e+00 6.67e-02 6.67e-01 6.67e-01 
2.45e+00 2.06e-08 5.00e-01 3.90e-06 0.00e+00 6.01e-01 0.00e+00 6.67e-02 6.67e-01 6.67e-01 
2.46e+00 1.05e-07 5.00e-01 -3.51e-06 0.00e+00 6.01e-01 0.00e+00 6.68e-02 6.68e-01 6.68e-01 
2.46e+00 1.02e-07 5.00e-01 3.52e-06 0.00e+00 6.02e-01 0.00e+00 6.69e-02 6.69e-01 6.69e-01 
2.46e+00 7.48e-09 5.00e-01 -3.33e-06 0.00e+00 6.03e-01 0.00e+00 6.70e-02 6.70e-01 6.70e-01 
2.47e+00 1.09e-08 5.00e-01 3.18e-06 0.00e+00 6.03e-01 0.00e+00 6.70e-02 6.70e-01 6.70e-01 
2.47e+00 2.52e-07 5.00e-01 -2.55e-06 0.00e+00 6.04e-01 0.00e+00 6.71e-02 6.71e-01 6.71e-01 
2.47e+00 2.75e-06 5.00e-01 7.51e-06 0.00e+00 6.05e-01 0.00e+00 6.72e-02 6.72e-01 6.72e-01 
2.48e+00 2.84e-06 5.00e-01 -1.87e-06 0.00e+00 6.05e-01 0.00e+00 6.72e-02 6.72e-01 6.72e-01 
2.48e+00 8.08e-07 5.00e-01 3.27e-06 0.00e+00 6.06e-01 0.00e+00 6.73e-02 6.73e-01 6.73e-01 
2.48e+00 1.28e-06 5.00e-01 -7.22e-07 0.00e+00 6.06e-01 0.00e+00 6.74e-02 6.74e-01 6.74e-01 
2.49e+00 8.40e-06 5.00e-01 1.63e-05 0.00e+00 6.07e-01 0.00e+00 6.75e-02 6.75e-01 6.75e-01 
2.49e+00 2.88e-05 5.00e-01 3.81e-05 0.00e+00 6.08e-01 0.00e+00 6.75e-02 6.75e-01 6.75e-01 
2.50e+00 6.37e-05 5.00e-01 8.24e-05 0.00e+00 6.08e-01 0.00e+00 6.76e-02 6.76e-01 6.76e-01 
2.50e+00 8.40e-05 5.00e-01 7.82e-05 0.00e+00 6.09e-01 0.00e+00 6.77e-02 6.77e-01 6.77e-01 
2.50e+00 8.43e-05 5.00e-01 8.29e-05 0.00e+00 6.10e-01 0.00e+00 6.77e-02 6.77e-01 6.77e-01 
2.51e+00 1.14e-04 5.00e-01 1.35e-04 0.00e+00 6.10e-01 0.00e+00 6.78e-02 6.78e-01 6.78e-01 
2.51e+00 1.52e-04 5.00e-01 1.56e-04 0.00e+00 6.11e-01 0.00e+00 6.79e-02 6.79e-01 6.79e-01 
2.51e+00 2.05e-04 5.00e-01 2.35e-04 0.00e+00 6.12e-01 0.00e+00 6.79e-02 6.79e-01 6.79e-01 
2.52e+00 2.14e-04 5.00e-01 1.78e-04 0.00e+00 6.12e-01 0.00e+00 6.80e-02 6.80e-01 6.80e-01 
2.52e+00 1.37e-04 5.00e-01 8.73e-05 0.00e+00 6.13e-01 0.00e+00 6.81e-02 6.81e-01 6.81e-01 
2.52e+00 8.07e-05 5.00e-01 6.86e-05 0.00e+00 6.13e-01 0.00e+00 6.82e-02 6.82e-01 6.82e-01 
2.53e+00 3.28e-05 5.00e-01 -3.52e-06 0.00e+00 6.14e-01 0.00e+00 6.82e-02 6.82e-01 6.82e-01 
2.53e+00 1.30e-05 5.00e-01 2.78e-05 0.00e+00 6.15e-01 0.00e+00 6.83e-02 6.83e-01 6.83e-01 
2.53e+00 1.81e-06 5.00e-01 -2.30e-05 0.00e+00 6.15e-01 0.00e+00 6.84e-02 6.84e-01 6.84e-01 
2.54e+00 1.22e-07 5.00e-01 2.20e-05 0.00e+00 6.16e-01 0.00e+00 6.84e-02 6.84e-01 6.84e-01 
2.54e+00 4.17e-09 5.00e-01 -2.09e-05 0.00e+00 6.17e-01 0.00e+00 6.85e-02 6.85e-01 6.85e-01 
2.54e+00 1.57e-10 5.00e-01 1.98e-05 0.00e+00 6.17e-01 0.00e+00 6.86e-02 6.86e-01 6.86e-01 
2.55e+00 5.37e-12 5.00e-01 -1.88e-05 0.00e+00 6.18e-01 0.00e+00 6.86e-02 6.86e-01 6.86e-01 
2.55e+00 1.98e-13 5.00e-01 1.78e-05 0.00e+00 6.18e-01 0.00e+00 6.87e-02 6.87e-01 6.87e-01 
2.56e+00 1.44e-14 5.00e-01 -1.69e-05 0.00e+00 6.19e-01 0.00e+00 6.88e-02 6.88e-01 6.88e-01 
2.56e+00 1.67e-15 5.00e-01 1.61e-05 0.00e+00 6.20e-01 0.00e+00 6.88e-02 6.88e-01 6.88e-01 
2.56e+00 8.88e-16 5.00e-01 -1.52e-05 0.00e+00 6.20e-01 0.00e+00 6.89e-02 6.89e-01 6.89e-01 
2.57e+00 2.00e-15 5.00e-01 1.45e-05 0.00e+00 6.21e-01 0.00e+00 6.90e-02 6.90e-01 6.90e-01 
2.57e+00 8.49e-15 5.00e-01 -1.37e-05 0.00e+00 6.21e-01 0.00e+00 6.91e-02 6.91e-01 6.91e-01 
2.57e+00 3.25e-14 5.00e-01 1.30e-05 0.00e+00 6.22e-01 0.00e+00 6.91e-02 6.91e-01 6.91e-01 
2.58e+00 3.51e-13 5.00e-01 -1.24e-05 0.00e+00 6.23e-01 0.00e+00 6.92e-02 6.92e-01 6.92e-01 
2.58e+00 9.31e-12 5.00e-01 1.17e-05 0.00e+00 6.23e-01 0.00e+00 6.93e-02 6.93e-01 6.93e-01 
2.58e+00 2.59e-10 5.00e-01 -1.11e-05 0.00e+00 6.24e-01 0.00e+00 6.93e-02 6.93e-01 6.93e-01 
2.59e+00 5.90e-09 5.00e-01 1.06e-05 0.00e+00 6.24e-01 0.00e+00 6.94e-02 6.94e-01 6.94e-01 
2.59e+00 5.34e-08 5.00e-01 -9.92e-06 0.00e+00 6.25e-01 0.00e+00 6.95e-02 6.95e-01 6.95e-01 
2.59e+00 5.33e-07 5.00e-01 1.04e-05 0.00e+00 6.26e-01 0.00e+00 6.95e-02 6.95e-01 6.95e-01 
2.60e+00 2.32e-06 5.00e-01 -5.45e-06 0.00e+00 6.26e-01 0.00e+00 6.96e-02 6.96e-01 6.96e-01 
2.60e+00 7.46e-06 5.00e-01 1.95e-05 0.00e+00 6.27e-01 0.00e+00 6.97e-02 6.97e-01 6.97e-01 
2.60e+00 1.17e-05 5.00e-01 3.92e-06 0.00e+00 6.27e-01 0.00e+00 6.97e-02 6.97e-01 6.97e-01 
2.61e+00 2.42e-05 5.00e-01 4.28e-05 0.00e+00 6.28e-01 0.00e+00 6.98e-02 6.98e-01 6.98e-01 
2.61e+00 4.77e-05 5.00e-01 5.11e-05 0.00e+00 6.29e-01 0.00e+00 6.99e-02 6.99e-01 6.99e-01 
2.61e+00 1.16e-04 5.00e-01 1.76e-04 0.00e+00 6.29e-01 0.00e+00 6.99e-02 6.99e-01 6.99e-01 
2.62e+00 2.17e-04 5.00e-01 2.52e-04 0.00e+00 6.30e-01 0.00e+00 7.00e-02 7.00e-01 7.00e-01 
2.62e+00 4.50e-04 5.00e-01 6.29e-04 0.00e+00 6.30e-01 0.00e+00 7.01e-02 7.01e-01 7.01e-01 
2.62e+00 6.37e-04 5.00e-01 6.33e-04 0.00e+00 6.31e-01 0.00e+00 7.01e-02 7.01e-01 7.01e-01 
2.63e+00 1.08e-03 5.00e-01 1.49e-03 0.00e+00 6.32e-01 0.00e+00 7.02e-02 7.02e-01 7.02e-01 
2.63e+00 1.48e-03 5.00e-01 1.45e-03 0.00e+00 6.32e-01 0.00e+00 7.02e-02 7.02e-01 7.02e-01 
2.64e+00 2.19e-03 5.00e-01 2.86e-03 0.00e+00 6.33e-01 0.00e+00 7.03e-02 7.03e-01 7.03e-01 
2.64e+00 2.85e-03 5.00e-01 2.80e-03 0.00e+00 6.33e-01 0.00e+00 7.04e-02 7.04e-01 7.04e-01 
2.64e+00 3.78e-03 5.00e-01 4.68e-03 0.00e+00 6.34e-01 0.00e+00 7.04e-02 7.04e-01 7.04e-01 
2.65e+00 4.61e-03 5.00e-01 4.50e-03 0.00e+00 6.35e-01 0.00e+00 7.05e-02 7.05e-01 7.05e-01 
2.65e+00 5.89e-03 5.00e-01 7.16e-03 0.00e+00 6.35e-01 0.00e+00 7.06e-02 7.06e-01 7.06e-01 
2.65e+00 6.99e-03 5.00e-01 6.79e-03 0.00e+00 6.36e-01 0.00e+00 7.06e-02 7.06e-01 7.06e-01 
2.66e+00 8.50e-03 5.00e-01 1.01e-02 0.00e+00 6.36e-01 0.00e+00 7.07e-02 7.07e-01 7.07e-01 
2.66e+00 1.02e-02 5.00e-01 1.03e-02 0.00e+00 6.37e-01 0.00e+00 7.07e-02 7.08e-01 7.07e-01 
2.66e+00 1.26e-02 5.00e-01 1.47e-02 0.00e+00 6.37e-01 0.00e+00 7.08e-02 7.08e-01 7.08e-01 
2.67e+00 1.50e-02 5.00e-01 1.53e-02 0.00e+00 6.38e-01 0.00e+00 7.08e-02 7.09e-01 7.08e-01 
2.67e+00 1.80e-02 5.00e-01 2.06e-02 0.00e+00 6.38e-01 0.00e+00 7.09e-02 7.09e-01 7.09e-01 
2.67e+00 2.11e-02 5.00e-01 2.18e-02 0.00e+00 6.39e-01 0.00e+00 7.09e-02 7.10e-01 7.09e-01 
2.68e+00 2.49e-02 5.00e-01 2.80e-02 0.00e+00 6.39e-01 0.00e+00 7.09e-02 7.10e-01 7.09e-01 
2.68e+00 2.90e-02 5.00e-01 3.01e-02 0.00e+00 6.39e-01 0.00e+00 7.10e-02 7.10e-01 7.10e-01 
2.68e+00 3.37e-02 5.00e-01 3.74e-02 0.00e+00 6.39e-01 0.00e+00 7.09e-02 7.10e-01 7.09e-01 
2.69e+00 3.87e-02 5.00e-01 4.03e-02 0.00e+00 6.40e-01 0.00e+00 7.09e-02 7.11e-01 7.09e-01 
2.69e+00 4.44e-02 5.00e-01 4.88e-02 0.00e+00 6.40e-01 0.00e+00 7.09e-02 7.11e-01 7.09e-01 
2.69e+00 5.04e-02 5.00e-01 5.26e-02 0.00e+00 6.40e-01 0.00e+00 7.08e-02 7.11e-01 7.08e-01 
2.70e+00 5.72e-02 5.00e-01 6.23e-02 0.00e+00 6.39e-01 0.00e+00 7.06e-02 7.10e-01 7.06e-01 
2.70e+00 6.43e-02 5.00e-01 6.70e-02 0.00e+00 6.39e-01 0.00e+00 7.04e-02 7.10e-01 7.04e-01 
2.71e+00 7.21e-02 5.00e-01 7.79e-02 0.00e+00 6.38e-01 0.00e+00 7.02e-02 7.08e-01 7.02e-01 
2.71e+00 8.03e-02 5.00e-01 8.36e-02 0.00e+00 6.37e-01 0.00e+00 6.99e-02 7.08e-01 6.99e-01 
2.71e+00 8.92e-02 5.00e-01 9.55e-02 0.00e+00 6.35e-01 0.00e+00 6.95e-02 7.06e-01 6.95e-01 
2.72e+00 9.85e-02 5.00e-01 1.02e-01 0.00e+00 6.34e-01 0.00e+00 6.90e-02 7.04e-01 6.90e-01 
2.72e+00 1.08e-01 5.00e-01 1.15e-01 0.00e+00 6.31e-01 0.00e+00 6.84e-02 7.01e-01 6.84e-01 
2.72e+00 1.19e-01 5.00e-01 1.22e-01 0.00e+00 6.29e-01 0.00e+00 6.77e-02 6.99e-01 6.77e-01 
2.73e+00 1.30e-01 5.00e-01 1.36e-01 0.00e+00 6.25e-01 0.00e+00 6.68e-02 6.95e-01 6.68e-01 
2.73e+00 1.41e-01 5.00e-01 1.44e-01 0.00e+00 6.22e-01 0.00e+00 6.58e-02 6.91e-01 6.58e-01 
2.73e+00 1.53e-01 5.00e-01 1.59e-01 0.00e+00 6.17e-01 0.00e+00 6.47e-02 6.86e-01 6.47e-01 
2.74e+00 1.65e-01 5.00e-01 1.67e-01 0.00e+00 6.13e-01 0.00e+00 6.34e-02 6.81e-01 6.34e-01 
2.74e+00 1.78e-01 5.00e-01 1.82e-01 0.00e+00 6.07e-01 0.00e+00 6.20e-02 6.74e-01 6.20e-01 
2.74e+00 1.90e-01 5.00e-01 1.90e-01 0.00e+00 6.01e-01 0.00e+00 6.04e-02 6.68e-01 6.04e-01 
2.75e+00 2.04e-01 5.00e-01 2.05e-01 0.00e+00 5.93e-01 0.00e+00 5.86e-02 6.59e-01 5.86e-01 
2.75e+00 2.17e-01 5.00e-01 2.14e-01 0.00e+00 5.87e-01 0.00e+00 5.67e-02 6.52e-01 5.67e-01 
2.75e+00 2.32e-01 5.00e-01 2.28e-01 0.00e+00 5.77e-01 0.00e+00 5.46e-02 6.41e-01 5.46e-01 
2.76e+00 2.46e-01 5.00e-01 2.37e-01 0.00e+00 5.69e-01 0.00e+00 5.23e-02 6.32e-01 5.23e-01 
2.76e+00 2.60e-01 5.00e-01 2.51e-01 0.00e+00 5.57e-01 0.00e+00 5.00e-02 6.19e-01 5.00e-01 
2.77e+00 2.75e-01 5.00e-01 2.58e-01 0.00e+00 5.48e-01 0.00e+00 4.75e-02 6.08e-01 4.75e-01 
2.77e+00 2.90e-01 5.00e-01 2.71e-01 0.00e+00 5.34e-01 0.00e+00 4.50e-02 5.94e-01 4.50e-01 
2.77e+00 3.05e-01 5.00e-01 2.78e-01 0.00e+00 5.24e-01 0.00e+00 4.24e-02 5.82e-01 4.24e-01 
2.78e+00 3.20e-01 5.00e-01 2.90e-01 0.00e+00 5.09e-01 0.00e+00 3.98e-02 5.65e-01 3.98e-01 
2.78e+00 3.35e-01 5.00e-01 2.95e-01 0.00e+00 4.97e-01 0.00e+00 3.71e-02 5.52e-01 3.71e-01 
2.78e+00 3.51e-01 5.00e-01 3.05e-01 0.00e+00 4.81e-01 0.00e+00 3.45e-02 5.34e-01 3.45e-01 
2.79e+00 3.66e-01 5.00e-01 3.09e-01 0.00e+00 4.68e-01 0.00e+00 3.20e-02 5.20e-01 3.20e-01 
2.79e+00 3.81e-01 5.00e-01 3.17e-01 0.00e+00 4.51e-01 0.00e+00 2.95e-02 5.01e-01 2.95e-01 
2.79e+00 3.95e-01 5.00e-01 3.19e-01 0.00e+00 4.38e-01 0.00e+00 2.71e-02 4.87e-01 2.71e-01 
2.80e+00 4.10e-01 5.00e-01 3.25e-01 0.00e+00 4.21e-01 0.00e+00 2.49e-02 4.67e-01 2.49e-01 
2.80e+00 4.23e-01 5.00e-01 3.24e-01 0.00e+00 4.07e-01 0.00e+00 2.28e-02 4.53e-01 2.28e-01 
2.80e+00 4.37e-01 5.00e-01 3.28e-01 0.00e+00 3.90e-01 0.00e+00 2.08e-02 4.34e-01 2.08e-01 
2.81e+00 4.49e-01 5.00e-01 3.26e-01 0.00e+00 3.78e-01 0.00e+00 1.90e-02 4.20e-01 1.90e-01 
2.81e+00 4.62e-01 5.00e-01 3.28e-01 0.00e+00 3.61e-01 0.00e+00 1.74e-02 4.01e-01 1.74e-01 
2.81e+00 4.73e-01 5.00e-01 3.24e-01 0.00e+00 3.49e-01 0.00e+00 1.59e-02 3.88e-01 1.59e-01 
2.82e+00 4.83e-01 5.00e-01 3.24e-01 0.00e+00 3.34e-01 0.00e+00 1.46e-02 3.71e-01 1.46e-01 
2.82e+00 4.92e-01 5.00e-01 3.18e-01 0.00e+00 3.23e-01 0.00e+00 1.35e-02 3.59e-01 1.35e-01 
2.82e+00 5.01e-01 5.00e-01 3.16e-01 0.00e+00 3.09e-01 0.00e+00 1.25e-02 3.44e-01 1.25e-01 
2.83e+00 5.08e-01 5.00e-01 3.09e-01 0.00e+00 3.00e-01 0.00e+00 1.16e-02 3.34e-01 1.16e-01 
2.83e+00 5.13e-01 5.00e-01 3.05e-01 0.00e+00 2.88e-01 0.00e+00 1.08e-02 3.20e-01 1.08e-01 
2.83e+00 5.18e-01 5.00e-01 2.97e-01 0.00e+00 2.81e-01 0.00e+00 1.02e-02 3.12e-01 1.02e-01 
2.84e+00 5.21e-01 5.00e-01 2.92e-01 0.00e+00 2.70e-01 0.00e+00 9.59e-03 3.00e-01 9.59e-02 
2.84e+00 5.23e-01 5.00e-01 2.82e-01 0.00e+00 2.64e-01 0.00e+00 9.13e-03 2.94e-01 9.13e-02 
2.85e+00 5.23e-01 5.00e-01 2.77e-01 0.00e+00 2.55e-01 0.00e+00 8.74e-03 2.84e-01 8.74e-02 
2.85e+00 5.22e-01 5.00e-01 2.67e-01 0.00e+00 2.51e-01 0.00e+00 8.43e-03 2.79e-01 8.43e-02 
2.85e+00 5.20e-01 5.00e-01 2.61e-01 0.00e+00 2.44e-01 0.00e+00 8.18e-03 2.71e-01 8.18e-02 
2.86e+00 5.16e-01 5.00e-01 2.50e-01 0.00e+00 2.42e-01 0.00e+00 8.00e-03 2.69e-01 8.00e-02 
2.86e+00 5.11e-01 5.00e-01 2.44e-01 0.00e+00 2.36e-01 0.00e+00 7.87e-03 2.62e-01 7.87e-02 
2.86e+00 5.04e-01 5.00e-01 2.33e-01 0.00e+00 2.35e-01 0.00e+00 7.80e-03 2.61e-01 7.80e-02 
2.87e+00 4.96e-01 5.00e-01 2.26e-01 0.00e+00 2.30e-01 0.00e+00 7.77e-03 2.56e-01 7.77e-02 
2.87e+00 4.87e-01 5.00e-01 2.16e-01 0.00e+00 2.30e-01 0.00e+00 7.79e-03 2.55e-01 7.79e-02 
2.87e+00 4.77e-01 5.00e-01 2.09e-01 0.00e+00 2.26e-01 0.00e+00 7.85e-03 2.52e-01 7.85e-02 
2.88e+00 4.66e-01 5.00e-01 1.98e-01 0.00e+00 2.27e-01 0.00e+00 7.96e-03 2.52e-01 7.96e-02 
2.88e+00 4.54e-01 5.00e-01 1.92e-01 0.00e+00 2.24e-01 0.00e+00 8.10e-03 2.49e-01 8.10e-02 
2.88e+00 4.41e-01 5.00e-01 1.81e-01 0.00e+00 2.25e-01 0.00e+00 8.29e-03 2.50e-01 8.29e-02 
2.89e+00 4.27e-01 5.00e-01 1.75e-01 0.00e+00 2.24e-01 0.00e+00 8.51e-03 2.48e-01 8.51e-02 
2.89e+00 4.12e-01 5.00e-01 1.65e-01 0.00e+00 2.25e-01 0.00e+00 8.77e-03 2.50e-01 8.77e-02 
2.89e+00 3.97e-01 5.00e-01 1.58e-01 0.00e+00 2.24e-01 0.00e+00 9.06e-03 2.49e-01 9.06e-02 
2.90e+00 3.82e-01 5.00e-01 1.49e-01 0.00e+00 2.25e-01 0.00e+00 9.39e-03 2.50e-01 9.39e-02 
2.90e+00 3.66e-01 5.00e-01 1.43e-01 0.00e+00 2.25e-01 0.00e+00 9.76e-03 2.50e-01 9.76e-02 
2.91e+00 3.49e-01 5.00e-01 1.33e-01 0.00e+00 2.26e-01 0.00e+00 1.02e-02 2.52e-01 1.02e-01 
2.91e+00 3.33e-01 5.00e-01 1.28e-01 0.00e+00 2.26e-01 0.00e+00 1.06e-02 2.51e-01 1.06e-01 
2.91e+00 3.17e-01 5.00e-01 1.19e-01 0.00e+00 2.28e-01 0.00e+00 1.10e-02 2.53e-01 1.10e-01 
2.92e+00 3.00e-01 5.00e-01 1.13e-01 0.00e+00 2.28e-01 0.00e+00 1.15e-02 2.53e-01 1.15e-01 
2.92e+00 2.84e-01 5.00e-01 1.05e-01 0.00e+00 2.30e-01 0.00e+00 1.21e-02 2.55e-01 1.21e-01 
2.92e+00 2.67e-01 5.00e-01 1.00e-01 0.00e+00 2.30e-01 0.00e+00 1.26e-02 2.55e-01 1.26e-01 
2.93e+00 2.51e-01 5.00e-01 9.22e-02 0.00e+00 2.31e-01 0.00e+00 1.32e-02 2.57e-01 1.32e-01 
2.93e+00 2.35e-01 5.00e-01 8.75e-02 0.00e+00 2.32e-01 0.00e+00 1.38e-02 2.58e-01 1.38e-01 
2.93e+00 2.20e-01 5.00e-01 8.02e-02 0.00e+00 2.33e-01 0.00e+00 1.44e-02 2.59e-01 1.44e-01 
2.94e+00 2.05e-01 5.00e-01 7.59e-02 0.00e+00 2.34e-01 0.00e+00 1.50e-02 2.60e-01 1.50e-01 
2.94e+00 1.91e-01 5.00e-01 6.91e-02 0.00e+00 2.35e-01 0.00e+00 1.57e-02 2.62e-01 1.57e-01 
2.94e+00 1.77e-01 5.00e-01 6.52e-02 0.00e+00 2.36e-01 0.00e+00 1.63e-02 2.62e-01 1.63e-01 
2.95e+00 1.63e-01 5.00e-01 5.91e-02 0.00e+00 2.37e-01 0.00e+00 1.69e-02 2.64e-01 1.69e-01 
2.95e+00 1.50e-01 5.00e-01 5.55e-02 0.00e+00 2.38e-01 0.00e+00 1.76e-02 2.65e-01 1.76e-01 
2.95e+00 1.38e-01 5.00e-01 5.00e-02 0.00e+00 2.40e-01 0.00e+00 1.82e-02 2.66e-01 1.82e-01 
2.96e+00 1.27e-01 5.00e-01 4.68e-02 0.00e+00 2.40e-01 0.00e+00 1.89e-02 2.67e-01 1.89e-01 
2.96e+00 1.16e-01 5.00e-01 4.19e-02 0.00e+00 2.42e-01 0.00e+00 1.95e-02 2.68e-01 1.95e-01 
2.96e+00 1.06e-01 5.00e-01 3.92e-02 0.00e+00 2.43e-01 0.00e+00 2.01e-02 2.69e-01 2.01e-01 
2.97e+00 9.60e-02 5.00e-01 3.48e-02 0.00e+00 2.44e-01 0.00e+00 2.07e-02 2.71e-01 2.07e-01 
2.97e+00 8.72e-02 5.00e-01 3.26e-02 0.00e+00 2.45e-01 0.00e+00 2.13e-02 2.72e-01 2.13e-01 
2.98e+00 7.91e-02 5.00e-01 2.88e-02 0.00e+00 2.46e-01 0.00e+00 2.19e-02 2.73e-01 2.19e-01 
2.98e+00 7.16e-02 5.00e-01 2.69e-02 0.00e+00 2.47e-01 0.00e+00 2.24e-02 2.74e-01 2.24e-01 
2.98e+00 6.48e-02 5.00e-01 2.37e-02 0.00e+00 2.48e-01 0.00e+00 2.30e-02 2.76e-01 2.30e-01 
2.99e+00 5.87e-02 5.00e-01 2.23e-02 0.00e+00 2.49e-01 0.00e+00 2.35e-02 2.77e-01 2.35e-01 
2.99e+00 5.33e-02 5.00e-01 1.96e-02 0.00e+00 2.50e-01 0.00e+00 2.40e-02 2.78e-01 2.40e-01 
2.99e+00 4.85e-02 5.00e-01 1.87e-02 0.00e+00 2.51e-01 0.00e+00 2.44e-02 2.79e-01 2.44e-01 
3.00e+00 4.43e-02 5.00e-01 1.65e-02 0.00e+00 2.53e-01 0.00e+00 2.48e-02 2.81e-01 2.48e-01 
3.00e+00 4.07e-02 5.00e-01 1.59e-02 0.00e+00 2.54e-01 0.00e+00 2.53e-02 2.82e-01 2.53e-01 
3.00e+00 3.76e-02 5.00e-01 1.42e-02 0.00e+00 2.55e-01 0.00e+00 2.56e-02 2.83e-01 2.56e-01 
3.01e+00 3.52e-02 5.00e-01 1.40e-02 0.00e+00 2.56e-01 0.00e+00 2.60e-02 2.84e-01 2.60e-01 
3.01e+00 3.32e-02 5.00e-01 1.28e-02 0.00e+00 2.57e-01 0.00e+00 2.64e-02 2.86e-01 2.64e-01 
3.01e+00 3.19e-02 5.00e-01 1.30e-02 0.00e+00 2.58e-01 0.00e+00 2.67e-02 2.87e-01 2.67e-01 
3.02e+00 3.09e-02 5.00e-01 1.22e-02 0.00e+00 2.60e-01 0.00e+00 2.70e-02 2.88e-01 2.70e-01 
3.02e+00 3.04e-02 5.00e-01 1.27e-02 0.00e+00 2.61e-01 0.00e+00 2.73e-02 2.90e-01 2.73e-01 
3.02e+00 3.03e-02 5.00e-01 1.22e-02 0.00e+00 2.62e-01 0.00e+00 2.76e-02 2.91e-01 2.76e-01 
3.03e+00 3.06e-02 5.00e-01 1.30e-02 0.00e+00 2.63e-01 0.00e+00 2.79e-02 2.92e-01 2.79e-01 
3.03e+00 3.12e-02 5.00e-01 1.29e-02 0.00e+00 2.64e-01 0.00e+00 2.81e-02 2.94e-01 2.81e-01 
3.03e+00 3.22e-02 5.00e-01 1.39e-02 0.00e+00 2.66e-01 0.00e+00 2.84e-02 2.95e-01 2.84e-01 
3.04e+00 3.34e-02 5.00e-01 1.40e-02 0.00e+00 2.67e-01 0.00e+00 2.86e-02 2.97e-01 2.86e-01 
3.04e+00 3.48e-02 5.00e-01 1.52e-02 0.00e+00 2.68e-01 0.00e+00 2.88e-02 2.98e-01 2.88e-01 
3.04e+00 3.64e-02 5.00e-01 1.55e-02 0.00e+00 2.69e-01 0.00e+00 2.90e-02 2.99e-01 2.90e-01 
3.05e+00 3.83e-02 5.00e-01 1.70e-02 0.00e+00 2.70e-01 0.00e+00 2.92e-02 3.01e-01 2.92e-01 
3.05e+00 4.04e-02 5.00e-01 1.75e-02 0.00e+00 2.72e-01 0.00e+00 2.94e-02 3.02e-01 2.94e-01 
3.06e+00 4.26e-02 5.00e-01 1.90e-02 0.00e+00 2.73e-01 0.00e+00 2.96e-02 3.03e-01 2.96e-01 
3.06e+00 4.49e-02 5.00e-01 1.96e-02 0.00e+00 2.74e-01 0.00e+00 2.97e-02 3.04e-01 2.97e-01 
3.06e+00 4.73e-02 5.00e-01 2.12e-02 0.00e+00 2.75e-01 0.00e+00 2.99e-02 3.06e-01 2.99e-01 
3.07e+00 4.98e-02 5.00e-01 2.20e-02 0.00e+00 2.76e-01 0.00e+00 3.00e-02 3.07e-01 3.00e-01 
3.07e+00 5.23e-02 5.00e-01 2.36e-02 0.00e+00 2.77e-01 0.00e+00 3.02e-02 3.08e-01 3.02e-01 
3.07e+00 5.48e-02 5.00e-01 2.44e-02 0.00e+00 2.79e-01 0.00e+00 3.03e-02 3.09e-01 3.03e-01 
3.08e+00 5.74e-02 5.00e-01 2.60e-02 0.00e+00 2.80e-01 0.00e+00 3.04e-02 3.11e-01 3.04e-01 
3.08e+00 5.99e-02 5.00e-01 2.68e-02 0.00e+00 2.81e-01 0.00e+00 3.05e-02 3.12e-01 3.05e-01 
3.08e+00 6.24e-02 5.00e-01 2.84e-02 0.00e+00 2.82e-01 0.00e+00 3.06e-02 3.13e-01 3.06e-01 
3.09e+00 6.49e-02 5.00e-01 2.92e-02 0.00e+00 2.83e-01 0.00e+00 3.07e-02 3.14e-01 3.07e-01 
3.09e+00 6.72e-02 5.00e-01 3.07e-02 0.00e+00 2.84e-01 0.00e+00 3.08e-02 3.15e-01 3.08e-01 
3.09e+00 6.95e-02 5.00e-01 3.15e-02 0.00e+00 2.85e-01 0.00e+00 3.08e-02 3.16e-01 3.08e-01 
3.10e+00 7.17e-02 5.00e-01 3.29e-02 0.00e+00 2.86e-01 0.00e+00 3.09e-02 3.17e-01 3.09e-01 
3.10e+00 7.38e-02 5.00e-01 3.37e-02 0.00e+00 2.87e-01 0.00e+00 3.10e-02 3.18e-01 3.10e-01 
3.10e+00 7.57e-02 5.00e-01 3.49e-02 0.00e+00 2.88e-01 0.00e+00 3.10e-02 3.19e-01 3.10e-01 
3.11e+00 7.75e-02 5.00e-01 3.55e-02 0.00e+00 2.88e-01 0.00e+00 3.11e-02 3.21e-01 3.11e-01 
3.11e+00 7.92e-02 5.00e-01 3.67e-02 0.00e+00 2.89e-01 0.00e+00 3.11e-02 3.22e-01 3.11e-01 
3.12e+00 8.07e-02 5.00e-01 3.72e-02 0.00e+00 2.90e-01 0.00e+00 3.12e-02 3.23e-01 3.12e-01 
3.12e+00 8.20e-02 5.00e-01 3.81e-02 0.00e+00 2.91e-01 0.00e+00 3.12e-02 3.24e-01 3.12e-01 
3.12e+00 8.31e-02 5.00e-01 3.85e-02 0.00e+00 2.92e-01 0.00e+00 3.13e-02 3.25e-01 3.13e-01 
3.13e+00 8.40e-02 5.00e-01 3.92e-02 0.00e+00 2.93e-01 0.00e+00 3.13e-02 3.26e-01 3.13e-01 
3.13e+00 8.48e-02 5.00e-01 3.94e-02 0.00e+00 2.94e-01 0.00e+00 3.13e-02 3.27e-01 3.13e-01 
3.13e+00 8.54e-02 5.00e-01 4.00e-02 0.00e+00 2.95e-01 0.00e+00 3.14e-02 3.28e-01 3.14e-01 
3.14e+00 8.58e-02 5.00e-01 4.01e-02 0.00e+00 2.96e-01 0.00e+00 3.14e-02 3.29e-01 3.14e-01 
3.14e+00 8.60e-02 5.00e-01 4.04e-02 0.00e+00 2.97e-01 0.00e+00 3.15e-02 3.30e-01 3.15e-01 
3.14e+00 8.61e-02 5.00e-01 4.04e-02 0.00e+00 2.98e-01 0.00e+00 3.15e-02 3.31e-01 3.15e-01 
3.15e+00 8.60e-02 5.00e-01 4.06e-02 0.00e+00 2.98e-01 0.00e+00 3.16e-02 3.32e-01 3.16e-01 
3.15e+00 8.57e-02 5.00e-01 4.04e-02 0.00e+00 2.99e-01 0.00e+00 3.17e-02 3.33e-01 3.17e-01 
3.15e+00 8.53e-02 5.00e-01 4.05e-02 0.00e+00 3.00e-01 0.00e+00 3.17e-02 3.34e-01 3.17e-01 
3.16e+00 8.48e-02 5.00e-01 4.01e-02 0.00e+00 3.01e-01 0.00e+00 3.18e-02 3.35e-01 3.18e-01 
3.16e+00 8.43e-02 5.00e-01 4.01e-02 0.00e+00 3.02e-01 0.00e+00 3.19e-02 3.36e-01 3.19e-01 
3.16e+00 8.36e-02 5.00e-01 3.97e-02 0.00e+00 3.03e-01 0.00e+00 3.20e-02 3.37e-01 3.20e-01 
3.17e+00 8.28e-02 5.00e-01 3.96e-02 0.00e+00 3.04e-01 0.00e+00 3.20e-02 3.38e-01 3.20e-01 
3.17e+00 8.20e-02 5.00e-01 3.92e-02 0.00e+00 3.05e-01 0.00e+00 3.21e-02 3.39e-01 3.21e-01 
3.17e+00 8.11e-02 5.00e-01 3.90e-02 0.00e+00 3.06e-01 0.00e+00 3.22e-02 3.40e-01 3.22e-01 
3.18e+00 8.02e-02 5.00e-01 3.85e-02 0.00e+00 3.07e-01 0.00e+00 3.23e-02 3.41e-01 3.23e-01 
3.18e+00 7.92e-02 5.00e-01 3.83e-02 0.00e+00 3.08e-01 0.00e+00 3.24e-02 3.42e-01 3.24e-01 
3.19e+00 7.83e-02 5.00e-01 3.78e-02 0.00e+00 3.09e-01 0.00e+00 3.26e-02 3.43e-01 3.26e-01 
3.19e+00 7.73e-02 5.00e-01 3.76e-02 0.00e+00 3.10e-01 0.00e+00 3.27e-02 3.44e-01 3.27e-01 
3.19e+00 7.64e-02 5.00e-01 3.72e-02 0.00e+00 3.11e-01 0.00e+00 3.28e-02 3.45e-01 3.28e-01 
3.20e+00 7.56e-02 5.00e-01 3.70e-02 0.00e+00 3.11e-01 0.00e+00 3.29e-02 3.46e-01 3.29e-01 
3.20e+00 7.48e-02 5.00e-01 3.66e-02 0.00e+00 3.12e-01 0.00e+00 3.30e-02 3.47e-01 3.30e-01 
3.20e+00 7.41e-02 5.00e-01 3.65e-02 0.00e+00 3.13e-01 0.00e+00 3.31e-02 3.48e-01 3.31e-01 
3.21e+00 7.35e-02 5.00e-01 3.63e-02 0.00e+00 3.14e-01 0.00e+00 3.33e-02 3.49e-01 3.33e-01 
3.21e+00 7.30e-02 5.00e-01 3.62e-02 0.00e+00 3.15e-01 0.00e+00 3.34e-02 3.50e-01 3.34e-01 
3.21e+00 7.26e-02 5.00e-01 3.61e-02 0.00e+00 3.16e-01 0.00e+00 3.35e-02 3.51e-01 3.35e-01 
3.22e+00 7.23e-02 5.00e-01 3.61e-02 0.00e+00 3.17e-01 0.00e+00 3.36e-02 3.52e-01 3.36e-01 
3.22e+00 7.22e-02 5.00e-01 3.62e-02 0.00e+00 3.18e-01 0.00e+00 3.37e-02 3.53e-01 3.37e-01 
3.22e+00 7.23e-02 5.00e-01 3.64e-02 0.00e+00 3.19e-01 0.00e+00 3.39e-02 3.54e-01 3.39e-01 
3.23e+00 7.25e-02 5.00e-01 3.66e-02 0.00e+00 3.20e-01 0.00e+00 3.40e-02 3.55e-01 3.40e-01 
3.23e+00 7.29e-02 5.00e-01 3.70e-02 0.00e+00 3.21e-01 0.00e+00 3.41e-02 3.56e-01 3.41e-01 
3.23e+00 7.35e-02 5.00e-01 3.74e-02 0.00e+00 3.22e-01 0.00e+00 3.42e-02 3.57e-01 3.42e-01 
3.24e+00 7.42e-02 5.00e-01 3.80e-02 0.00e+00 3.22e-01 0.00e+00 3.43e-02 3.58e-01 3.43e-01 
3.24e+00 7.52e-02 5.00e-01 3.86e-02 0.00e+00 3.23e-01 0.00e+00 3.44e-02 3.59e-01 3.44e-01 
3.24e+00 7.63e-02 5.00e-01 3.93e-02 0.00e+00 3.24e-01 0.00e+00 3.45e-02 3.60e-01 3.45e-01 
3.25e+00 7.76e-02 5.00e-01 4.01e-02 0.00e+00 3.25e-01 0.00e+00 3.45e-02 3.61e-01 3.45e-01 
3.25e+00 7.90e-02 5.00e-01 4.10e-02 0.00e+00 3.26e-01 0.00e+00 3.46e-02 3.62e-01 3.46e-01 
3.25e+00 8.06e-02 5.00e-01 4.19e-02 0.00e+00 3.26e-01 0.00e+00 3.47e-02 3.63e-01 3.47e-01 
3.26e+00 8.23e-02 5.00e-01 4.30e-02 0.00e+00 3.27e-01 0.00e+00 3.47e-02 3.63e-01 3.47e-01 
3.26e+00 8.41e-02 2.84e-01 4.39e-02 0.00e+00 3.28e-01 0.00e+00 3.47e-02 3.64e-01 3.47e-01 
3.27e+00 8.60e-02 1.57e-01 4.51e-02 0.00e+00 3.28e-01 0.00e+00 3.44e-02 3.65e-01 3.44e-01 
3.27e+00 8.79e-02 1.20e-01 4.61e-02 0.00e+00 3.29e-01 0.00e+00 3.41e-02 3.65e-01 3.41e-01 
3.27e+00 8.98e-02 1.05e-01 4.73e-02 0.00e+00 3.29e-01 0.00e+00 3.37e-02 3.66e-01 3.37e-01 
3.28e+00 9.18e-02 1.08e-01 4.83e-02 0.00e+00 3.30e-01 0.00e+00 3.34e-02 3.66e-01 3.34e-01 
3.28e+00 9.36e-02 1.04e-01 4.94e-02 0.00e+00 3.30e-01 0.00e+00 3.30e-02 3.67e-01 3.30e-01 
3.28e+00 9.54e-02 1.03e-01 5.03e-02 0.00e+00 3.31e-01 0.00e+00 3.27e-02 3.67e-01 3.27e-01 
3.29e+00 9.72e-02 1.02e-01 5.14e-02 0.00e+00 3.31e-01 0.00e+00 3.24e-02 3.68e-01 3.24e-01 
3.29e+00 9.88e-02 1.03e-01 5.21e-02 0.00e+00 3.31e-01 0.00e+00 3.21e-02 3.68e-01 3.21e-01 
3.29e+00 1.00e-01 1.03e-01 5.31e-02 0.00e+00 3.31e-01 0.00e+00 3.18e-02 3.68e-01 3.18e-01 
3.30e+00 1.02e-01 1.04e-01 5.37e-02 0.00e+00 3.32e-01 0.00e+00 3.15e-02 3.68e-01 3.15e-01 
3.30e+00 1.03e-01 1.06e-01 5.44e-02 0.00e+00 3.32e-01 0.00e+00 3.12e-02 3.69e-01 3.12e-01 
3.30e+00 1.04e-01 1.04e-01 5.50e-02 0.00e+00 3.32e-01 0.00e+00 3.10e-02 3.69e-01 3.10e-01 
3.31e+00 1.05e-01 1.03e-01 5.56e-02 0.00e+00 3.32e-01 0.00e+00 3.07e-02 3.69e-01 3.07e-01 
3.31e+00 1.06e-01 1.03e-01 5.60e-02 0.00e+00 3.32e-01 0.00e+00 3.05e-02 3.69e-01 3.05e-01 
3.31e+00 1.07e-01 1.04e-01 5.64e-02 0.00e+00 3.32e-01 0.00e+00 3.03e-02 3.69e-01 3.03e-01 
3.32e+00 1.07e-01 1.05e-01 5.67e-02 0.00e+00 3.32e-01 0.00e+00 3.01e-02 3.69e-01 3.01e-01 
3.32e+00 1.08e-01 1.05e-01 5.70e-02 0.00e+00 3.32e-01 0.00e+00 2.99e-02 3.69e-01 2.99e-01 
3.33e+00 1.08e-01 1.06e-01 5.71e-02 0.00e+00 3.32e-01 0.00e+00 2.98e-02 3.69e-01 2.98e-01 
3.33e+00 1.08e-01 1.05e-01 5.72e-02 0.00e+00 3.32e-01 0.00e+00 2.96e-02 3.69e-01 2.96e-01 
3.33e+00 1.08e-01 1.05e-01 5.71e-02 0.00e+00 3.32e-01 0.00e+00 2.95e-02 3.69e-01 2.95e-01 
3.34e+00 1.08e-01 1.05e-01 5.71e-02 0.00e+00 3.32e-01 0.00e+00 2.94e-02 3.69e-01 2.94e-01 
3.34e+00 1.08e-01 1.05e-01 5.68e-02 0.00e+00 3.32e-01 0.00e+00 2.93e-02 3.69e-01 2.93e-01 
3.34e+00 1.08e-01 1.06e-01 5.66e-02 0.00e+00 3.32e-01 0.00e+00 2.93e-02 3.69e-01 2.93e-01 
3.35e+00 1.07e-01 1.04e-01 5.61e-02 0.00e+00 3.33e-01 0.00e+00 2.92e-02 3.70e-01 2.92e-01 
3.35e+00 1.06e-01 1.08e-01 5.56e-02 0.00e+00 3.33e-01 0.00e+00 2.92e-02 3.70e-01 2.92e-01 
3.35e+00 1.05e-01 1.08e-01 5.50e-02 0.00e+00 3.33e-01 0.00e+00 2.92e-02 3.70e-01 2.92e-01 
3.36e+00 1.04e-01 1.09e-01 5.42e-02 0.00e+00 3.33e-01 0.00e+00 2.92e-02 3.70e-01 2.92e-01 
3.36e+00 1.02e-01 1.08e-01 5.34e-02 0.00e+00 3.33e-01 0.00e+00 2.93e-02 3.70e-01 2.93e-01 
3.36e+00 1.00e-01 1.08e-01 5.24e-02 0.00e+00 3.33e-01 0.00e+00 2.94e-02 3.70e-01 2.94e-01 
3.37e+00 9.81e-02 1.09e-01 5.12e-02 0.00e+00 3.34e-01 0.00e+00 2.95e-02 3.71e-01 2.95e-01 
3.37e+00 9.58e-02 1.09e-01 5.00e-02 0.00e+00 3.34e-01 0.00e+00 2.96e-02 3.71e-01 2.96e-01 
3.37e+00 9.33e-02 1.09e-01 4.86e-02 0.00e+00 3.34e-01 0.00e+00 2.97e-02 3.72e-01 2.97e-01 
3.38e+00 9.05e-02 1.11e-01 4.72e-02 0.00e+00 3.35e-01 0.00e+00 2.99e-02 3.72e-01 2.99e-01 
3.38e+00 8.75e-02 1.14e-01 4.55e-02 0.00e+00 3.35e-01 0.00e+00 3.01e-02 3.72e-01 3.01e-01 
3.38e+00 8.42e-02 1.15e-01 4.38e-02 0.00e+00 3.36e-01 0.00e+00 3.04e-02 3.73e-01 3.04e-01 
3.39e+00 8.08e-02 1.28e-01 4.20e-02 0.00e+00 3.36e-01 0.00e+00 3.07e-02 3.74e-01 3.07e-01 
3.39e+00 7.72e-02 1.28e-01 4.00e-02 0.00e+00 3.37e-01 0.00e+00 3.10e-02 3.74e-01 3.10e-01 
3.40e+00 7.34e-02 1.44e-01 3.80e-02 0.00e+00 3.37e-01 0.00e+00 3.13e-02 3.75e-01 3.13e-01 
3.40e+00 6.94e-02 1.70e-01 3.60e-02 0.00e+00 3.38e-01 0.00e+00 3.17e-02 3.76e-01 3.17e-01 
3.40e+00 6.54e-02 2.50e-01 3.39e-02 0.00e+00 3.39e-01 0.00e+00 3.22e-02 3.77e-01 3.22e-01 
3.41e+00 6.13e-02 3.82e-01 3.17e-02 0.00e+00 3.40e-01 0.00e+00 3.27e-02 3.77e-01 3.27e-01 
3.41e+00 5.72e-02 5.00e-01 2.96e-02 0.00e+00 3.41e-01 0.00e+00 3.32e-02 3.78e-01 3.32e-01 
3.41e+00 5.31e-02 5.00e-01 2.75e-02 0.00e+00 3.41e-01 0.00e+00 3.37e-02 3.79e-01 3.37e-01 
3.42e+00 4.91e-02 5.00e-01 2.54e-02 0.00e+00 3.42e-01 0.00e+00 3.41e-02 3.80e-01 3.41e-01 
3.42e+00 4.52e-02 5.00e-01 2.34e-02 0.00e+00 3.43e-01 0.00e+00 3.45e-02 3.81e-01 3.45e-01 
3.42e+00 4.14e-02 5.00e-01 2.14e-02 0.00e+00 3.44e-01 0.00e+00 3.49e-02 3.82e-01 3.49e-01 
3.43e+00 3.77e-02 5.00e-01 1.96e-02 0.00e+00 3.45e-01 0.00e+00 3.53e-02 3.83e-01 3.53e-01 
3.43e+00 3.42e-02 5.00e-01 1.77e-02 0.00e+00 3.46e-01 0.00e+00 3.57e-02 3.85e-01 3.57e-01 
3.43e+00 3.09e-02 5.00e-01 1.60e-02 0.00e+00 3.47e-01 0.00e+00 3.61e-02 3.86e-01 3.61e-01 
3.44e+00 2.78e-02 5.00e-01 1.44e-02 0.00e+00 3.48e-01 0.00e+00 3.64e-02 3.87e-01 3.64e-01 
3.44e+00 2.49e-02 5.00e-01 1.29e-02 0.00e+00 3.49e-01 0.00e+00 3.67e-02 3.88e-01 3.67e-01 
3.44e+00 2.21e-02 5.00e-01 1.14e-02 0.00e+00 3.50e-01 0.00e+00 3.70e-02 3.89e-01 3.70e-01 
3.45e+00 1.96e-02 5.00e-01 1.02e-02 0.00e+00 3.51e-01 0.00e+00 3.73e-02 3.90e-01 3.73e-01 
3.45e+00 1.73e-02 5.00e-01 8.92e-03 0.00e+00 3.52e-01 0.00e+00 3.76e-02 3.91e-01 3.76e-01 
3.45e+00 1.53e-02 5.00e-01 8.04e-03 0.00e+00 3.53e-01 0.00e+00 3.79e-02 3.93e-01 3.79e-01 
3.46e+00 1.35e-02 5.00e-01 7.00e-03 0.00e+00 3.54e-01 0.00e+00 3.81e-02 3.94e-01 3.81e-01 
3.46e+00 1.20e-02 5.00e-01 6.45e-03 0.00e+00 3.56e-01 0.00e+00 3.84e-02 3.95e-01 3.84e-01 
3.46e+00 1.09e-02 5.00e-01 5.75e-03 0.00e+00 3.57e-01 0.00e+00 3.86e-02 3.96e-01 3.86e-01 
3.47e+00 1.01e-02 5.00e-01 5.53e-03 0.00e+00 3.58e-01 0.00e+00 3.88e-02 3.98e-01 3.88e-01 
3.47e+00 9.57e-03 5.00e-01 5.24e-03 0.00e+00 3.59e-01 0.00e+00 3.90e-02 3.99e-01 3.90e-01 
3.48e+00 9.30e-03 5.00e-01 5.26e-03 0.00e+00 3.60e-01 0.00e+00 3.92e-02 4.00e-01 3.92e-01 
3.48e+00 9.38e-03 5.00e-01 5.36e-03 0.00e+00 3.61e-01 0.00e+00 3.94e-02 4.01e-01 3.94e-01 
3.48e+00 9.77e-03 5.00e-01 5.73e-03 0.00e+00 3.62e-01 0.00e+00 3.96e-02 4.02e-01 3.96e-01 
3.49e+00 1.05e-02 5.00e-01 6.23e-03 0.00e+00 3.63e-01 0.00e+00 3.98e-02 4.04e-01 3.98e-01 
3.49e+00 1.16e-02 5.00e-01 7.02e-03 0.00e+00 3.64e-01 0.00e+00 4.00e-02 4.05e-01 4.00e-01 
3.49e+00 1.30e-02 5.00e-01 7.88e-03 0.00e+00 3.65e-01 0.00e+00 4.02e-02 4.06e-01 4.02e-01 
3.50e+00 1.47e-02 5.00e-01 9.00e-03 0.00e+00 3.67e-01 0.00e+00 4.03e-02 4.07e-01 4.03e-01 
3.50e+00 1.67e-02 5.00e-01 1.02e-02 0.00e+00 3.68e-01 0.00e+00 4.05e-02 4.09e-01 4.05e-01 
3.50e+00 1.91e-02 5.00e-01 1.18e-02 0.00e+00 3.69e-01 0.00e+00 4.06e-02 4.10e-01 4.06e-01 
3.51e+00 2.17e-02 5.00e-01 1.34e-02 0.00e+00 3.70e-01 0.00e+00 4.08e-02 4.11e-01 4.08e-01 
3.51e+00 2.46e-02 5.00e-01 1.52e-02 0.00e+00 3.71e-01 0.00e+00 4.09e-02 4.12e-01 4.09e-01 
3.51e+00 2.78e-02 5.00e-01 1.72e-02 0.00e+00 3.72e-01 0.00e+00 4.10e-02 4.13e-01 4.10e-01 
3.52e+00 3.13e-02 5.00e-01 1.94e-02 0.00e+00 3.73e-01 0.00e+00 4.11e-02 4.14e-01 4.11e-01 
3.52e+00 3.51e-02 5.00e-01 2.17e-02 0.00e+00 3.74e-01 0.00e+00 4.12e-02 4.15e-01 4.12e-01 
3.52e+00 3.90e-02 5.00e-01 2.41e-02 0.00e+00 3.75e-01 0.00e+00 4.13e-02 4.16e-01 4.13e-01 
3.53e+00 4.31e-02 5.00e-01 2.66e-02 0.00e+00 3.76e-01 0.00e+00 4.14e-02 4.17e-01 4.14e-01 
3.53e+00 4.73e-02 4.99e-01 2.93e-02 0.00e+00 3.76e-01 0.00e+00 4.15e-02 4.18e-01 4.15e-01 
3.54e+00 5.16e-02 4.63e-01 3.19e-02 0.00e+00 3.77e-01 0.00e+00 4.15e-02 4.19e-01 4.15e-01 
3.54e+00 5.60e-02 2.15e-01 3.46e-02 0.00e+00 3.78e-01 0.00e+00 4.15e-02 4.20e-01 4.15e-01 
3.54e+00 6.05e-02 1.55e-01 3.74e-02 0.00e+00 3.78e-01 0.00e+00 4.13e-02 4.21e-01 4.13e-01 
3.55e+00 6.50e-02 1.28e-01 4.01e-02 0.00e+00 3.79e-01 0.00e+00 4.11e-02 4.21e-01 4.11e-01 
3.55e+00 6.93e-02 1.28e-01 4.28e-02 0.00e+00 3.80e-01 0.00e+00 4.08e-02 4.22e-01 4.08e-01 
3.55e+00 7.37e-02 1.27e-01 4.54e-02 0.00e+00 3.80e-01 0.00e+00 4.06e-02 4.22e-01 4.06e-01 
3.56e+00 7.79e-02 1.22e-01 4.80e-02 0.00e+00 3.80e-01 0.00e+00 4.02e-02 4.23e-01 4.02e-01 
3.56e+00 8.20e-02 1.06e-01 5.05e-02 0.00e+00 3.81e-01 0.00e+00 3.98e-02 4.23e-01 3.98e-01 
3.56e+00 8.58e-02 1.04e-01 5.27e-02 0.00e+00 3.81e-01 0.00e+00 3.94e-02 4.23e-01 3.94e-01 
3.57e+00 8.95e-02 1.04e-01 5.50e-02 0.00e+00 3.81e-01 0.00e+00 3.89e-02 4.23e-01 3.89e-01 
3.57e+00 9.31e-02 1.02e-01 5.71e-02 0.00e+00 3.81e-01 0.00e+00 3.85e-02 4.23e-01 3.85e-01 
3.57e+00 9.63e-02 1.02e-01 5.90e-02 0.00e+00 3.81e-01 0.00e+00 3.80e-02 4.23e-01 3.80e-01 
3.58e+00 9.94e-02 1.00e-01 6.08e-02 0.00e+00 3.81e-01 0.00e+00 3.75e-02 4.23e-01 3.75e-01 
3.58e+00 1.02e-01 1.01e-01 6.25e-02 0.00e+00 3.81e-01 0.00e+00 3.70e-02 4.23e-01 3.70e-01 
3.58e+00 1.05e-01 1.01e-01 6.40e-02 0.00e+00 3.81e-01 0.00e+00 3.65e-02 4.23e-01 3.65e-01 
3.59e+00 1.07e-01 1.00e-01 6.54e-02 0.00e+00 3.80e-01 0.00e+00 3.60e-02 4.23e-01 3.60e-01 
3.59e+00 1.10e-01 1.00e-01 6.67e-02 0.00e+00 3.80e-01 0.00e+00 3.55e-02 4.22e-01 3.55e-01 
3.59e+00 1.12e-01 1.01e-01 6.79e-02 0.00e+00 3.80e-01 0.00e+00 3.51e-02 4.22e-01 3.51e-01 
3.60e+00 1.13e-01 1.01e-01 6.88e-02 0.00e+00 3.79e-01 0.00e+00 3.46e-02 4.22e-01 3.46e-01 
3.60e+00 1.15e-01 1.01e-01 6.98e-02 0.00e+00 3.79e-01 0.00e+00 3.42e-02 4.21e-01 3.42e-01 
3.60e+00 1.17e-01 1.00e-01 7.04e-02 0.00e+00 3.79e-01 0.00e+00 3.38e-02 4.21e-01 3.38e-01 
3.61e+00 1.18e-01 1.00e-01 7.11e-02 0.00e+00 3.78e-01 0.00e+00 3.34e-02 4.20e-01 3.34e-01 
3.61e+00 1.19e-01 1.00e-01 7.16e-02 0.00e+00 3.78e-01 0.00e+00 3.30e-02 4.20e-01 3.30e-01 
3.62e+00 1.20e-01 1.00e-01 7.21e-02 0.00e+00 3.77e-01 0.00e+00 3.27e-02 4.19e-01 3.27e-01 
3.62e+00 1.21e-01 1.00e-01 7.23e-02 0.00e+00 3.77e-01 0.00e+00 3.23e-02 4.18e-01 3.23e-01 
3.62e+00 1.21e-01 1.00e-01 7.25e-02 0.00e+00 3.76e-01 0.00e+00 3.20e-02 4.18e-01 3.20e-01 
3.63e+00 1.21e-01 1.00e-01 7.25e-02 0.00e+00 3.76e-01 0.00e+00 3.18e-02 4.17e-01 3.18e-01 
3.63e+00 1.22e-01 1.00e-01 7.25e-02 0.00e+00 3.75e-01 0.00e+00 3.15e-02 4.17e-01 3.15e-01 
3.63e+00 1.21e-01 1.00e-01 7.22e-02 0.00e+00 3.75e-01 0.00e+00 3.13e-02 4.16e-01 3.13e-01 
3.64e+00 1.21e-01 1.00e-01 7.19e-02 0.00e+00 3.74e-01 0.00e+00 3.11e-02 4.16e-01 3.11e-01 
3.64e+00 1.21e-01 1.00e-01 7.13e-02 0.00e+00 3.74e-01 0.00e+00 3.10e-02 4.15e-01 3.10e-01 
3.64e+00 1.20e-01 1.00e-01 7.09e-02 0.00e+00 3.73e-01 0.00e+00 3.08e-02 4.15e-01 3.08e-01 
3.65e+00 1.19e-01 1.00e-01 6.99e-02 0.00e+00 3.73e-01 0.00e+00 3.08e-02 4.14e-01 3.08e-01 
3.65e+00 1.17e-01 1.00e-01 6.91e-02 0.00e+00 3.72e-01 0.00e+00 3.07e-02 4.14e-01 3.07e-01 
3.65e+00 1.16e-01 1.00e-01 6.78e-02 0.00e+00 3.72e-01 0.00e+00 3.07e-02 4.14e-01 3.07e-01 
3.66e+00 1.14e-01 1.00e-01 6.66e-02 0.00e+00 3.72e-01 0.00e+00 3.07e-02 4.13e-01 3.07e-01 
3.66e+00 1.11e-01 1.00e-01 6.49e-02 0.00e+00 3.72e-01 0.00e+00 3.08e-02 4.13e-01 3.08e-01 
3.66e+00 1.09e-01 1.00e-01 6.33e-02 0.00e+00 3.72e-01 0.00e+00 3.09e-02 4.13e-01 3.09e-01 
3.67e+00 1.06e-01 1.01e-01 6.11e-02 0.00e+00 3.72e-01 0.00e+00 3.10e-02 4.13e-01 3.10e-01 
3.67e+00 1.02e-01 1.01e-01 5.91e-02 0.00e+00 3.72e-01 0.00e+00 3.12e-02 4.13e-01 3.12e-01 
3.68e+00 9.81e-02 1.02e-01 5.64e-02 0.00e+00 3.72e-01 0.00e+00 3.14e-02 4.13e-01 3.14e-01 
3.68e+00 9.38e-02 1.02e-01 5.39e-02 0.00e+00 3.72e-01 0.00e+00 3.17e-02 4.13e-01 3.17e-01 
3.68e+00 8.90e-02 1.01e-01 5.09e-02 0.00e+00 3.72e-01 0.00e+00 3.20e-02 4.14e-01 3.20e-01 
3.69e+00 8.39e-02 1.01e-01 4.79e-02 0.00e+00 3.73e-01 0.00e+00 3.24e-02 4.14e-01 3.24e-01 
3.69e+00 7.84e-02 1.01e-01 4.45e-02 0.00e+00 3.73e-01 0.00e+00 3.28e-02 4.15e-01 3.28e-01 
3.69e+00 7.27e-02 1.01e-01 4.12e-02 0.00e+00 3.74e-01 0.00e+00 3.33e-02 4.15e-01 3.33e-01 
3.70e+00 6.67e-02 1.01e-01 3.75e-02 0.00e+00 3.74e-01 0.00e+00 3.37e-02 4.16e-01 3.37e-01 
3.70e+00 6.05e-02 1.14e-01 3.39e-02 0.00e+00 3.75e-01 0.00e+00 3.43e-02 4.16e-01 3.43e-01 
3.70e+00 5.41e-02 1.20e-01 3.01e-02 0.00e+00 3.75e-01 0.00e+00 3.48e-02 4.17e-01 3.48e-01 
3.71e+00 4.77e-02 1.21e-01 2.65e-02 0.00e+00 3.76e-01 0.00e+00 3.54e-02 4.18e-01 3.54e-01 
3.71e+00 4.14e-02 2.60e-01 2.26e-02 0.00e+00 3.77e-01 0.00e+00 3.60e-02 4.19e-01 3.60e-01 
3.71e+00 3.52e-02 4.04e-01 1.91e-02 0.00e+00 3.78e-01 0.00e+00 3.66e-02 4.20e-01 3.66e-01 
3.72e+00 2.91e-02 4.94e-01 1.56e-02 0.00e+00 3.78e-01 0.00e+00 3.72e-02 4.20e-01 3.72e-01 
3.72e+00 2.35e-02 5.00e-01 1.25e-02 0.00e+00 3.79e-01 0.00e+00 3.78e-02 4.21e-01 3.78e-01 
3.72e+00 1.82e-02 5.00e-01 9.34e-03 0.00e+00 3.80e-01 0.00e+00 3.83e-02 4.22e-01 3.83e-01 
3.73e+00 1.34e-02 5.00e-01 6.76e-03 0.00e+00 3.81e-01 0.00e+00 3.88e-02 4.23e-01 3.88e-01 
3.73e+00 9.20e-03 5.00e-01 4.32e-03 0.00e+00 3.82e-01 0.00e+00 3.92e-02 4.24e-01 3.92e-01 
3.73e+00 5.68e-03 5.00e-01 2.54e-03 0.00e+00 3.83e-01 0.00e+00 3.96e-02 4.25e-01 3.96e-01 
3.74e+00 2.93e-03 5.00e-01 1.02e-03 0.00e+00 3.83e-01 0.00e+00 4.00e-02 4.26e-01 4.00e-01 
3.74e+00 1.00e-03 5.00e-01 2.13e-04 0.00e+00 3.84e-01 0.00e+00 4.04e-02 4.27e-01 4.04e-01 
3.75e+00 7.15e-09 5.00e-01 -2.02e-04 0.00e+00 3.85e-01 0.00e+00 4.07e-02 4.28e-01 4.07e-01 
3.75e+00 7.87e-11 5.00e-01 1.92e-04 0.00e+00 3.86e-01 0.00e+00 4.10e-02 4.29e-01 4.10e-01 
3.75e+00 5.55e-17 5.00e-01 -1.82e-04 0.00e+00 3.87e-01 0.00e+00 4.13e-02 4.30e-01 4.13e-01 
3.76e+00 0.00e+00 5.00e-01 1.73e-04 0.00e+00 3.88e-01 0.00e+00 4.16e-02 4.31e-01 4.16e-01 
3.76e+00 0.00e+00 5.00e-01 -1.64e-04 0.00e+00 3.89e-01 0.00e+00 4.19e-02 4.32e-01 4.19e-01 
3.76e+00 0.00e+00 5.00e-01 1.56e-04 0.00e+00 3.90e-01 0.00e+00 4.21e-02 4.33e-01 4.21e-01 
3.77e+00 0.00e+00 5.00e-01 -1.48e-04 0.00e+00 3.91e-01 0.00e+00 4.24e-02 4.35e-01 4.24e-01 
3.77e+00 5.43e-14 5.00e-01 1.40e-04 0.00e+00 3.92e-01 0.00e+00 4.26e-02 4.36e-01 4.26e-01 
3.77e+00 6.97e-08 5.00e-01 -1.33e-04 0.00e+00 3.93e-01 0.00e+00 4.28e-02 4.37e-01 4.28e-01 
3.78e+00 9.66e-09 5.00e-01 1.26e-04 0.00e+00 3.94e-01 0.00e+00 4.30e-02 4.38e-01 4.30e-01 
3.78e+00 8.99e-15 5.00e-01 -1.20e-04 0.00e+00 3.95e-01 0.00e+00 4.32e-02 4.39e-01 4.32e-01 
3.78e+00 0.00e+00 5.00e-01 1.14e-04 0.00e+00 3.96e-01 0.00e+00 4.34e-02 4.40e-01 4.34e-01 
3.79e+00 0.00e+00 5.00e-01 -1.08e-04 0.00e+00 3.97e-01 0.00e+00 4.36e-02 4.41e-01 4.36e-01 
3.79e+00 0.00e+00 5.00e-01 1.02e-04 0.00e+00 3.98e-01 0.00e+00 4.37e-02 4.43e-01 4.37e-01 
3.79e+00 0.00e+00 5.00e-01 -9.70e-05 0.00e+00 3.99e-01 0.00e+00 4.39e-02 4.44e-01 4.39e-01 
3.80e+00 1.22e-08 5.00e-01 9.20e-05 0.00e+00 4.00e-01 0.00e+00 4.41e-02 4.45e-01 4.41e-01 
3.80e+00 1.03e-11 5.00e-01 -8.73e-05 0.00e+00 4.01e-01 0.00e+00 4.42e-02 4.46e-01 4.42e-01 
3.80e+00 0.00e+00 5.00e-01 8.29e-05 0.00e+00 4.02e-01 0.00e+00 4.44e-02 4.47e-01 4.44e-01 
3.81e+00 0.00e+00 5.00e-01 -7.86e-05 0.00e+00 4.04e-01 0.00e+00 4.45e-02 4.48e-01 4.45e-01 
3.81e+00 0.00e+00 5.00e-01 7.46e-05 0.00e+00 4.05e-01 0.00e+00 4.47e-02 4.50e-01 4.47e-01 
3.81e+00 1.11e-16 5.00e-01 -7.08e-05 0.00e+00 4.06e-01 0.00e+00 4.48e-02 4.51e-01 4.48e-01 
3.82e+00 4.80e-08 5.00e-01 6.72e-05 0.00e+00 4.07e-01 0.00e+00 4.50e-02 4.52e-01 4.50e-01 
3.82e+00 7.56e-06 5.00e-01 -5.44e-05 0.00e+00 4.08e-01 0.00e+00 4.51e-02 4.53e-01 4.51e-01 
3.83e+00 1.87e-07 5.00e-01 5.18e-05 0.00e+00 4.09e-01 0.00e+00 4.52e-02 4.54e-01 4.52e-01 
3.83e+00 2.24e-09 5.00e-01 -4.92e-05 0.00e+00 4.10e-01 0.00e+00 4.54e-02 4.55e-01 4.54e-01 
3.83e+00 2.26e-13 5.00e-01 4.66e-05 0.00e+00 4.11e-01 0.00e+00 4.55e-02 4.57e-01 4.55e-01 
3.84e+00 1.94e-15 5.00e-01 -4.43e-05 0.00e+00 4.12e-01 0.00e+00 4.57e-02 4.58e-01 4.57e-01 
3.84e+00 0.00e+00 5.00e-01 4.20e-05 0.00e+00 4.13e-01 0.00e+00 4.58e-02 4.59e-01 4.58e-01 
3.84e+00 0.00e+00 5.00e-01 -3.98e-05 0.00e+00 4.14e-01 0.00e+00 4.59e-02 4.60e-01 4.59e-01 
3.85e+00 0.00e+00 5.00e-01 3.78e-05 0.00e+00 4.15e-01 0.00e+00 4.60e-02 4.61e-01 4.60e-01 
3.85e+00 0.00e+00 5.00e-01 -3.59e-05 0.00e+00 4.16e-01 0.00e+00 4.62e-02 4.62e-01 4.62e-01 
3.85e+00 0.00e+00 5.00e-01 3.40e-05 0.00e+00 4.17e-01 0.00e+00 4.63e-02 4.64e-01 4.63e-01 
3.86e+00 0.00e+00 5.00e-01 -3.23e-05 0.00e+00 4.18e-01 0.00e+00 4.64e-02 4.65e-01 4.64e-01 
3.86e+00 0.00e+00 5.00e-01 3.06e-05 0.00e+00 4.19e-01 0.00e+00 4.65e-02 4.66e-01 4.65e-01 
3.86e+00 0.00e+00 5.00e-01 -2.91e-05 0.00e+00 4.20e-01 0.00e+00 4.67e-02 4.67e-01 4.67e-01 
3.87e+00 0.00e+00 5.00e-01 2.76e-05 0.00e+00 4.21e-01 0.00e+00 4.68e-02 4.68e-01 4.68e-01 
3.87e+00 5.55e-17 5.00e-01 -2.62e-05 0.00e+00 4.22e-01 0.00e+00 4.69e-02 4.69e-01 4.69e-01 
3.87e+00 2.44e-09 5.00e-01 2.48e-05 0.00e+00 4.24e-01 0.00e+00 4.70e-02 4.71e-01 4.70e-01 
3.88e+00 9.20e-06 5.00e-01 -1.16e-05 0.00e+00 4.25e-01 0.00e+00 4.71e-02 4.72e-01 4.71e-01 
3.88e+00 0.00e+00 5.00e-01 1.10e-05 0.00e+00 4.26e-01 0.00e+00 4.73e-02 4.73e-01 4.73e-01 
3.89e+00 0.00e+00 5.00e-01 -1.05e-05 0.00e+00 4.27e-01 0.00e+00 4.74e-02 4.74e-01 4.74e-01 
3.89e+00 0.00e+00 5.00e-01 9.94e-06 0.00e+00 4.28e-01 0.00e+00 4.75e-02 4.75e-01 4.75e-01 
3.89e+00 0.00e+00 5.00e-01 -9.43e-06 0.00e+00 4.29e-01 0.00e+00 4.76e-02 4.76e-01 4.76e-01 
3.90e+00 0.00e+00 5.00e-01 8.95e-06 0.00e+00 4.30e-01 0.00e+00 4.77e-02 4.77e-01 4.77e-01 
3.90e+00 1.39e-15 5.00e-01 -8.49e-06 0.00e+00 4.31e-01 0.00e+00 4.78e-02 4.79e-01 4.78e-01 
3.90e+00 5.55e-17 5.00e-01 8.05e-06 0.00e+00 4.32e-01 0.00e+00 4.80e-02 4.80e-01 4.80e-01 
3.91e+00 0.00e+00 5.00e-01 -7.64e-06 0.00e+00 4.33e-01 0.00e+00 4.81e-02 4.81e-01 4.81e-01 
3.91e+00 0.00e+00 5.00e-01 7.25e-06 0.00e+00 4.34e-01 0.00e+00 4.82e-02 4.82e-01 4.82e-01 
3.91e+00 0.00e+00 5.00e-01 -6.88e-06 0.00e+00 4.35e-01 0.00e+00 4.83e-02 4.83e-01 4.83e-01 
3.92e+00 0.00e+00 5.00e-01 6.53e-06 0.00e+00 4.36e-01 0.00e+00 4.84e-02 4.84e-01 4.84e-01 
3.92e+00 4.77e-15 5.00e-01 -6.19e-06 0.00e+00 4.37e-01 0.00e+00 4.85e-02 4.85e-01 4.85e-01 
3.92e+00 1.72e-15 5.00e-01 5.88e-06 0.00e+00 4.38e-01 0.00e+00 4.86e-02 4.87e-01 4.86e-01 
3.93e+00 0.00e+00 5.00e-01 -5.58e-06 0.00e+00 4.39e-01 0.00e+00 4.88e-02 4.88e-01 4.88e-01 
3.93e+00 1.09e-12 5.00e-01 5.29e-06 0.00e+00 4.40e-01 0.00e+00 4.89e-02 4.89e-01 4.89e-01 
3.93e+00 1.32e-12 5.00e-01 -5.02e-06 0.00e+00 4.41e-01 0.00e+00 4.90e-02 4.90e-01 4.90e-01 
3.94e+00 4.97e-10 5.00e-01 4.76e-06 0.00e+00 4.42e-01 0.00e+00 4.91e-02 4.91e-01 4.91e-01 
3.94e+00 4.54e-13 5.00e-01 -4.52e-06 0.00e+00 4.43e-01 0.00e+00 4.92e-02 4.92e-01 4.92e-01 
3.94e+00 1.50e-10 5.00e-01 4.29e-06 0.00e+00 4.44e-01 0.00e+00 4.93e-02 4.93e-01 4.93e-01 
3.95e+00 5.72e-12 5.00e-01 -4.07e-06 0.00e+00 4.45e-01 0.00e+00 4.94e-02 4.94e-01 4.94e-01 
3.95e+00 1.34e-11 5.00e-01 3.86e-06 0.00e+00 4.46e-01 0.00e+00 4.95e-02 4.95e-01 4.95e-01 
3.96e+00 2.89e-11 5.00e-01 -3.67e-06 0.00e+00 4.47e-01 0.00e+00 4.97e-02 4.97e-01 4.97e-01 
3.96e+00 1.07e-09 5.00e-01 3.48e-06 0.00e+00 4.48e-01 0.00e+00 4.98e-02 4.98e-01 4.98e-01 
3.96e+00 1.80e-10 5.00e-01 -3.30e-06 0.00e+00 4.49e-01 0.00e+00 4.99e-02 4.99e-01 4.99e-01 
3.97e+00 9.50e-11 5.00e-01 3.13e-06 0.00e+00 4.50e-01 0.00e+00 5.00e-02 5.00e-01 5.00e-01 
3.97e+00 2.93e-11 5.00e-01 -2.97e-06 0.00e+00 4.51e-01 0.00e+00 5.01e-02 5.01e-01 5.01e-01 
3.97e+00 7.89e-11 5.00e-01 2.82e-06 0.00e+00 4.52e-01 0.00e+00 5.02e-02 5.02e-01 5.02e-01 
3.98e+00 5.55e-17 5.00e-01 -2.68e-06 0.00e+00 4.53e-01 0.00e+00 5.03e-02 5.03e-01 5.03e-01 
3.98e+00 0.00e+00 5.00e-01 2.54e-06 0.00e+00 4.54e-01 0.00e+00 5.04e-02 5.04e-01 5.04e-01 
3.98e+00 0.00e+00 5.00e-01 -2.41e-06 0.00e+00 4.55e-01 0.00e+00 5.05e-02 5.05e-01 5.05e-01 
3.99e+00 0.00e+00 5.00e-01 2.29e-06 0.00e+00 4.56e-01 0.00e+00 5.06e-02 5.06e-01 5.06e-01 
3.99e+00 0.00e+00 5.00e-01 -2.17e-06 0.00e+00 4.57e-01 0.00e+00 5.07e-02 5.07e-01 5.07e-01 
3.99e+00 0.00e+00 5.00e-01 2.06e-06 0.00e+00 4.58e-01 0.00e+00 5.08e-02 5.09e-01 5.08e-01 
4.00e+00 5.55e-17 5.00e-01 -1.95e-06 0.00e+00 4.59e-01 0.00e+00 5.10e-02 5.10e-01 5.10e-01 


==> Figures/Spin_dynamics_noInv_varyFA_varyTRF.txt <==
t_s alpha_pi TRF_ms xf yf zf xs zs zf_m0f zs_m0s
3.50e-03 0.00e+00 5.00e-01 -0.00e+00 -0.00e+00 5.25e-01 -0.00e+00 5.83e-02 5.83e-01 5.83e-01 
7.00e-03 0.00e+00 5.00e-01 0.00e+00 0.00e+00 5.26e-01 0.00e+00 5.84e-02 5.84e-01 5.84e-01 
1.05e-02 0.00e+00 5.00e-01 0.00e+00 0.00e+00 5.27e-01 0.00e+00 5.85e-02 5.85e-01 5.85e-01 
1.40e-02 0.00e+00 5.00e-01 0.00e+00 0.00e+00 5.27e-01 0.00e+00 5.86e-02 5.86e-01 5.86e-01 
1.75e-02 0.00e+00 5.00e-01 0.00e+00 0.00e+00 5.28e-01 0.00e+00 5.87e-02 5.87e-01 5.87e-01 
2.10e-02 0.00e+00 5.00e-01 0.00e+00 0.00e+00 5.29e-01 0.00e+00 5.88e-02 5.88e-01 5.88e-01 
2.45e-02 0.00e+00 5.00e-01 0.00e+00 0.00e+00 5.30e-01 0.00e+00 5.89e-02 5.89e-01 5.89e-01 
2.80e-02 4.65e-09 5.00e-01 7.54e-09 0.00e+00 5.31e-01 0.00e+00 5.90e-02 5.90e-01 5.90e-01 
3.15e-02 0.00e+00 5.00e-01 -7.16e-09 0.00e+00 5.31e-01 0.00e+00 5.91e-02 5.91e-01 5.91e-01 
3.50e-02 0.00e+00 5.00e-01 6.79e-09 0.00e+00 5.32e-01 0.00e+00 5.91e-02 5.91e-01 5.91e-01 
3.85e-02 0.00e+00 5.00e-01 -6.44e-09 0.00e+00 5.33e-01 0.00e+00 5.92e-02 5.92e-01 5.92e-01 
4.20e-02 7.78e-07 5.00e-01 1.28e-06 0.00e+00 5.34e-01 0.00e+00 5.93e-02 5.93e-01 5.93e-01 
4.55e-02 0.00e+00 5.00e-01 -1.21e-06 0.00e+00 5.35e-01 0.00e+00 5.94e-02 5.94e-01 5.94e-01 
4.90e-02 2.92e-13 5.00e-01 1.15e-06 0.00e+00 5.35e-01 0.00e+00 5.95e-02 5.95e-01 5.95e-01 
5.25e-02 0.00e+00 5.00e-01 -1.09e-06 0.00e+00 5.36e-01 0.00e+00 5.96e-02 5.96e-01 5.96e-01 
5.60e-02 0.00e+00 5.00e-01 1.03e-06 0.00e+00 5.37e-01 0.00e+00 5.97e-02 5.97e-01 5.97e-01 
5.95e-02 2.78e-16 5.00e-01 -9.82e-07 0.00e+00 5.38e-01 0.00e+00 5.98e-02 5.98e-01 5.98e-01 
6.30e-02 0.00e+00 5.00e-01 9.32e-07 0.00e+00 5.39e-01 0.00e+00 5.98e-02 5.98e-01 5.98e-01 
6.65e-02 8.33e-16 5.00e-01 -8.84e-07 0.00e+00 5.39e-01 0.00e+00 5.99e-02 5.99e-01 5.99e-01 
7.00e-02 1.19e-12 5.00e-01 8.39e-07 0.00e+00 5.40e-01 0.00e+00 6.00e-02 6.00e-01 6.00e-01 
7.35e-02 6.22e-09 5.00e-01 -7.86e-07 0.00e+00 5.41e-01 0.00e+00 6.01e-02 6.01e-01 6.01e-01 
7.70e-02 4.04e-12 5.00e-01 7.45e-07 0.00e+00 5.42e-01 0.00e+00 6.02e-02 6.02e-01 6.02e-01 
8.05e-02 0.00e+00 5.00e-01 -7.07e-07 0.00e+00 5.43e-01 0.00e+00 6.03e-02 6.03e-01 6.03e-01 
8.40e-02 0.00e+00 5.00e-01 6.71e-07 0.00e+00 5.43e-01 0.00e+00 6.04e-02 6.04e-01 6.04e-01 
8.75e-02 2.02e-10 5.00e-01 -6.37e-07 0.00e+00 5.44e-01 0.00e+00 6.05e-02 6.05e-01 6.05e-01 
9.10e-02 0.00e+00 5.00e-01 6.04e-07 0.00e+00 5.45e-01 0.00e+00 6.05e-02 6.05e-01 6.05e-01 
9.45e-02 0.00e+00 5.00e-01 -5.73e-07 0.00e+00 5.46e-01 0.00e+00 6.06e-02 6.06e-01 6.06e-01 
9.80e-02 2.62e-08 5.00e-01 5.87e-07 0.00e+00 5.46e-01 0.00e+00 6.07e-02 6.07e-01 6.07e-01 
1.02e-01 3.28e-07 5.00e-01 -8.43e-09 0.00e+00 5.47e-01 0.00e+00 6.08e-02 6.08e-01 6.08e-01 
1.05e-01 0.00e+00 5.00e-01 8.00e-09 0.00e+00 5.48e-01 0.00e+00 6.09e-02 6.09e-01 6.09e-01 
1.08e-01 0.00e+00 5.00e-01 -7.59e-09 0.00e+00 5.49e-01 0.00e+00 6.10e-02 6.10e-01 6.10e-01 
1.12e-01 0.00e+00 5.00e-01 7.20e-09 0.00e+00 5.50e-01 0.00e+00 6.11e-02 6.11e-01 6.11e-01 
1.16e-01 1.17e-07 5.00e-01 1.90e-07 0.00e+00 5.50e-01 0.00e+00 6.11e-02 6.11e-01 6.11e-01 
1.19e-01 1.35e-05 5.00e-01 2.26e-05 0.00e+00 5.51e-01 0.00e+00 6.12e-02 6.12e-01 6.12e-01 
1.22e-01 0.00e+00 5.00e-01 -2.15e-05 0.00e+00 5.52e-01 0.00e+00 6.13e-02 6.13e-01 6.13e-01 
1.26e-01 1.11e-07 5.00e-01 2.05e-05 0.00e+00 5.53e-01 0.00e+00 6.14e-02 6.14e-01 6.14e-01 
1.30e-01 1.01e-06 5.00e-01 -1.78e-05 0.00e+00 5.53e-01 0.00e+00 6.15e-02 6.15e-01 6.15e-01 
1.33e-01 0.00e+00 5.00e-01 1.69e-05 0.00e+00 5.54e-01 0.00e+00 6.16e-02 6.16e-01 6.16e-01 
1.37e-01 4.71e-07 5.00e-01 -1.52e-05 0.00e+00 5.55e-01 0.00e+00 6.17e-02 6.17e-01 6.17e-01 
1.40e-01 0.00e+00 5.00e-01 1.44e-05 0.00e+00 5.56e-01 0.00e+00 6.17e-02 6.17e-01 6.17e-01 
1.44e-01 0.00e+00 5.00e-01 -1.37e-05 0.00e+00 5.56e-01 0.00e+00 6.18e-02 6.18e-01 6.18e-01 
1.47e-01 1.67e-16 5.00e-01 1.30e-05 0.00e+00 5.57e-01 0.00e+00 6.19e-02 6.19e-01 6.19e-01 
1.50e-01 4.62e-12 5.00e-01 -1.23e-05 0.00e+00 5.58e-01 0.00e+00 6.20e-02 6.20e-01 6.20e-01 
1.54e-01 0.00e+00 5.00e-01 1.17e-05 0.00e+00 5.59e-01 0.00e+00 6.21e-02 6.21e-01 6.21e-01 
1.58e-01 2.44e-06 5.00e-01 -6.92e-06 0.00e+00 5.59e-01 0.00e+00 6.22e-02 6.22e-01 6.22e-01 
1.61e-01 7.21e-05 5.00e-01 1.30e-04 0.00e+00 5.60e-01 0.00e+00 6.22e-02 6.22e-01 6.22e-01 
1.65e-01 9.64e-06 5.00e-01 -1.07e-04 0.00e+00 5.61e-01 0.00e+00 6.23e-02 6.23e-01 6.23e-01 
1.68e-01 5.85e-10 5.00e-01 1.01e-04 0.00e+00 5.62e-01 0.00e+00 6.24e-02 6.24e-01 6.24e-01 
1.72e-01 4.99e-06 5.00e-01 -8.76e-05 0.00e+00 5.62e-01 0.00e+00 6.25e-02 6.25e-01 6.25e-01 
1.75e-01 1.50e-09 5.00e-01 8.31e-05 0.00e+00 5.63e-01 0.00e+00 6.26e-02 6.26e-01 6.26e-01 
1.78e-01 1.39e-07 5.00e-01 -7.86e-05 0.00e+00 5.64e-01 0.00e+00 6.26e-02 6.26e-01 6.26e-01 
1.82e-01 2.89e-06 5.00e-01 7.96e-05 0.00e+00 5.65e-01 0.00e+00 6.27e-02 6.27e-01 6.27e-01 
1.85e-01 4.39e-10 5.00e-01 -7.55e-05 0.00e+00 5.65e-01 0.00e+00 6.28e-02 6.28e-01 6.28e-01 
1.89e-01 6.79e-09 5.00e-01 7.17e-05 0.00e+00 5.66e-01 0.00e+00 6.29e-02 6.29e-01 6.29e-01 
1.93e-01 3.83e-05 5.00e-01 -1.59e-06 0.00e+00 5.67e-01 0.00e+00 6.30e-02 6.30e-01 6.30e-01 
1.96e-01 8.56e-08 5.00e-01 1.66e-06 0.00e+00 5.67e-01 0.00e+00 6.31e-02 6.31e-01 6.31e-01 
2.00e-01 6.61e-08 5.00e-01 -1.46e-06 0.00e+00 5.68e-01 0.00e+00 6.31e-02 6.31e-01 6.31e-01 
2.03e-01 2.35e-09 5.00e-01 1.39e-06 0.00e+00 5.69e-01 0.00e+00 6.32e-02 6.32e-01 6.32e-01 
2.07e-01 2.29e-07 5.00e-01 -9.21e-07 0.00e+00 5.70e-01 0.00e+00 6.33e-02 6.33e-01 6.33e-01 
2.10e-01 2.51e-08 5.00e-01 9.17e-07 0.00e+00 5.70e-01 0.00e+00 6.34e-02 6.34e-01 6.34e-01 
2.13e-01 2.67e-08 5.00e-01 -8.24e-07 0.00e+00 5.71e-01 0.00e+00 6.35e-02 6.35e-01 6.35e-01 
2.17e-01 4.18e-07 5.00e-01 1.51e-06 0.00e+00 5.72e-01 0.00e+00 6.35e-02 6.35e-01 6.35e-01 
2.21e-01 3.05e-05 5.00e-01 5.19e-05 0.00e+00 5.73e-01 0.00e+00 6.36e-02 6.36e-01 6.36e-01 
2.24e-01 1.64e-04 5.00e-01 2.38e-04 0.00e+00 5.73e-01 0.00e+00 6.37e-02 6.37e-01 6.37e-01 
2.28e-01 1.82e-04 5.00e-01 9.45e-05 0.00e+00 5.74e-01 0.00e+00 6.38e-02 6.38e-01 6.38e-01 
2.31e-01 3.36e-05 5.00e-01 -3.05e-05 0.00e+00 5.75e-01 0.00e+00 6.39e-02 6.39e-01 6.39e-01 
2.35e-01 5.82e-06 5.00e-01 3.92e-05 0.00e+00 5.75e-01 0.00e+00 6.39e-02 6.39e-01 6.39e-01 
2.38e-01 1.83e-07 5.00e-01 -3.69e-05 0.00e+00 5.76e-01 0.00e+00 6.40e-02 6.40e-01 6.40e-01 
2.41e-01 2.87e-08 5.00e-01 3.51e-05 0.00e+00 5.77e-01 0.00e+00 6.41e-02 6.41e-01 6.41e-01 
2.45e-01 1.11e-07 5.00e-01 -3.31e-05 0.00e+00 5.77e-01 0.00e+00 6.42e-02 6.42e-01 6.42e-01 
2.48e-01 1.85e-07 5.00e-01 3.17e-05 0.00e+00 5.78e-01 0.00e+00 6.42e-02 6.42e-01 6.42e-01 
2.52e-01 2.97e-08 5.00e-01 -3.00e-05 0.00e+00 5.79e-01 0.00e+00 6.43e-02 6.43e-01 6.43e-01 
2.56e-01 9.76e-09 5.00e-01 2.85e-05 0.00e+00 5.80e-01 0.00e+00 6.44e-02 6.44e-01 6.44e-01 
2.59e-01 8.62e-10 5.00e-01 -2.70e-05 0.00e+00 5.80e-01 0.00e+00 6.45e-02 6.45e-01 6.45e-01 
2.63e-01 4.52e-08 5.00e-01 2.57e-05 0.00e+00 5.81e-01 0.00e+00 6.46e-02 6.46e-01 6.46e-01 
2.66e-01 2.48e-10 5.00e-01 -2.44e-05 0.00e+00 5.82e-01 0.00e+00 6.46e-02 6.46e-01 6.46e-01 
2.70e-01 5.01e-11 5.00e-01 2.32e-05 0.00e+00 5.82e-01 0.00e+00 6.47e-02 6.47e-01 6.47e-01 
2.73e-01 7.16e-15 5.00e-01 -2.20e-05 0.00e+00 5.83e-01 0.00e+00 6.48e-02 6.48e-01 6.48e-01 
2.77e-01 2.04e-11 5.00e-01 2.09e-05 0.00e+00 5.84e-01 0.00e+00 6.49e-02 6.49e-01 6.49e-01 
2.80e-01 9.98e-14 5.00e-01 -1.98e-05 0.00e+00 5.84e-01 0.00e+00 6.49e-02 6.49e-01 6.49e-01 
2.84e-01 9.61e-08 5.00e-01 1.90e-05 0.00e+00 5.85e-01 0.00e+00 6.50e-02 6.50e-01 6.50e-01 
2.87e-01 1.63e-11 5.00e-01 -1.80e-05 0.00e+00 5.86e-01 0.00e+00 6.51e-02 6.51e-01 6.51e-01 
2.90e-01 9.43e-08 5.00e-01 1.72e-05 0.00e+00 5.87e-01 0.00e+00 6.52e-02 6.52e-01 6.52e-01 
2.94e-01 1.59e-10 5.00e-01 -1.64e-05 0.00e+00 5.87e-01 0.00e+00 6.52e-02 6.52e-01 6.52e-01 
2.97e-01 8.10e-14 5.00e-01 1.55e-05 0.00e+00 5.88e-01 0.00e+00 6.53e-02 6.53e-01 6.53e-01 
3.01e-01 0.00e+00 5.00e-01 -1.47e-05 0.00e+00 5.89e-01 0.00e+00 6.54e-02 6.54e-01 6.54e-01 
3.04e-01 0.00e+00 5.00e-01 1.40e-05 0.00e+00 5.89e-01 0.00e+00 6.55e-02 6.55e-01 6.55e-01 
3.08e-01 0.00e+00 5.00e-01 -1.33e-05 0.00e+00 5.90e-01 0.00e+00 6.56e-02 6.56e-01 6.56e-01 
3.11e-01 0.00e+00 5.00e-01 1.26e-05 0.00e+00 5.91e-01 0.00e+00 6.56e-02 6.56e-01 6.56e-01 
3.15e-01 0.00e+00 5.00e-01 -1.19e-05 0.00e+00 5.91e-01 0.00e+00 6.57e-02 6.57e-01 6.57e-01 
3.19e-01 0.00e+00 5.00e-01 1.13e-05 0.00e+00 5.92e-01 0.00e+00 6.58e-02 6.58e-01 6.58e-01 
3.22e-01 0.00e+00 5.00e-01 -1.07e-05 0.00e+00 5.93e-01 0.00e+00 6.59e-02 6.59e-01 6.59e-01 
3.26e-01 0.00e+00 5.00e-01 1.02e-05 0.00e+00 5.93e-01 0.00e+00 6.59e-02 6.59e-01 6.59e-01 
3.29e-01 0.00e+00 5.00e-01 -9.68e-06 0.00e+00 5.94e-01 0.00e+00 6.60e-02 6.60e-01 6.60e-01 
3.33e-01 0.00e+00 5.00e-01 9.18e-06 0.00e+00 5.95e-01 0.00e+00 6.61e-02 6.61e-01 6.61e-01 
3.36e-01 0.00e+00 5.00e-01 -8.71e-06 0.00e+00 5.95e-01 0.00e+00 6.61e-02 6.61e-01 6.61e-01 
3.40e-01 0.00e+00 5.00e-01 8.27e-06 0.00e+00 5.96e-01 0.00e+00 6.62e-02 6.62e-01 6.62e-01 
3.43e-01 0.00e+00 5.00e-01 -7.84e-06 0.00e+00 5.97e-01 0.00e+00 6.63e-02 6.63e-01 6.63e-01 
3.47e-01 0.00e+00 5.00e-01 7.44e-06 0.00e+00 5.97e-01 0.00e+00 6.64e-02 6.64e-01 6.64e-01 
3.50e-01 0.00e+00 5.00e-01 -7.06e-06 0.00e+00 5.98e-01 0.00e+00 6.64e-02 6.64e-01 6.64e-01 
3.53e-01 3.16e-13 5.00e-01 6.70e-06 0.00e+00 5.99e-01 0.00e+00 6.65e-02 6.65e-01 6.65e-01 
3.57e-01 1.10e-07 5.00e-01 -6.16e-06 0.00e+00 5.99e-01 0.00e+00 6.66e-02 6.66e-01 6.66e-01 
3.60e-01 5.53e-03 5.00e-01 1.01e-02 0.00e+00 6.00e-01 0.00e+00 6.67e-02 6.67e-01 6.67e-01 
3.64e-01 1.56e-02 5.00e-01 1.90e-02 0.00e+00 6.00e-01 0.00e+00 6.67e-02 6.67e-01 6.67e-01 
3.67e-01 3.07e-02 5.00e-01 3.84e-02 0.00e+00 6.00e-01 0.00e+00 6.67e-02 6.67e-01 6.67e-01 
3.71e-01 4.99e-02 5.00e-01 5.53e-02 0.00e+00 5.99e-01 0.00e+00 6.66e-02 6.66e-01 6.66e-01 
3.74e-01 7.37e-02 1.00e-01 8.29e-02 0.00e+00 5.96e-01 0.00e+00 6.57e-02 6.62e-01 6.57e-01 
3.78e-01 1.01e-01 5.00e-01 1.07e-01 0.00e+00 5.92e-01 0.00e+00 6.51e-02 6.58e-01 6.51e-01 
3.82e-01 1.33e-01 5.00e-01 1.41e-01 0.00e+00 5.84e-01 0.00e+00 6.41e-02 6.49e-01 6.41e-01 
3.85e-01 1.67e-01 5.00e-01 1.70e-01 0.00e+00 5.75e-01 0.00e+00 6.25e-02 6.39e-01 6.25e-01 
3.89e-01 2.04e-01 5.00e-01 2.07e-01 0.00e+00 5.60e-01 0.00e+00 6.02e-02 6.23e-01 6.02e-01 
3.92e-01 2.43e-01 5.00e-01 2.37e-01 0.00e+00 5.45e-01 0.00e+00 5.70e-02 6.05e-01 5.70e-01 
3.96e-01 2.84e-01 5.00e-01 2.73e-01 0.00e+00 5.22e-01 0.00e+00 5.29e-02 5.80e-01 5.29e-01 
3.99e-01 3.25e-01 5.00e-01 2.98e-01 0.00e+00 5.00e-01 0.00e+00 4.82e-02 5.56e-01 4.82e-01 
4.03e-01 3.65e-01 5.00e-01 3.28e-01 0.00e+00 4.71e-01 0.00e+00 4.29e-02 5.24e-01 4.29e-01 
4.06e-01 4.02e-01 5.00e-01 3.44e-01 0.00e+00 4.47e-01 0.00e+00 3.74e-02 4.97e-01 3.74e-01 
4.10e-01 4.37e-01 5.00e-01 3.63e-01 0.00e+00 4.18e-01 0.00e+00 3.20e-02 4.64e-01 3.20e-01 
4.13e-01 4.65e-01 5.00e-01 3.68e-01 0.00e+00 3.97e-01 0.00e+00 2.70e-02 4.41e-01 2.70e-01 
4.16e-01 4.89e-01 5.00e-01 3.75e-01 0.00e+00 3.73e-01 0.00e+00 2.28e-02 4.14e-01 2.28e-01 
4.20e-01 5.04e-01 5.00e-01 3.68e-01 0.00e+00 3.61e-01 0.00e+00 1.93e-02 4.01e-01 1.93e-01 
4.23e-01 5.11e-01 2.56e-01 3.63e-01 0.00e+00 3.45e-01 0.00e+00 1.41e-02 3.84e-01 1.41e-01 
4.27e-01 5.09e-01 5.00e-01 3.46e-01 0.00e+00 3.44e-01 0.00e+00 1.31e-02 3.82e-01 1.31e-01 
4.30e-01 4.98e-01 2.49e-01 3.33e-01 0.00e+00 3.39e-01 0.00e+00 1.06e-02 3.76e-01 1.06e-01 
4.34e-01 4.78e-01 5.00e-01 3.08e-01 0.00e+00 3.47e-01 0.00e+00 1.09e-02 3.85e-01 1.09e-01 
4.38e-01 4.50e-01 5.00e-01 2.88e-01 0.00e+00 3.50e-01 0.00e+00 1.15e-02 3.88e-01 1.15e-01 
4.41e-01 4.15e-01 5.00e-01 2.56e-01 0.00e+00 3.63e-01 0.00e+00 1.22e-02 4.03e-01 1.22e-01 
4.45e-01 3.75e-01 1.87e-01 2.32e-01 0.00e+00 3.69e-01 0.00e+00 1.17e-02 4.10e-01 1.17e-01 
4.48e-01 3.30e-01 5.00e-01 1.96e-01 0.00e+00 3.82e-01 0.00e+00 1.33e-02 4.24e-01 1.33e-01 
4.52e-01 2.83e-01 5.00e-01 1.71e-01 0.00e+00 3.88e-01 0.00e+00 1.50e-02 4.31e-01 1.50e-01 
4.55e-01 2.36e-01 1.18e-01 1.35e-01 0.00e+00 3.97e-01 0.00e+00 1.56e-02 4.41e-01 1.56e-01 
4.59e-01 1.90e-01 5.00e-01 1.12e-01 0.00e+00 4.01e-01 0.00e+00 1.78e-02 4.46e-01 1.78e-01 
4.62e-01 1.47e-01 5.00e-01 7.91e-02 0.00e+00 4.06e-01 0.00e+00 2.00e-02 4.51e-01 2.00e-01 
4.66e-01 1.08e-01 1.00e-01 6.13e-02 0.00e+00 4.08e-01 0.00e+00 2.18e-02 4.53e-01 2.18e-01 
4.69e-01 7.40e-02 5.00e-01 3.47e-02 0.00e+00 4.09e-01 0.00e+00 2.39e-02 4.55e-01 2.39e-01 
4.73e-01 4.55e-02 5.00e-01 2.42e-02 0.00e+00 4.09e-01 0.00e+00 2.60e-02 4.55e-01 2.60e-01 
4.76e-01 2.32e-02 5.00e-01 6.15e-03 0.00e+00 4.09e-01 0.00e+00 2.79e-02 4.55e-01 2.79e-01 
4.80e-01 8.08e-03 5.00e-01 4.28e-03 0.00e+00 4.09e-01 0.00e+00 2.96e-02 4.54e-01 2.96e-01 
4.83e-01 2.22e-08 5.00e-01 -4.06e-03 0.00e+00 4.08e-01 0.00e+00 3.12e-02 4.54e-01 3.12e-01 
4.86e-01 3.42e-12 5.00e-01 3.85e-03 0.00e+00 4.08e-01 0.00e+00 3.26e-02 4.53e-01 3.26e-01 
4.90e-01 2.33e-15 5.00e-01 -3.65e-03 0.00e+00 4.08e-01 0.00e+00 3.39e-02 4.53e-01 3.39e-01 
4.93e-01 0.00e+00 5.00e-01 3.47e-03 0.00e+00 4.08e-01 0.00e+00 3.51e-02 4.53e-01 3.51e-01 
4.97e-01 0.00e+00 5.00e-01 -3.29e-03 0.00e+00 4.08e-01 0.00e+00 3.61e-02 4.54e-01 3.61e-01 
5.01e-01 5.66e-15 5.00e-01 3.12e-03 0.00e+00 4.08e-01 0.00e+00 3.71e-02 4.54e-01 3.71e-01 
5.04e-01 1.29e-10 5.00e-01 -2.96e-03 0.00e+00 4.09e-01 0.00e+00 3.80e-02 4.54e-01 3.80e-01 
5.08e-01 5.07e-08 5.00e-01 2.81e-03 0.00e+00 4.09e-01 0.00e+00 3.88e-02 4.55e-01 3.88e-01 
5.11e-01 1.95e-06 5.00e-01 -2.66e-03 0.00e+00 4.10e-01 0.00e+00 3.95e-02 4.55e-01 3.95e-01 
5.14e-01 6.51e-07 5.00e-01 2.53e-03 0.00e+00 4.10e-01 0.00e+00 4.02e-02 4.56e-01 4.02e-01 
5.18e-01 1.33e-06 5.00e-01 -2.40e-03 0.00e+00 4.11e-01 0.00e+00 4.08e-02 4.56e-01 4.08e-01 
5.21e-01 3.65e-07 5.00e-01 2.28e-03 0.00e+00 4.11e-01 0.00e+00 4.14e-02 4.57e-01 4.14e-01 
5.25e-01 8.22e-09 5.00e-01 -2.16e-03 0.00e+00 4.12e-01 0.00e+00 4.19e-02 4.58e-01 4.19e-01 
5.28e-01 3.01e-09 5.00e-01 2.05e-03 0.00e+00 4.13e-01 0.00e+00 4.23e-02 4.59e-01 4.23e-01 
5.32e-01 3.81e-09 5.00e-01 -1.94e-03 0.00e+00 4.14e-01 0.00e+00 4.28e-02 4.60e-01 4.28e-01 
5.35e-01 1.53e-07 5.00e-01 1.85e-03 0.00e+00 4.14e-01 0.00e+00 4.32e-02 4.60e-01 4.32e-01 
5.39e-01 1.47e-07 5.00e-01 -1.75e-03 0.00e+00 4.15e-01 0.00e+00 4.36e-02 4.61e-01 4.36e-01 
5.42e-01 1.29e-05 5.00e-01 1.68e-03 0.00e+00 4.16e-01 0.00e+00 4.39e-02 4.62e-01 4.39e-01 
5.46e-01 2.82e-04 5.00e-01 -1.23e-03 0.00e+00 4.17e-01 0.00e+00 4.43e-02 4.63e-01 4.43e-01 
5.49e-01 1.15e-03 5.00e-01 2.63e-03 0.00e+00 4.18e-01 0.00e+00 4.46e-02 4.64e-01 4.46e-01 
5.53e-01 2.99e-03 5.00e-01 1.33e-03 0.00e+00 4.19e-01 0.00e+00 4.48e-02 4.65e-01 4.48e-01 
5.56e-01 6.61e-03 5.00e-01 7.22e-03 0.00e+00 4.19e-01 0.00e+00 4.51e-02 4.66e-01 4.51e-01 
5.60e-01 1.25e-02 5.00e-01 9.17e-03 0.00e+00 4.20e-01 0.00e+00 4.54e-02 4.67e-01 4.54e-01 
5.64e-01 2.15e-02 5.00e-01 1.90e-02 0.00e+00 4.21e-01 0.00e+00 4.56e-02 4.68e-01 4.56e-01 
5.67e-01 3.40e-02 5.00e-01 2.58e-02 0.00e+00 4.21e-01 0.00e+00 4.58e-02 4.68e-01 4.58e-01 
5.71e-01 5.06e-02 5.00e-01 4.09e-02 0.00e+00 4.21e-01 0.00e+00 4.58e-02 4.68e-01 4.58e-01 
5.74e-01 7.16e-02 5.00e-01 5.37e-02 0.00e+00 4.20e-01 0.00e+00 4.58e-02 4.67e-01 4.58e-01 
5.78e-01 9.73e-02 5.00e-01 7.47e-02 0.00e+00 4.18e-01 0.00e+00 4.56e-02 4.64e-01 4.56e-01 
5.81e-01 1.27e-01 5.00e-01 9.35e-02 0.00e+00 4.14e-01 0.00e+00 4.50e-02 4.60e-01 4.50e-01 
5.85e-01 1.62e-01 5.00e-01 1.19e-01 0.00e+00 4.07e-01 0.00e+00 4.41e-02 4.52e-01 4.41e-01 
5.88e-01 2.00e-01 5.00e-01 1.42e-01 0.00e+00 3.98e-01 0.00e+00 4.26e-02 4.43e-01 4.26e-01 
5.92e-01 2.41e-01 5.00e-01 1.69e-01 0.00e+00 3.85e-01 0.00e+00 4.04e-02 4.28e-01 4.04e-01 
5.95e-01 2.84e-01 5.00e-01 1.92e-01 0.00e+00 3.71e-01 0.00e+00 3.76e-02 4.13e-01 3.76e-01 
5.99e-01 3.27e-01 5.00e-01 2.16e-01 0.00e+00 3.53e-01 0.00e+00 3.42e-02 3.92e-01 3.42e-01 
6.02e-01 3.68e-01 5.00e-01 2.33e-01 0.00e+00 3.35e-01 0.00e+00 3.04e-02 3.73e-01 3.04e-01 
6.06e-01 4.07e-01 5.00e-01 2.50e-01 0.00e+00 3.15e-01 0.00e+00 2.65e-02 3.50e-01 2.65e-01 
6.09e-01 4.42e-01 5.00e-01 2.59e-01 0.00e+00 2.97e-01 0.00e+00 2.26e-02 3.30e-01 2.26e-01 
6.13e-01 4.71e-01 5.00e-01 2.67e-01 0.00e+00 2.79e-01 0.00e+00 1.90e-02 3.10e-01 1.90e-01 
6.16e-01 4.94e-01 5.00e-01 2.67e-01 0.00e+00 2.66e-01 0.00e+00 1.60e-02 2.96e-01 1.60e-01 
6.20e-01 5.09e-01 5.00e-01 2.66e-01 0.00e+00 2.54e-01 0.00e+00 1.36e-02 2.82e-01 1.36e-01 
6.23e-01 5.15e-01 5.00e-01 2.59e-01 0.00e+00 2.48e-01 0.00e+00 1.18e-02 2.75e-01 1.18e-01 
6.27e-01 5.14e-01 5.00e-01 2.52e-01 0.00e+00 2.42e-01 0.00e+00 1.05e-02 2.69e-01 1.05e-01 
6.30e-01 5.05e-01 5.00e-01 2.40e-01 0.00e+00 2.43e-01 0.00e+00 9.68e-03 2.70e-01 9.68e-02 
6.34e-01 4.87e-01 5.00e-01 2.28e-01 0.00e+00 2.43e-01 0.00e+00 9.26e-03 2.70e-01 9.26e-02 
6.37e-01 4.63e-01 5.00e-01 2.10e-01 0.00e+00 2.49e-01 0.00e+00 9.18e-03 2.76e-01 9.18e-02 
6.40e-01 4.33e-01 5.00e-01 1.95e-01 0.00e+00 2.53e-01 0.00e+00 9.38e-03 2.81e-01 9.38e-02 
6.44e-01 3.97e-01 5.00e-01 1.75e-01 0.00e+00 2.61e-01 0.00e+00 9.85e-03 2.89e-01 9.85e-02 
6.47e-01 3.58e-01 5.00e-01 1.57e-01 0.00e+00 2.66e-01 0.00e+00 1.05e-02 2.96e-01 1.05e-01 
6.51e-01 3.16e-01 5.00e-01 1.36e-01 0.00e+00 2.74e-01 0.00e+00 1.14e-02 3.04e-01 1.14e-01 
6.54e-01 2.74e-01 5.00e-01 1.18e-01 0.00e+00 2.78e-01 0.00e+00 1.25e-02 3.09e-01 1.25e-01 
6.58e-01 2.32e-01 5.00e-01 9.72e-02 0.00e+00 2.84e-01 0.00e+00 1.37e-02 3.16e-01 1.37e-01 
6.61e-01 1.92e-01 5.00e-01 8.10e-02 0.00e+00 2.88e-01 0.00e+00 1.50e-02 3.19e-01 1.50e-01 
6.65e-01 1.54e-01 5.00e-01 6.25e-02 0.00e+00 2.91e-01 0.00e+00 1.64e-02 3.23e-01 1.64e-01 
6.68e-01 1.20e-01 5.00e-01 4.93e-02 0.00e+00 2.93e-01 0.00e+00 1.77e-02 3.25e-01 1.77e-01 
6.72e-01 8.99e-02 5.00e-01 3.45e-02 0.00e+00 2.95e-01 0.00e+00 1.91e-02 3.27e-01 1.91e-01 
6.75e-01 6.40e-02 5.00e-01 2.52e-02 0.00e+00 2.96e-01 0.00e+00 2.04e-02 3.28e-01 2.04e-01 
6.79e-01 4.24e-02 5.00e-01 1.46e-02 0.00e+00 2.96e-01 0.00e+00 2.17e-02 3.29e-01 2.17e-01 
6.82e-01 2.55e-02 5.00e-01 9.31e-03 0.00e+00 2.97e-01 0.00e+00 2.29e-02 3.30e-01 2.29e-01 
6.86e-01 1.28e-02 5.00e-01 2.82e-03 0.00e+00 2.97e-01 0.00e+00 2.39e-02 3.31e-01 2.39e-01 
6.90e-01 4.53e-03 5.00e-01 1.45e-03 0.00e+00 2.98e-01 0.00e+00 2.49e-02 3.31e-01 2.49e-01 
6.93e-01 2.16e-04 5.00e-01 -1.18e-03 0.00e+00 2.99e-01 0.00e+00 2.58e-02 3.32e-01 2.58e-01 
6.97e-01 6.57e-05 5.00e-01 1.18e-03 0.00e+00 2.99e-01 0.00e+00 2.66e-02 3.32e-01 2.66e-01 
7.00e-01 3.38e-06 5.00e-01 -1.12e-03 0.00e+00 3.00e-01 0.00e+00 2.74e-02 3.33e-01 2.74e-01 
7.04e-01 3.33e-08 5.00e-01 1.06e-03 0.00e+00 3.01e-01 0.00e+00 2.81e-02 3.34e-01 2.81e-01 
7.07e-01 2.12e-10 5.00e-01 -1.00e-03 0.00e+00 3.02e-01 0.00e+00 2.87e-02 3.35e-01 2.87e-01 
7.11e-01 8.22e-12 5.00e-01 9.53e-04 0.00e+00 3.02e-01 0.00e+00 2.93e-02 3.36e-01 2.93e-01 
7.14e-01 1.39e-11 5.00e-01 -9.04e-04 0.00e+00 3.03e-01 0.00e+00 2.98e-02 3.37e-01 2.98e-01 
7.18e-01 3.03e-10 5.00e-01 8.58e-04 0.00e+00 3.04e-01 0.00e+00 3.03e-02 3.38e-01 3.03e-01 
7.21e-01 1.33e-09 5.00e-01 -8.14e-04 0.00e+00 3.05e-01 0.00e+00 3.08e-02 3.39e-01 3.08e-01 
7.25e-01 1.02e-08 5.00e-01 7.72e-04 0.00e+00 3.06e-01 0.00e+00 3.12e-02 3.40e-01 3.12e-01 
7.28e-01 5.38e-08 5.00e-01 -7.33e-04 0.00e+00 3.07e-01 0.00e+00 3.16e-02 3.42e-01 3.16e-01 
7.32e-01 3.04e-07 5.00e-01 6.96e-04 0.00e+00 3.08e-01 0.00e+00 3.20e-02 3.43e-01 3.20e-01 
7.35e-01 6.33e-07 1.00e-01 -6.60e-04 0.00e+00 3.10e-01 0.00e+00 3.24e-02 3.44e-01 3.24e-01 
7.39e-01 1.28e-06 5.00e-01 6.27e-04 0.00e+00 3.11e-01 0.00e+00 3.27e-02 3.45e-01 3.27e-01 
7.42e-01 2.18e-06 5.00e-01 -5.93e-04 0.00e+00 3.12e-01 0.00e+00 3.30e-02 3.46e-01 3.30e-01 
7.46e-01 3.26e-06 5.00e-01 5.66e-04 0.00e+00 3.13e-01 0.00e+00 3.33e-02 3.48e-01 3.33e-01 
7.49e-01 5.33e-06 1.00e-01 -5.32e-04 0.00e+00 3.14e-01 0.00e+00 3.36e-02 3.49e-01 3.36e-01 
7.53e-01 9.49e-06 5.00e-01 5.14e-04 0.00e+00 3.15e-01 0.00e+00 3.38e-02 3.50e-01 3.38e-01 
7.56e-01 3.93e-05 1.00e-01 -4.49e-04 0.00e+00 3.16e-01 0.00e+00 3.41e-02 3.52e-01 3.41e-01 
7.60e-01 3.38e-05 5.00e-01 4.59e-04 0.00e+00 3.18e-01 0.00e+00 3.43e-02 3.53e-01 3.43e-01 
7.63e-01 6.87e-05 5.00e-01 -3.69e-04 0.00e+00 3.19e-01 0.00e+00 3.46e-02 3.54e-01 3.46e-01 
7.67e-01 1.09e-04 5.00e-01 4.56e-04 0.00e+00 3.20e-01 0.00e+00 3.48e-02 3.55e-01 3.48e-01 
7.70e-01 1.17e-04 5.00e-01 -3.18e-04 0.00e+00 3.21e-01 0.00e+00 3.50e-02 3.57e-01 3.50e-01 
7.73e-01 1.95e-04 5.00e-01 4.94e-04 0.00e+00 3.22e-01 0.00e+00 3.52e-02 3.58e-01 3.52e-01 
7.77e-01 4.10e-04 5.00e-01 -6.36e-05 0.00e+00 3.24e-01 0.00e+00 3.54e-02 3.59e-01 3.54e-01 
7.80e-01 1.38e-03 5.00e-01 1.43e-03 0.00e+00 3.25e-01 0.00e+00 3.56e-02 3.61e-01 3.56e-01 
7.84e-01 3.56e-03 5.00e-01 2.18e-03 0.00e+00 3.26e-01 0.00e+00 3.58e-02 3.62e-01 3.58e-01 
7.87e-01 8.40e-03 5.00e-01 6.33e-03 0.00e+00 3.27e-01 0.00e+00 3.59e-02 3.63e-01 3.59e-01 
7.91e-01 1.58e-02 5.00e-01 9.85e-03 0.00e+00 3.28e-01 0.00e+00 3.61e-02 3.65e-01 3.61e-01 
7.94e-01 2.72e-02 1.00e-01 1.81e-02 0.00e+00 3.29e-01 0.00e+00 3.62e-02 3.66e-01 3.62e-01 
7.98e-01 4.25e-02 5.00e-01 2.58e-02 0.00e+00 3.30e-01 0.00e+00 3.63e-02 3.66e-01 3.63e-01 
8.01e-01 6.29e-02 5.00e-01 3.92e-02 0.00e+00 3.29e-01 0.00e+00 3.63e-02 3.66e-01 3.63e-01 
8.05e-01 8.82e-02 5.00e-01 5.21e-02 0.00e+00 3.29e-01 0.00e+00 3.62e-02 3.65e-01 3.62e-01 
8.08e-01 1.19e-01 5.00e-01 7.15e-02 0.00e+00 3.26e-01 0.00e+00 3.59e-02 3.62e-01 3.59e-01 
8.12e-01 1.56e-01 5.00e-01 8.96e-02 0.00e+00 3.21e-01 0.00e+00 3.52e-02 3.57e-01 3.52e-01 
8.16e-01 1.98e-01 5.00e-01 1.14e-01 0.00e+00 3.13e-01 0.00e+00 3.40e-02 3.48e-01 3.40e-01 
8.19e-01 2.46e-01 5.00e-01 1.36e-01 0.00e+00 3.03e-01 0.00e+00 3.22e-02 3.37e-01 3.22e-01 
8.23e-01 2.98e-01 5.00e-01 1.62e-01 0.00e+00 2.87e-01 0.00e+00 2.97e-02 3.19e-01 2.97e-01 
8.26e-01 3.54e-01 5.00e-01 1.84e-01 0.00e+00 2.70e-01 0.00e+00 2.65e-02 3.00e-01 2.65e-01 
8.30e-01 4.14e-01 5.00e-01 2.08e-01 0.00e+00 2.45e-01 0.00e+00 2.27e-02 2.72e-01 2.27e-01 
8.33e-01 4.76e-01 5.00e-01 2.24e-01 0.00e+00 2.21e-01 0.00e+00 1.85e-02 2.46e-01 1.85e-01 
8.37e-01 5.40e-01 5.00e-01 2.41e-01 0.00e+00 1.90e-01 0.00e+00 1.43e-02 2.11e-01 1.43e-01 
8.40e-01 6.04e-01 5.00e-01 2.50e-01 0.00e+00 1.63e-01 0.00e+00 1.05e-02 1.81e-01 1.05e-01 
8.44e-01 6.68e-01 5.00e-01 2.57e-01 0.00e+00 1.29e-01 0.00e+00 7.24e-03 1.43e-01 7.24e-02 
8.47e-01 7.29e-01 5.00e-01 2.57e-01 0.00e+00 1.04e-01 0.00e+00 4.78e-03 1.15e-01 4.78e-02 
8.51e-01 7.88e-01 5.00e-01 2.55e-01 0.00e+00 7.32e-02 0.00e+00 3.04e-03 8.13e-02 3.04e-02 
8.54e-01 8.43e-01 5.00e-01 2.48e-01 0.00e+00 5.39e-02 0.00e+00 1.92e-03 5.99e-02 1.92e-02 
8.58e-01 8.91e-01 5.00e-01 2.41e-01 0.00e+00 3.04e-02 0.00e+00 1.21e-03 3.38e-02 1.21e-02 
8.61e-01 9.33e-01 4.66e-01 2.30e-01 0.00e+00 1.98e-02 0.00e+00 7.61e-04 2.20e-02 7.61e-03 
8.65e-01 9.65e-01 5.00e-01 2.20e-01 0.00e+00 4.89e-03 0.00e+00 5.37e-04 5.44e-03 5.37e-03 
8.68e-01 9.88e-01 5.00e-01 2.10e-01 0.00e+00 3.28e-03 0.00e+00 4.22e-04 3.65e-03 4.22e-03 
8.72e-01 1.00e+00 5.00e-01 2.00e-01 0.00e+00 -3.22e-03 0.00e+00 3.46e-04 -3.58e-03 3.46e-03 
8.75e-01 1.00e+00 5.00e-01 1.90e-01 0.00e+00 3.18e-03 0.00e+00 3.43e-04 3.53e-03 3.43e-03 
8.79e-01 1.00e+00 5.00e-01 1.81e-01 0.00e+00 -3.12e-03 0.00e+00 3.15e-04 -3.47e-03 3.15e-03 
8.82e-01 1.00e+00 5.00e-01 1.73e-01 0.00e+00 3.14e-03 0.00e+00 3.25e-04 3.49e-03 3.25e-03 
8.86e-01 1.00e+00 5.00e-01 1.65e-01 0.00e+00 -2.98e-03 0.00e+00 3.02e-04 -3.31e-03 3.02e-03 
8.89e-01 1.00e+00 5.00e-01 1.57e-01 0.00e+00 2.94e-03 0.00e+00 3.11e-04 3.27e-03 3.11e-03 
8.93e-01 1.00e+00 5.00e-01 1.49e-01 0.00e+00 -2.89e-03 0.00e+00 2.90e-04 -3.21e-03 2.90e-03 
8.96e-01 1.00e+00 5.00e-01 1.42e-01 0.00e+00 2.85e-03 0.00e+00 3.00e-04 3.17e-03 3.00e-03 
8.99e-01 1.00e+00 5.00e-01 1.36e-01 0.00e+00 -2.80e-03 0.00e+00 2.79e-04 -3.12e-03 2.79e-03 
9.03e-01 1.00e+00 5.00e-01 1.29e-01 0.00e+00 2.77e-03 0.00e+00 2.89e-04 3.08e-03 2.89e-03 
9.06e-01 1.00e+00 5.00e-01 1.23e-01 0.00e+00 -2.72e-03 0.00e+00 2.69e-04 -3.02e-03 2.69e-03 
9.10e-01 1.00e+00 5.00e-01 1.17e-01 0.00e+00 2.68e-03 0.00e+00 2.80e-04 2.98e-03 2.80e-03 
9.13e-01 1.00e+00 5.00e-01 1.12e-01 0.00e+00 -2.64e-03 0.00e+00 2.61e-04 -2.93e-03 2.61e-03 
9.17e-01 1.00e+00 5.00e-01 1.07e-01 0.00e+00 2.60e-03 0.00e+00 2.71e-04 2.89e-03 2.71e-03 
9.20e-01 1.00e+00 5.00e-01 1.02e-01 0.00e+00 -2.56e-03 0.00e+00 2.53e-04 -2.84e-03 2.53e-03 
9.24e-01 1.00e+00 5.00e-01 9.68e-02 0.00e+00 2.53e-03 0.00e+00 2.63e-04 2.81e-03 2.63e-03 
9.27e-01 9.86e-01 5.00e-01 9.24e-02 0.00e+00 1.71e-03 0.00e+00 2.71e-04 1.90e-03 2.71e-03 
9.31e-01 9.60e-01 5.00e-01 8.77e-02 0.00e+00 9.67e-03 0.00e+00 3.17e-04 1.07e-02 3.17e-03 
9.34e-01 9.24e-01 4.62e-01 8.37e-02 0.00e+00 1.10e-02 0.00e+00 3.47e-04 1.22e-02 3.47e-03 
9.38e-01 8.80e-01 5.00e-01 7.84e-02 0.00e+00 2.00e-02 0.00e+00 4.37e-04 2.22e-02 4.37e-03 
9.42e-01 8.29e-01 5.00e-01 7.47e-02 0.00e+00 2.21e-02 0.00e+00 5.26e-04 2.45e-02 5.26e-03 
9.45e-01 7.75e-01 5.00e-01 6.87e-02 0.00e+00 3.08e-02 0.00e+00 6.45e-04 3.42e-02 6.45e-03 
9.49e-01 7.17e-01 3.59e-01 6.52e-02 0.00e+00 3.29e-02 0.00e+00 6.88e-04 3.66e-02 6.88e-03 
9.52e-01 6.57e-01 5.00e-01 5.85e-02 0.00e+00 4.08e-02 0.00e+00 8.93e-04 4.53e-02 8.93e-03 
9.56e-01 5.97e-01 5.00e-01 5.55e-02 0.00e+00 4.28e-02 0.00e+00 1.10e-03 4.75e-02 1.10e-02 
9.59e-01 5.38e-01 5.00e-01 4.86e-02 0.00e+00 4.94e-02 0.00e+00 1.34e-03 5.48e-02 1.34e-02 
9.63e-01 4.81e-01 2.40e-01 4.60e-02 0.00e+00 5.10e-02 0.00e+00 1.40e-03 5.67e-02 1.40e-02 
9.66e-01 4.26e-01 5.00e-01 3.91e-02 0.00e+00 5.63e-02 0.00e+00 1.74e-03 6.26e-02 1.74e-02 
9.70e-01 3.75e-01 1.88e-01 3.72e-02 0.00e+00 5.77e-02 0.00e+00 1.86e-03 6.42e-02 1.86e-02 
9.73e-01 3.29e-01 5.00e-01 3.09e-02 0.00e+00 6.18e-02 0.00e+00 2.29e-03 6.86e-02 2.29e-02 
9.77e-01 2.88e-01 5.00e-01 2.99e-02 0.00e+00 6.30e-02 0.00e+00 2.71e-03 7.00e-02 2.71e-02 
9.80e-01 2.55e-01 1.27e-01 2.48e-02 0.00e+00 6.60e-02 0.00e+00 2.87e-03 7.33e-02 2.87e-02 
9.84e-01 2.28e-01 5.00e-01 2.49e-02 0.00e+00 6.69e-02 0.00e+00 3.33e-03 7.43e-02 3.33e-02 
9.87e-01 2.10e-01 5.00e-01 2.16e-02 0.00e+00 6.91e-02 0.00e+00 3.76e-03 7.68e-02 3.76e-02 
9.91e-01 2.00e-01 1.00e-01 2.34e-02 0.00e+00 6.96e-02 0.00e+00 3.89e-03 7.73e-02 3.89e-02 
9.94e-01 2.00e-01 1.00e-01 2.23e-02 0.00e+00 7.10e-02 0.00e+00 4.00e-03 7.89e-02 4.00e-02 
9.98e-01 2.00e-01 1.00e-01 2.40e-02 0.00e+00 7.15e-02 0.00e+00 4.11e-03 7.95e-02 4.11e-02 
1.00e+00 1.97e-01 5.00e-01 2.24e-02 0.00e+00 7.32e-02 0.00e+00 4.50e-03 8.13e-02 4.50e-02 
1.00e+00 1.92e-01 5.00e-01 2.33e-02 0.00e+00 7.40e-02 0.00e+00 4.86e-03 8.22e-02 4.86e-02 
1.01e+00 1.85e-01 5.00e-01 2.14e-02 0.00e+00 7.58e-02 0.00e+00 5.21e-03 8.42e-02 5.21e-02 
1.01e+00 1.76e-01 5.00e-01 2.18e-02 0.00e+00 7.69e-02 0.00e+00 5.54e-03 8.54e-02 5.54e-02 
1.02e+00 1.66e-01 5.00e-01 1.97e-02 0.00e+00 7.87e-02 0.00e+00 5.87e-03 8.74e-02 5.87e-02 
1.02e+00 1.55e-01 5.00e-01 1.98e-02 0.00e+00 8.00e-02 0.00e+00 6.19e-03 8.89e-02 6.19e-02 
1.02e+00 1.44e-01 5.00e-01 1.75e-02 0.00e+00 8.18e-02 0.00e+00 6.51e-03 9.09e-02 6.51e-02 
1.03e+00 1.32e-01 5.00e-01 1.73e-02 0.00e+00 8.33e-02 0.00e+00 6.83e-03 9.25e-02 6.83e-02 
1.03e+00 1.21e-01 5.00e-01 1.50e-02 0.00e+00 8.51e-02 0.00e+00 7.16e-03 9.46e-02 7.16e-02 
1.03e+00 1.09e-01 5.00e-01 1.47e-02 0.00e+00 8.66e-02 0.00e+00 7.48e-03 9.62e-02 7.48e-02 
1.04e+00 9.78e-02 5.00e-01 1.25e-02 0.00e+00 8.84e-02 0.00e+00 7.80e-03 9.83e-02 7.80e-02 
1.04e+00 8.70e-02 5.00e-01 1.21e-02 0.00e+00 9.00e-02 0.00e+00 8.13e-03 1.00e-01 8.13e-02 
1.04e+00 7.67e-02 5.00e-01 9.98e-03 0.00e+00 9.18e-02 0.00e+00 8.45e-03 1.02e-01 8.45e-02 
1.05e+00 6.69e-02 5.00e-01 9.56e-03 0.00e+00 9.34e-02 0.00e+00 8.77e-03 1.04e-01 8.77e-02 
1.05e+00 5.78e-02 5.00e-01 7.65e-03 0.00e+00 9.51e-02 0.00e+00 9.09e-03 1.06e-01 9.09e-02 
1.05e+00 4.94e-02 5.00e-01 7.27e-03 0.00e+00 9.68e-02 0.00e+00 9.40e-03 1.08e-01 9.40e-02 
1.06e+00 4.17e-02 5.00e-01 5.57e-03 0.00e+00 9.85e-02 0.00e+00 9.70e-03 1.09e-01 9.70e-02 
1.06e+00 3.47e-02 5.00e-01 5.27e-03 0.00e+00 1.00e-01 0.00e+00 1.00e-02 1.11e-01 1.00e-01 
1.06e+00 2.84e-02 5.00e-01 3.80e-03 0.00e+00 1.02e-01 0.00e+00 1.03e-02 1.13e-01 1.03e-01 
1.07e+00 2.29e-02 5.00e-01 3.61e-03 0.00e+00 1.03e-01 0.00e+00 1.06e-02 1.15e-01 1.06e-01 
1.07e+00 1.81e-02 5.00e-01 2.37e-03 0.00e+00 1.05e-01 0.00e+00 1.08e-02 1.17e-01 1.08e-01 
1.07e+00 1.40e-02 5.00e-01 2.31e-03 0.00e+00 1.07e-01 0.00e+00 1.11e-02 1.19e-01 1.11e-01 
1.08e+00 1.06e-02 5.00e-01 1.32e-03 0.00e+00 1.09e-01 0.00e+00 1.14e-02 1.21e-01 1.14e-01 
1.08e+00 7.82e-03 5.00e-01 1.37e-03 0.00e+00 1.10e-01 0.00e+00 1.16e-02 1.22e-01 1.16e-01 
1.08e+00 5.62e-03 5.00e-01 6.13e-04 0.00e+00 1.12e-01 0.00e+00 1.19e-02 1.24e-01 1.19e-01 
1.09e+00 3.86e-03 5.00e-01 7.51e-04 0.00e+00 1.14e-01 0.00e+00 1.21e-02 1.26e-01 1.21e-01 
1.09e+00 2.48e-03 5.00e-01 1.55e-04 0.00e+00 1.15e-01 0.00e+00 1.24e-02 1.28e-01 1.24e-01 
1.10e+00 1.47e-03 5.00e-01 3.76e-04 0.00e+00 1.17e-01 0.00e+00 1.26e-02 1.30e-01 1.26e-01 
1.10e+00 7.27e-04 5.00e-01 -9.52e-05 0.00e+00 1.19e-01 0.00e+00 1.28e-02 1.32e-01 1.28e-01 
1.10e+00 4.04e-04 5.00e-01 2.38e-04 0.00e+00 1.20e-01 0.00e+00 1.30e-02 1.34e-01 1.30e-01 
1.11e+00 3.05e-04 5.00e-01 -1.13e-04 0.00e+00 1.22e-01 0.00e+00 1.33e-02 1.35e-01 1.33e-01 
1.11e+00 2.57e-04 5.00e-01 2.04e-04 0.00e+00 1.24e-01 0.00e+00 1.35e-02 1.37e-01 1.35e-01 
1.11e+00 2.60e-04 5.00e-01 -9.41e-05 0.00e+00 1.25e-01 0.00e+00 1.37e-02 1.39e-01 1.37e-01 
1.12e+00 3.79e-04 5.00e-01 2.35e-04 0.00e+00 1.27e-01 0.00e+00 1.39e-02 1.41e-01 1.39e-01 
1.12e+00 5.26e-04 5.00e-01 -1.78e-05 0.00e+00 1.29e-01 0.00e+00 1.41e-02 1.43e-01 1.41e-01 
1.12e+00 8.12e-04 5.00e-01 3.39e-04 0.00e+00 1.30e-01 0.00e+00 1.43e-02 1.45e-01 1.43e-01 
1.13e+00 1.01e-03 5.00e-01 8.57e-05 0.00e+00 1.32e-01 0.00e+00 1.45e-02 1.47e-01 1.45e-01 
1.13e+00 1.38e-03 5.00e-01 4.78e-04 0.00e+00 1.34e-01 0.00e+00 1.47e-02 1.48e-01 1.47e-01 
1.13e+00 1.63e-03 5.00e-01 2.18e-04 0.00e+00 1.35e-01 0.00e+00 1.49e-02 1.50e-01 1.49e-01 
1.14e+00 1.79e-03 5.00e-01 5.37e-04 0.00e+00 1.37e-01 0.00e+00 1.51e-02 1.52e-01 1.51e-01 
1.14e+00 1.94e-03 5.00e-01 3.10e-04 0.00e+00 1.39e-01 0.00e+00 1.53e-02 1.54e-01 1.53e-01 
1.14e+00 2.12e-03 5.00e-01 6.10e-04 0.00e+00 1.40e-01 0.00e+00 1.55e-02 1.56e-01 1.55e-01 
1.15e+00 2.26e-03 5.00e-01 3.98e-04 0.00e+00 1.42e-01 0.00e+00 1.57e-02 1.58e-01 1.57e-01 
1.15e+00 2.34e-03 5.00e-01 6.43e-04 0.00e+00 1.44e-01 0.00e+00 1.59e-02 1.59e-01 1.59e-01 
1.16e+00 2.27e-03 5.00e-01 3.93e-04 0.00e+00 1.45e-01 0.00e+00 1.61e-02 1.61e-01 1.61e-01 
1.16e+00 2.28e-03 5.00e-01 6.47e-04 0.00e+00 1.47e-01 0.00e+00 1.63e-02 1.63e-01 1.63e-01 
1.16e+00 2.28e-03 5.00e-01 4.15e-04 0.00e+00 1.48e-01 0.00e+00 1.64e-02 1.65e-01 1.64e-01 
1.17e+00 2.34e-03 5.00e-01 6.75e-04 0.00e+00 1.50e-01 0.00e+00 1.66e-02 1.67e-01 1.66e-01 
1.17e+00 2.50e-03 5.00e-01 5.13e-04 0.00e+00 1.52e-01 0.00e+00 1.68e-02 1.69e-01 1.68e-01 
1.17e+00 2.70e-03 5.00e-01 7.75e-04 0.00e+00 1.53e-01 0.00e+00 1.70e-02 1.70e-01 1.70e-01 
1.18e+00 2.89e-03 5.00e-01 6.30e-04 0.00e+00 1.55e-01 0.00e+00 1.72e-02 1.72e-01 1.72e-01 
1.18e+00 3.01e-03 5.00e-01 8.37e-04 0.00e+00 1.57e-01 0.00e+00 1.74e-02 1.74e-01 1.74e-01 
1.18e+00 3.09e-03 5.00e-01 6.97e-04 0.00e+00 1.58e-01 0.00e+00 1.76e-02 1.76e-01 1.76e-01 
1.19e+00 3.14e-03 5.00e-01 8.66e-04 0.00e+00 1.60e-01 0.00e+00 1.77e-02 1.78e-01 1.77e-01 
1.19e+00 3.20e-03 5.00e-01 7.53e-04 0.00e+00 1.61e-01 0.00e+00 1.79e-02 1.79e-01 1.79e-01 
1.19e+00 3.37e-03 5.00e-01 9.58e-04 0.00e+00 1.63e-01 0.00e+00 1.81e-02 1.81e-01 1.81e-01 
1.20e+00 3.43e-03 5.00e-01 8.11e-04 0.00e+00 1.65e-01 0.00e+00 1.83e-02 1.83e-01 1.83e-01 
1.20e+00 3.53e-03 5.00e-01 1.02e-03 0.00e+00 1.66e-01 0.00e+00 1.85e-02 1.85e-01 1.85e-01 
1.20e+00 3.50e-03 5.00e-01 8.26e-04 0.00e+00 1.68e-01 0.00e+00 1.86e-02 1.87e-01 1.86e-01 
1.21e+00 3.56e-03 5.00e-01 1.05e-03 0.00e+00 1.69e-01 0.00e+00 1.88e-02 1.88e-01 1.88e-01 
1.21e+00 3.47e-03 5.00e-01 8.09e-04 0.00e+00 1.71e-01 0.00e+00 1.90e-02 1.90e-01 1.90e-01 
1.21e+00 3.40e-03 5.00e-01 1.02e-03 0.00e+00 1.73e-01 0.00e+00 1.92e-02 1.92e-01 1.92e-01 
1.22e+00 3.36e-03 5.00e-01 8.15e-04 0.00e+00 1.74e-01 0.00e+00 1.94e-02 1.94e-01 1.94e-01 
1.22e+00 3.37e-03 5.00e-01 1.03e-03 0.00e+00 1.76e-01 0.00e+00 1.95e-02 1.95e-01 1.95e-01 
1.23e+00 3.39e-03 5.00e-01 8.51e-04 0.00e+00 1.77e-01 0.00e+00 1.97e-02 1.97e-01 1.97e-01 
1.23e+00 3.34e-03 5.00e-01 1.01e-03 0.00e+00 1.79e-01 0.00e+00 1.99e-02 1.99e-01 1.99e-01 
1.23e+00 3.26e-03 5.00e-01 8.34e-04 0.00e+00 1.81e-01 0.00e+00 2.01e-02 2.01e-01 2.01e-01 
1.24e+00 3.22e-03 5.00e-01 9.97e-04 0.00e+00 1.82e-01 0.00e+00 2.02e-02 2.02e-01 2.02e-01 
1.24e+00 3.12e-03 5.00e-01 8.01e-04 0.00e+00 1.84e-01 0.00e+00 2.04e-02 2.04e-01 2.04e-01 
1.24e+00 2.93e-03 5.00e-01 8.97e-04 0.00e+00 1.85e-01 0.00e+00 2.06e-02 2.06e-01 2.06e-01 
1.25e+00 2.75e-03 5.00e-01 7.15e-04 0.00e+00 1.87e-01 0.00e+00 2.08e-02 2.08e-01 2.08e-01 
1.25e+00 2.62e-03 5.00e-01 8.24e-04 0.00e+00 1.88e-01 0.00e+00 2.09e-02 2.09e-01 2.09e-01 
1.25e+00 2.50e-03 5.00e-01 6.67e-04 0.00e+00 1.90e-01 0.00e+00 2.11e-02 2.11e-01 2.11e-01 
1.26e+00 2.45e-03 5.00e-01 7.95e-04 0.00e+00 1.92e-01 0.00e+00 2.13e-02 2.13e-01 2.13e-01 
1.26e+00 2.36e-03 5.00e-01 6.36e-04 0.00e+00 1.93e-01 0.00e+00 2.14e-02 2.15e-01 2.14e-01 
1.26e+00 2.37e-03 5.00e-01 8.04e-04 0.00e+00 1.95e-01 0.00e+00 2.16e-02 2.16e-01 2.16e-01 
1.27e+00 2.38e-03 5.00e-01 6.58e-04 0.00e+00 1.96e-01 0.00e+00 2.18e-02 2.18e-01 2.18e-01 
1.27e+00 2.46e-03 5.00e-01 8.59e-04 0.00e+00 1.98e-01 0.00e+00 2.20e-02 2.20e-01 2.20e-01 
1.27e+00 2.65e-03 5.00e-01 7.95e-04 0.00e+00 1.99e-01 0.00e+00 2.21e-02 2.21e-01 2.21e-01 
1.28e+00 2.87e-03 5.00e-01 1.00e-03 0.00e+00 2.01e-01 0.00e+00 2.23e-02 2.23e-01 2.23e-01 
1.28e+00 3.16e-03 5.00e-01 9.97e-04 0.00e+00 2.02e-01 0.00e+00 2.25e-02 2.25e-01 2.25e-01 
1.28e+00 3.46e-03 5.00e-01 1.20e-03 0.00e+00 2.04e-01 0.00e+00 2.26e-02 2.26e-01 2.26e-01 
1.29e+00 3.68e-03 5.00e-01 1.16e-03 0.00e+00 2.05e-01 0.00e+00 2.28e-02 2.28e-01 2.28e-01 
1.29e+00 3.83e-03 5.00e-01 1.31e-03 0.00e+00 2.07e-01 0.00e+00 2.30e-02 2.30e-01 2.30e-01 
1.29e+00 3.94e-03 5.00e-01 1.26e-03 0.00e+00 2.08e-01 0.00e+00 2.31e-02 2.32e-01 2.31e-01 
1.30e+00 4.01e-03 5.00e-01 1.37e-03 0.00e+00 2.10e-01 0.00e+00 2.33e-02 2.33e-01 2.33e-01 
1.30e+00 4.05e-03 5.00e-01 1.31e-03 0.00e+00 2.11e-01 0.00e+00 2.35e-02 2.35e-01 2.35e-01 
1.31e+00 4.01e-03 5.00e-01 1.36e-03 0.00e+00 2.13e-01 0.00e+00 2.37e-02 2.37e-01 2.37e-01 
1.31e+00 4.00e-03 5.00e-01 1.32e-03 0.00e+00 2.14e-01 0.00e+00 2.38e-02 2.38e-01 2.38e-01 
1.31e+00 3.90e-03 5.00e-01 1.31e-03 0.00e+00 2.16e-01 0.00e+00 2.40e-02 2.40e-01 2.40e-01 
1.32e+00 3.75e-03 5.00e-01 1.24e-03 0.00e+00 2.17e-01 0.00e+00 2.41e-02 2.42e-01 2.41e-01 
1.32e+00 3.63e-03 5.00e-01 1.25e-03 0.00e+00 2.19e-01 0.00e+00 2.43e-02 2.43e-01 2.43e-01 
1.32e+00 3.55e-03 5.00e-01 1.20e-03 0.00e+00 2.20e-01 0.00e+00 2.45e-02 2.45e-01 2.45e-01 
1.33e+00 3.44e-03 5.00e-01 1.19e-03 0.00e+00 2.22e-01 0.00e+00 2.46e-02 2.46e-01 2.46e-01 
1.33e+00 3.42e-03 5.00e-01 1.20e-03 0.00e+00 2.23e-01 0.00e+00 2.48e-02 2.48e-01 2.48e-01 
1.33e+00 3.37e-03 5.00e-01 1.17e-03 0.00e+00 2.25e-01 0.00e+00 2.50e-02 2.50e-01 2.50e-01 
1.34e+00 3.29e-03 5.00e-01 1.16e-03 0.00e+00 2.26e-01 0.00e+00 2.51e-02 2.51e-01 2.51e-01 
1.34e+00 3.11e-03 5.00e-01 1.06e-03 0.00e+00 2.28e-01 0.00e+00 2.53e-02 2.53e-01 2.53e-01 
1.34e+00 2.88e-03 5.00e-01 1.01e-03 0.00e+00 2.29e-01 0.00e+00 2.55e-02 2.55e-01 2.55e-01 
1.35e+00 2.59e-03 5.00e-01 8.70e-04 0.00e+00 2.31e-01 0.00e+00 2.56e-02 2.56e-01 2.56e-01 
1.35e+00 2.29e-03 5.00e-01 7.99e-04 0.00e+00 2.32e-01 0.00e+00 2.58e-02 2.58e-01 2.58e-01 
1.35e+00 2.00e-03 5.00e-01 6.65e-04 0.00e+00 2.34e-01 0.00e+00 2.60e-02 2.60e-01 2.60e-01 
1.36e+00 1.74e-03 5.00e-01 6.16e-04 0.00e+00 2.35e-01 0.00e+00 2.61e-02 2.61e-01 2.61e-01 
1.36e+00 1.50e-03 5.00e-01 4.97e-04 0.00e+00 2.37e-01 0.00e+00 2.63e-02 2.63e-01 2.63e-01 
1.36e+00 1.34e-03 5.00e-01 4.98e-04 0.00e+00 2.38e-01 0.00e+00 2.64e-02 2.64e-01 2.64e-01 
1.37e+00 1.21e-03 5.00e-01 4.08e-04 0.00e+00 2.39e-01 0.00e+00 2.66e-02 2.66e-01 2.66e-01 
1.37e+00 1.10e-03 5.00e-01 4.21e-04 0.00e+00 2.41e-01 0.00e+00 2.68e-02 2.68e-01 2.68e-01 
1.38e+00 1.03e-03 5.00e-01 3.63e-04 0.00e+00 2.42e-01 0.00e+00 2.69e-02 2.69e-01 2.69e-01 
1.38e+00 1.00e-03 5.00e-01 4.02e-04 0.00e+00 2.44e-01 0.00e+00 2.71e-02 2.71e-01 2.71e-01 
1.38e+00 1.01e-03 5.00e-01 3.76e-04 0.00e+00 2.45e-01 0.00e+00 2.72e-02 2.72e-01 2.72e-01 
1.39e+00 1.09e-03 5.00e-01 4.65e-04 0.00e+00 2.47e-01 0.00e+00 2.74e-02 2.74e-01 2.74e-01 
1.39e+00 1.24e-03 5.00e-01 4.96e-04 0.00e+00 2.48e-01 0.00e+00 2.76e-02 2.76e-01 2.76e-01 
1.39e+00 1.48e-03 5.00e-01 6.59e-04 0.00e+00 2.49e-01 0.00e+00 2.77e-02 2.77e-01 2.77e-01 
1.40e+00 1.85e-03 5.00e-01 7.93e-04 0.00e+00 2.51e-01 0.00e+00 2.79e-02 2.79e-01 2.79e-01 
1.40e+00 2.30e-03 5.00e-01 1.02e-03 0.00e+00 2.52e-01 0.00e+00 2.80e-02 2.80e-01 2.80e-01 
1.40e+00 2.78e-03 5.00e-01 1.19e-03 0.00e+00 2.54e-01 0.00e+00 2.82e-02 2.82e-01 2.82e-01 
1.41e+00 3.34e-03 5.00e-01 1.48e-03 0.00e+00 2.55e-01 0.00e+00 2.83e-02 2.83e-01 2.83e-01 
1.41e+00 4.05e-03 5.00e-01 1.77e-03 0.00e+00 2.57e-01 0.00e+00 2.85e-02 2.85e-01 2.85e-01 
1.41e+00 4.87e-03 5.00e-01 2.15e-03 0.00e+00 2.58e-01 0.00e+00 2.87e-02 2.87e-01 2.87e-01 
1.42e+00 5.90e-03 5.00e-01 2.63e-03 0.00e+00 2.59e-01 0.00e+00 2.88e-02 2.88e-01 2.88e-01 
1.42e+00 7.22e-03 5.00e-01 3.25e-03 0.00e+00 2.61e-01 0.00e+00 2.90e-02 2.90e-01 2.90e-01 
1.42e+00 8.89e-03 5.00e-01 4.03e-03 0.00e+00 2.62e-01 0.00e+00 2.91e-02 2.91e-01 2.91e-01 
1.43e+00 1.09e-02 5.00e-01 4.92e-03 0.00e+00 2.63e-01 0.00e+00 2.93e-02 2.93e-01 2.93e-01 
1.43e+00 1.31e-02 5.00e-01 5.89e-03 0.00e+00 2.65e-01 0.00e+00 2.94e-02 2.94e-01 2.94e-01 
1.44e+00 1.55e-02 5.00e-01 7.02e-03 0.00e+00 2.66e-01 0.00e+00 2.96e-02 2.96e-01 2.96e-01 
1.44e+00 1.83e-02 5.00e-01 8.27e-03 0.00e+00 2.68e-01 0.00e+00 2.97e-02 2.97e-01 2.97e-01 
1.44e+00 2.13e-02 5.00e-01 9.65e-03 0.00e+00 2.69e-01 0.00e+00 2.99e-02 2.99e-01 2.99e-01 
1.45e+00 2.46e-02 5.00e-01 1.12e-02 0.00e+00 2.70e-01 0.00e+00 3.00e-02 3.00e-01 3.00e-01 
1.45e+00 2.82e-02 5.00e-01 1.28e-02 0.00e+00 2.71e-01 0.00e+00 3.01e-02 3.02e-01 3.01e-01 
1.45e+00 3.20e-02 5.00e-01 1.45e-02 0.00e+00 2.73e-01 0.00e+00 3.02e-02 3.03e-01 3.02e-01 
1.46e+00 3.61e-02 5.00e-01 1.64e-02 0.00e+00 2.74e-01 0.00e+00 3.04e-02 3.04e-01 3.04e-01 
1.46e+00 4.04e-02 5.00e-01 1.84e-02 0.00e+00 2.75e-01 0.00e+00 3.05e-02 3.06e-01 3.05e-01 
1.46e+00 4.48e-02 5.00e-01 2.04e-02 0.00e+00 2.76e-01 0.00e+00 3.06e-02 3.07e-01 3.06e-01 
1.47e+00 4.95e-02 5.00e-01 2.26e-02 0.00e+00 2.77e-01 0.00e+00 3.07e-02 3.08e-01 3.07e-01 
1.47e+00 5.42e-02 5.00e-01 2.48e-02 0.00e+00 2.78e-01 0.00e+00 3.07e-02 3.09e-01 3.07e-01 
1.47e+00 5.91e-02 5.00e-01 2.71e-02 0.00e+00 2.79e-01 0.00e+00 3.08e-02 3.10e-01 3.08e-01 
1.48e+00 6.40e-02 5.00e-01 2.93e-02 0.00e+00 2.80e-01 0.00e+00 3.08e-02 3.11e-01 3.08e-01 
1.48e+00 6.90e-02 5.00e-01 3.17e-02 0.00e+00 2.81e-01 0.00e+00 3.09e-02 3.13e-01 3.09e-01 
1.48e+00 7.39e-02 5.00e-01 3.40e-02 0.00e+00 2.82e-01 0.00e+00 3.09e-02 3.13e-01 3.09e-01 
1.49e+00 7.88e-02 5.00e-01 3.62e-02 0.00e+00 2.83e-01 0.00e+00 3.09e-02 3.14e-01 3.09e-01 
1.49e+00 8.36e-02 5.00e-01 3.85e-02 0.00e+00 2.84e-01 0.00e+00 3.09e-02 3.15e-01 3.09e-01 
1.49e+00 8.82e-02 5.00e-01 4.07e-02 0.00e+00 2.84e-01 0.00e+00 3.09e-02 3.16e-01 3.09e-01 
1.50e+00 9.27e-02 5.00e-01 4.27e-02 0.00e+00 2.85e-01 0.00e+00 3.08e-02 3.17e-01 3.08e-01 
1.50e+00 9.69e-02 5.00e-01 4.47e-02 0.00e+00 2.86e-01 0.00e+00 3.08e-02 3.17e-01 3.08e-01 
1.51e+00 1.01e-01 5.00e-01 4.66e-02 0.00e+00 2.86e-01 0.00e+00 3.07e-02 3.18e-01 3.07e-01 
1.51e+00 1.05e-01 5.00e-01 4.84e-02 0.00e+00 2.87e-01 0.00e+00 3.06e-02 3.19e-01 3.06e-01 
1.51e+00 1.08e-01 5.00e-01 5.00e-02 0.00e+00 2.87e-01 0.00e+00 3.05e-02 3.19e-01 3.05e-01 
1.52e+00 1.11e-01 5.00e-01 5.14e-02 0.00e+00 2.88e-01 0.00e+00 3.04e-02 3.20e-01 3.04e-01 
1.52e+00 1.14e-01 5.00e-01 5.28e-02 0.00e+00 2.88e-01 0.00e+00 3.04e-02 3.20e-01 3.04e-01 
1.52e+00 1.16e-01 5.00e-01 5.39e-02 0.00e+00 2.89e-01 0.00e+00 3.03e-02 3.21e-01 3.03e-01 
1.53e+00 1.18e-01 5.00e-01 5.49e-02 0.00e+00 2.89e-01 0.00e+00 3.02e-02 3.22e-01 3.02e-01 
1.53e+00 1.20e-01 5.00e-01 5.58e-02 0.00e+00 2.90e-01 0.00e+00 3.01e-02 3.22e-01 3.01e-01 
1.53e+00 1.22e-01 5.00e-01 5.64e-02 0.00e+00 2.90e-01 0.00e+00 3.00e-02 3.23e-01 3.00e-01 
1.54e+00 1.23e-01 5.00e-01 5.70e-02 0.00e+00 2.91e-01 0.00e+00 2.99e-02 3.23e-01 2.99e-01 
1.54e+00 1.23e-01 5.00e-01 5.73e-02 0.00e+00 2.91e-01 0.00e+00 2.98e-02 3.24e-01 2.98e-01 
1.54e+00 1.24e-01 5.00e-01 5.76e-02 0.00e+00 2.92e-01 0.00e+00 2.98e-02 3.24e-01 2.98e-01 
1.55e+00 1.24e-01 5.00e-01 5.77e-02 0.00e+00 2.92e-01 0.00e+00 2.97e-02 3.25e-01 2.97e-01 
1.55e+00 1.24e-01 5.00e-01 5.77e-02 0.00e+00 2.93e-01 0.00e+00 2.97e-02 3.25e-01 2.97e-01 
1.55e+00 1.24e-01 5.00e-01 5.76e-02 0.00e+00 2.93e-01 0.00e+00 2.96e-02 3.26e-01 2.96e-01 
1.56e+00 1.23e-01 5.00e-01 5.74e-02 0.00e+00 2.94e-01 0.00e+00 2.96e-02 3.27e-01 2.96e-01 
1.56e+00 1.22e-01 5.00e-01 5.71e-02 0.00e+00 2.94e-01 0.00e+00 2.96e-02 3.27e-01 2.96e-01 
1.56e+00 1.21e-01 5.00e-01 5.68e-02 0.00e+00 2.95e-01 0.00e+00 2.96e-02 3.28e-01 2.96e-01 
1.57e+00 1.20e-01 5.00e-01 5.63e-02 0.00e+00 2.96e-01 0.00e+00 2.96e-02 3.28e-01 2.96e-01 
1.57e+00 1.19e-01 5.00e-01 5.58e-02 0.00e+00 2.96e-01 0.00e+00 2.97e-02 3.29e-01 2.97e-01 
1.57e+00 1.18e-01 5.00e-01 5.53e-02 0.00e+00 2.97e-01 0.00e+00 2.97e-02 3.30e-01 2.97e-01 
1.58e+00 1.17e-01 5.00e-01 5.47e-02 0.00e+00 2.97e-01 0.00e+00 2.98e-02 3.30e-01 2.98e-01 
1.58e+00 1.15e-01 5.00e-01 5.42e-02 0.00e+00 2.98e-01 0.00e+00 2.98e-02 3.31e-01 2.98e-01 
1.59e+00 1.14e-01 5.00e-01 5.36e-02 0.00e+00 2.99e-01 0.00e+00 2.99e-02 3.32e-01 2.99e-01 
1.59e+00 1.12e-01 5.00e-01 5.30e-02 0.00e+00 2.99e-01 0.00e+00 3.00e-02 3.33e-01 3.00e-01 
1.59e+00 1.11e-01 5.00e-01 5.24e-02 0.00e+00 3.00e-01 0.00e+00 3.01e-02 3.33e-01 3.01e-01 
1.60e+00 1.09e-01 5.00e-01 5.18e-02 0.00e+00 3.01e-01 0.00e+00 3.02e-02 3.34e-01 3.02e-01 
1.60e+00 1.08e-01 5.00e-01 5.13e-02 0.00e+00 3.01e-01 0.00e+00 3.03e-02 3.35e-01 3.03e-01 
1.60e+00 1.07e-01 5.00e-01 5.07e-02 0.00e+00 3.02e-01 0.00e+00 3.04e-02 3.36e-01 3.04e-01 
1.61e+00 1.05e-01 5.00e-01 5.02e-02 0.00e+00 3.03e-01 0.00e+00 3.05e-02 3.36e-01 3.05e-01 
1.61e+00 1.04e-01 5.00e-01 4.97e-02 0.00e+00 3.03e-01 0.00e+00 3.06e-02 3.37e-01 3.06e-01 
1.61e+00 1.03e-01 5.00e-01 4.92e-02 0.00e+00 3.04e-01 0.00e+00 3.07e-02 3.38e-01 3.07e-01 
1.62e+00 1.02e-01 5.00e-01 4.88e-02 0.00e+00 3.05e-01 0.00e+00 3.08e-02 3.39e-01 3.08e-01 
1.62e+00 1.01e-01 5.00e-01 4.84e-02 0.00e+00 3.06e-01 0.00e+00 3.09e-02 3.39e-01 3.09e-01 
1.62e+00 9.96e-02 5.00e-01 4.81e-02 0.00e+00 3.06e-01 0.00e+00 3.11e-02 3.40e-01 3.11e-01 
1.63e+00 9.87e-02 5.00e-01 4.77e-02 0.00e+00 3.07e-01 0.00e+00 3.12e-02 3.41e-01 3.12e-01 
1.63e+00 9.79e-02 5.00e-01 4.75e-02 0.00e+00 3.08e-01 0.00e+00 3.13e-02 3.42e-01 3.13e-01 
1.63e+00 9.72e-02 5.00e-01 4.73e-02 0.00e+00 3.08e-01 0.00e+00 3.14e-02 3.43e-01 3.14e-01 
1.64e+00 9.65e-02 5.00e-01 4.71e-02 0.00e+00 3.09e-01 0.00e+00 3.15e-02 3.43e-01 3.15e-01 
1.64e+00 9.60e-02 5.00e-01 4.69e-02 0.00e+00 3.10e-01 0.00e+00 3.17e-02 3.44e-01 3.17e-01 
1.65e+00 9.55e-02 5.00e-01 4.68e-02 0.00e+00 3.11e-01 0.00e+00 3.18e-02 3.45e-01 3.18e-01 
1.65e+00 9.51e-02 5.00e-01 4.67e-02 0.00e+00 3.11e-01 0.00e+00 3.19e-02 3.46e-01 3.19e-01 
1.65e+00 9.48e-02 5.00e-01 4.67e-02 0.00e+00 3.12e-01 0.00e+00 3.20e-02 3.47e-01 3.20e-01 
1.66e+00 9.45e-02 5.00e-01 4.67e-02 0.00e+00 3.13e-01 0.00e+00 3.21e-02 3.47e-01 3.21e-01 
1.66e+00 9.43e-02 5.00e-01 4.67e-02 0.00e+00 3.13e-01 0.00e+00 3.22e-02 3.48e-01 3.22e-01 
1.66e+00 9.42e-02 5.00e-01 4.67e-02 0.00e+00 3.14e-01 0.00e+00 3.23e-02 3.49e-01 3.23e-01 
1.67e+00 9.40e-02 5.00e-01 4.68e-02 0.00e+00 3.15e-01 0.00e+00 3.24e-02 3.50e-01 3.24e-01 
1.67e+00 9.39e-02 5.00e-01 4.68e-02 0.00e+00 3.15e-01 0.00e+00 3.25e-02 3.50e-01 3.25e-01 
1.67e+00 9.37e-02 5.00e-01 4.68e-02 0.00e+00 3.16e-01 0.00e+00 3.26e-02 3.51e-01 3.26e-01 
1.68e+00 9.36e-02 5.00e-01 4.68e-02 0.00e+00 3.17e-01 0.00e+00 3.27e-02 3.52e-01 3.27e-01 
1.68e+00 9.33e-02 5.00e-01 4.68e-02 0.00e+00 3.18e-01 0.00e+00 3.28e-02 3.53e-01 3.28e-01 
1.68e+00 9.30e-02 5.00e-01 4.67e-02 0.00e+00 3.18e-01 0.00e+00 3.29e-02 3.54e-01 3.29e-01 
1.69e+00 9.26e-02 5.00e-01 4.66e-02 0.00e+00 3.19e-01 0.00e+00 3.30e-02 3.54e-01 3.30e-01 
1.69e+00 9.20e-02 5.00e-01 4.63e-02 0.00e+00 3.20e-01 0.00e+00 3.31e-02 3.55e-01 3.31e-01 
1.69e+00 9.12e-02 5.00e-01 4.60e-02 0.00e+00 3.21e-01 0.00e+00 3.32e-02 3.56e-01 3.32e-01 
1.70e+00 9.02e-02 5.00e-01 4.56e-02 0.00e+00 3.21e-01 0.00e+00 3.33e-02 3.57e-01 3.33e-01 
1.70e+00 8.90e-02 5.00e-01 4.50e-02 0.00e+00 3.22e-01 0.00e+00 3.34e-02 3.58e-01 3.34e-01 
1.70e+00 8.75e-02 5.00e-01 4.42e-02 0.00e+00 3.23e-01 0.00e+00 3.35e-02 3.59e-01 3.35e-01 
1.71e+00 8.57e-02 5.00e-01 4.34e-02 0.00e+00 3.24e-01 0.00e+00 3.36e-02 3.60e-01 3.36e-01 
1.71e+00 8.36e-02 5.00e-01 4.23e-02 0.00e+00 3.25e-01 0.00e+00 3.37e-02 3.61e-01 3.37e-01 
1.72e+00 8.11e-02 5.00e-01 4.10e-02 0.00e+00 3.26e-01 0.00e+00 3.39e-02 3.62e-01 3.39e-01 
1.72e+00 7.82e-02 5.00e-01 3.95e-02 0.00e+00 3.27e-01 0.00e+00 3.40e-02 3.63e-01 3.40e-01 
1.72e+00 7.50e-02 5.00e-01 3.79e-02 0.00e+00 3.28e-01 0.00e+00 3.42e-02 3.64e-01 3.42e-01 
1.73e+00 7.13e-02 5.00e-01 3.60e-02 0.00e+00 3.29e-01 0.00e+00 3.44e-02 3.65e-01 3.44e-01 
1.73e+00 6.73e-02 5.00e-01 3.40e-02 0.00e+00 3.30e-01 0.00e+00 3.46e-02 3.66e-01 3.46e-01 
1.73e+00 6.29e-02 5.00e-01 3.16e-02 0.00e+00 3.31e-01 0.00e+00 3.48e-02 3.68e-01 3.48e-01 
1.74e+00 5.82e-02 5.00e-01 2.92e-02 0.00e+00 3.32e-01 0.00e+00 3.50e-02 3.69e-01 3.50e-01 
1.74e+00 5.32e-02 5.00e-01 2.65e-02 0.00e+00 3.33e-01 0.00e+00 3.52e-02 3.70e-01 3.52e-01 
1.74e+00 4.79e-02 5.00e-01 2.38e-02 0.00e+00 3.34e-01 0.00e+00 3.54e-02 3.72e-01 3.54e-01 
1.75e+00 4.24e-02 5.00e-01 2.09e-02 0.00e+00 3.36e-01 0.00e+00 3.56e-02 3.73e-01 3.56e-01 
1.75e+00 3.69e-02 5.00e-01 1.81e-02 0.00e+00 3.37e-01 0.00e+00 3.59e-02 3.74e-01 3.59e-01 
1.75e+00 3.12e-02 5.00e-01 1.51e-02 0.00e+00 3.38e-01 0.00e+00 3.61e-02 3.76e-01 3.61e-01 
1.76e+00 2.57e-02 5.00e-01 1.23e-02 0.00e+00 3.39e-01 0.00e+00 3.64e-02 3.77e-01 3.64e-01 
1.76e+00 2.04e-02 5.00e-01 9.53e-03 0.00e+00 3.40e-01 0.00e+00 3.66e-02 3.78e-01 3.66e-01 
1.76e+00 1.54e-02 5.00e-01 7.06e-03 0.00e+00 3.42e-01 0.00e+00 3.69e-02 3.80e-01 3.69e-01 
1.77e+00 1.09e-02 5.00e-01 4.68e-03 0.00e+00 3.43e-01 0.00e+00 3.71e-02 3.81e-01 3.71e-01 
1.77e+00 6.92e-03 5.00e-01 2.83e-03 0.00e+00 3.44e-01 0.00e+00 3.73e-02 3.82e-01 3.73e-01 
1.77e+00 3.73e-03 5.00e-01 1.25e-03 0.00e+00 3.45e-01 0.00e+00 3.75e-02 3.83e-01 3.75e-01 
1.78e+00 1.41e-03 5.00e-01 3.10e-04 0.00e+00 3.46e-01 0.00e+00 3.77e-02 3.85e-01 3.77e-01 
1.78e+00 3.50e-05 5.00e-01 -2.57e-04 0.00e+00 3.47e-01 0.00e+00 3.79e-02 3.86e-01 3.79e-01 
1.79e+00 7.31e-09 5.00e-01 2.44e-04 0.00e+00 3.48e-01 0.00e+00 3.81e-02 3.87e-01 3.81e-01 
1.79e+00 2.00e-15 5.00e-01 -2.32e-04 0.00e+00 3.50e-01 0.00e+00 3.83e-02 3.88e-01 3.83e-01 
1.79e+00 0.00e+00 5.00e-01 2.20e-04 0.00e+00 3.51e-01 0.00e+00 3.85e-02 3.90e-01 3.85e-01 
1.80e+00 0.00e+00 5.00e-01 -2.08e-04 0.00e+00 3.52e-01 0.00e+00 3.87e-02 3.91e-01 3.87e-01 
1.80e+00 0.00e+00 5.00e-01 1.98e-04 0.00e+00 3.53e-01 0.00e+00 3.89e-02 3.92e-01 3.89e-01 
1.80e+00 0.00e+00 5.00e-01 -1.88e-04 0.00e+00 3.54e-01 0.00e+00 3.90e-02 3.94e-01 3.90e-01 
1.81e+00 0.00e+00 5.00e-01 1.78e-04 0.00e+00 3.55e-01 0.00e+00 3.92e-02 3.95e-01 3.92e-01 
1.81e+00 0.00e+00 5.00e-01 -1.69e-04 0.00e+00 3.57e-01 0.00e+00 3.93e-02 3.96e-01 3.93e-01 
1.81e+00 1.58e-03 5.00e-01 1.89e-03 0.00e+00 3.58e-01 0.00e+00 3.95e-02 3.97e-01 3.95e-01 
1.82e+00 4.34e-03 5.00e-01 2.97e-03 0.00e+00 3.59e-01 0.00e+00 3.97e-02 3.99e-01 3.97e-01 
1.82e+00 8.16e-03 5.00e-01 6.16e-03 0.00e+00 3.60e-01 0.00e+00 3.98e-02 4.00e-01 3.98e-01 
1.82e+00 1.28e-02 5.00e-01 8.23e-03 0.00e+00 3.61e-01 0.00e+00 3.99e-02 4.01e-01 3.99e-01 
1.83e+00 1.79e-02 5.00e-01 1.20e-02 0.00e+00 3.62e-01 0.00e+00 4.01e-02 4.02e-01 4.01e-01 
1.83e+00 2.34e-02 5.00e-01 1.46e-02 0.00e+00 3.63e-01 0.00e+00 4.02e-02 4.04e-01 4.02e-01 
1.83e+00 2.91e-02 5.00e-01 1.85e-02 0.00e+00 3.64e-01 0.00e+00 4.03e-02 4.05e-01 4.03e-01 
1.84e+00 3.47e-02 5.00e-01 2.11e-02 0.00e+00 3.65e-01 0.00e+00 4.04e-02 4.06e-01 4.04e-01 
1.84e+00 4.00e-02 5.00e-01 2.48e-02 0.00e+00 3.66e-01 0.00e+00 4.05e-02 4.07e-01 4.05e-01 
1.84e+00 4.49e-02 5.00e-01 2.70e-02 0.00e+00 3.67e-01 0.00e+00 4.06e-02 4.08e-01 4.06e-01 
1.85e+00 4.93e-02 5.00e-01 2.99e-02 0.00e+00 3.68e-01 0.00e+00 4.06e-02 4.09e-01 4.06e-01 
1.85e+00 5.30e-02 5.00e-01 3.14e-02 0.00e+00 3.69e-01 0.00e+00 4.06e-02 4.10e-01 4.06e-01 
1.85e+00 5.59e-02 5.00e-01 3.34e-02 0.00e+00 3.69e-01 0.00e+00 4.07e-02 4.10e-01 4.07e-01 
1.86e+00 5.79e-02 5.00e-01 3.40e-02 0.00e+00 3.70e-01 0.00e+00 4.07e-02 4.11e-01 4.07e-01 
1.86e+00 5.89e-02 5.00e-01 3.48e-02 0.00e+00 3.71e-01 0.00e+00 4.07e-02 4.12e-01 4.07e-01 
1.87e+00 5.90e-02 5.00e-01 3.43e-02 0.00e+00 3.72e-01 0.00e+00 4.08e-02 4.14e-01 4.08e-01 
1.87e+00 5.81e-02 5.00e-01 3.39e-02 0.00e+00 3.73e-01 0.00e+00 4.08e-02 4.15e-01 4.08e-01 
1.87e+00 5.63e-02 5.00e-01 3.23e-02 0.00e+00 3.74e-01 0.00e+00 4.09e-02 4.16e-01 4.09e-01 
1.88e+00 5.35e-02 5.00e-01 3.09e-02 0.00e+00 3.75e-01 0.00e+00 4.10e-02 4.17e-01 4.10e-01 
1.88e+00 5.00e-02 5.00e-01 2.83e-02 0.00e+00 3.76e-01 0.00e+00 4.11e-02 4.18e-01 4.11e-01 
1.88e+00 4.57e-02 5.00e-01 2.59e-02 0.00e+00 3.78e-01 0.00e+00 4.12e-02 4.20e-01 4.12e-01 
1.89e+00 4.08e-02 5.00e-01 2.27e-02 0.00e+00 3.79e-01 0.00e+00 4.13e-02 4.21e-01 4.13e-01 
1.89e+00 3.54e-02 5.00e-01 1.96e-02 0.00e+00 3.80e-01 0.00e+00 4.15e-02 4.22e-01 4.15e-01 
1.89e+00 2.97e-02 5.00e-01 1.60e-02 0.00e+00 3.81e-01 0.00e+00 4.16e-02 4.24e-01 4.16e-01 
1.90e+00 2.40e-02 5.00e-01 1.28e-02 0.00e+00 3.82e-01 0.00e+00 4.18e-02 4.25e-01 4.18e-01 
1.90e+00 1.84e-02 5.00e-01 9.36e-03 0.00e+00 3.84e-01 0.00e+00 4.20e-02 4.26e-01 4.20e-01 
1.90e+00 1.31e-02 5.00e-01 6.47e-03 0.00e+00 3.85e-01 0.00e+00 4.21e-02 4.27e-01 4.21e-01 
1.91e+00 8.35e-03 5.00e-01 3.71e-03 0.00e+00 3.86e-01 0.00e+00 4.23e-02 4.29e-01 4.23e-01 
1.91e+00 4.43e-03 5.00e-01 1.72e-03 0.00e+00 3.87e-01 0.00e+00 4.25e-02 4.30e-01 4.25e-01 
1.91e+00 1.58e-03 5.00e-01 2.37e-04 0.00e+00 3.88e-01 0.00e+00 4.27e-02 4.31e-01 4.27e-01 
1.92e+00 2.16e-14 5.00e-01 -2.25e-04 0.00e+00 3.89e-01 0.00e+00 4.28e-02 4.32e-01 4.28e-01 
1.92e+00 0.00e+00 5.00e-01 2.13e-04 0.00e+00 3.90e-01 0.00e+00 4.30e-02 4.33e-01 4.30e-01 
1.93e+00 0.00e+00 5.00e-01 -2.03e-04 0.00e+00 3.91e-01 0.00e+00 4.31e-02 4.35e-01 4.31e-01 
1.93e+00 0.00e+00 5.00e-01 1.92e-04 0.00e+00 3.92e-01 0.00e+00 4.33e-02 4.36e-01 4.33e-01 
1.93e+00 0.00e+00 5.00e-01 -1.82e-04 0.00e+00 3.93e-01 0.00e+00 4.34e-02 4.37e-01 4.34e-01 
1.94e+00 4.04e-09 5.00e-01 1.73e-04 0.00e+00 3.94e-01 0.00e+00 4.36e-02 4.38e-01 4.36e-01 
1.94e+00 1.90e-14 5.00e-01 -1.64e-04 0.00e+00 3.96e-01 0.00e+00 4.37e-02 4.39e-01 4.37e-01 
1.94e+00 0.00e+00 5.00e-01 1.56e-04 0.00e+00 3.97e-01 0.00e+00 4.39e-02 4.41e-01 4.39e-01 
1.95e+00 0.00e+00 5.00e-01 -1.48e-04 0.00e+00 3.98e-01 0.00e+00 4.40e-02 4.42e-01 4.40e-01 
1.95e+00 0.00e+00 5.00e-01 1.40e-04 0.00e+00 3.99e-01 0.00e+00 4.42e-02 4.43e-01 4.42e-01 
1.95e+00 0.00e+00 5.00e-01 -1.33e-04 0.00e+00 4.00e-01 0.00e+00 4.43e-02 4.44e-01 4.43e-01 
1.96e+00 0.00e+00 5.00e-01 1.26e-04 0.00e+00 4.01e-01 0.00e+00 4.44e-02 4.45e-01 4.44e-01 
1.96e+00 0.00e+00 5.00e-01 -1.20e-04 0.00e+00 4.02e-01 0.00e+00 4.46e-02 4.47e-01 4.46e-01 
1.96e+00 3.46e-11 5.00e-01 1.14e-04 0.00e+00 4.03e-01 0.00e+00 4.47e-02 4.48e-01 4.47e-01 
1.97e+00 0.00e+00 5.00e-01 -1.08e-04 0.00e+00 4.04e-01 0.00e+00 4.48e-02 4.49e-01 4.48e-01 
1.97e+00 7.49e-15 5.00e-01 1.02e-04 0.00e+00 4.05e-01 0.00e+00 4.49e-02 4.50e-01 4.49e-01 
1.97e+00 0.00e+00 5.00e-01 -9.71e-05 0.00e+00 4.06e-01 0.00e+00 4.51e-02 4.51e-01 4.51e-01 
1.98e+00 5.55e-17 5.00e-01 9.22e-05 0.00e+00 4.07e-01 0.00e+00 4.52e-02 4.53e-01 4.52e-01 
1.98e+00 0.00e+00 5.00e-01 -8.75e-05 0.00e+00 4.08e-01 0.00e+00 4.53e-02 4.54e-01 4.53e-01 
1.98e+00 4.31e-09 5.00e-01 8.30e-05 0.00e+00 4.10e-01 0.00e+00 4.55e-02 4.55e-01 4.55e-01 
1.99e+00 0.00e+00 5.00e-01 -7.87e-05 0.00e+00 4.11e-01 0.00e+00 4.56e-02 4.56e-01 4.56e-01 
1.99e+00 0.00e+00 5.00e-01 7.47e-05 0.00e+00 4.12e-01 0.00e+00 4.57e-02 4.57e-01 4.57e-01 
2.00e+00 0.00e+00 5.00e-01 -7.09e-05 0.00e+00 4.13e-01 0.00e+00 4.58e-02 4.59e-01 4.58e-01 
2.00e+00 0.00e+00 5.00e-01 6.73e-05 0.00e+00 4.14e-01 0.00e+00 4.59e-02 4.60e-01 4.59e-01 
2.00e+00 0.00e+00 5.00e-01 -6.38e-05 0.00e+00 4.15e-01 0.00e+00 4.61e-02 4.61e-01 4.61e-01 
2.01e+00 7.08e-06 5.00e-01 6.96e-05 0.00e+00 4.16e-01 0.00e+00 4.62e-02 4.62e-01 4.62e-01 
2.01e+00 0.00e+00 5.00e-01 -6.60e-05 0.00e+00 4.17e-01 0.00e+00 4.63e-02 4.63e-01 4.63e-01 
2.01e+00 6.00e-09 5.00e-01 6.26e-05 0.00e+00 4.18e-01 0.00e+00 4.64e-02 4.64e-01 4.64e-01 
2.02e+00 0.00e+00 5.00e-01 -5.94e-05 0.00e+00 4.19e-01 0.00e+00 4.65e-02 4.66e-01 4.65e-01 
2.02e+00 1.47e-05 5.00e-01 7.52e-05 0.00e+00 4.20e-01 0.00e+00 4.67e-02 4.67e-01 4.67e-01 
2.02e+00 0.00e+00 5.00e-01 -7.14e-05 0.00e+00 4.21e-01 0.00e+00 4.68e-02 4.68e-01 4.68e-01 
2.03e+00 6.87e-05 5.00e-01 1.56e-04 0.00e+00 4.22e-01 0.00e+00 4.69e-02 4.69e-01 4.69e-01 
2.03e+00 0.00e+00 5.00e-01 -1.48e-04 0.00e+00 4.23e-01 0.00e+00 4.70e-02 4.70e-01 4.70e-01 
2.03e+00 0.00e+00 5.00e-01 1.41e-04 0.00e+00 4.24e-01 0.00e+00 4.71e-02 4.71e-01 4.71e-01 
2.04e+00 3.36e-09 5.00e-01 -1.34e-04 0.00e+00 4.25e-01 0.00e+00 4.72e-02 4.73e-01 4.72e-01 
2.04e+00 0.00e+00 5.00e-01 1.27e-04 0.00e+00 4.26e-01 0.00e+00 4.74e-02 4.74e-01 4.74e-01 
2.04e+00 0.00e+00 5.00e-01 -1.20e-04 0.00e+00 4.27e-01 0.00e+00 4.75e-02 4.75e-01 4.75e-01 
2.05e+00 0.00e+00 5.00e-01 1.14e-04 0.00e+00 4.28e-01 0.00e+00 4.76e-02 4.76e-01 4.76e-01 
2.05e+00 0.00e+00 5.00e-01 -1.08e-04 0.00e+00 4.29e-01 0.00e+00 4.77e-02 4.77e-01 4.77e-01 
2.05e+00 0.00e+00 5.00e-01 1.03e-04 0.00e+00 4.30e-01 0.00e+00 4.78e-02 4.78e-01 4.78e-01 
2.06e+00 0.00e+00 5.00e-01 -9.75e-05 0.00e+00 4.32e-01 0.00e+00 4.79e-02 4.79e-01 4.79e-01 
2.06e+00 0.00e+00 5.00e-01 9.25e-05 0.00e+00 4.33e-01 0.00e+00 4.81e-02 4.81e-01 4.81e-01 
2.06e+00 0.00e+00 5.00e-01 -8.78e-05 0.00e+00 4.34e-01 0.00e+00 4.82e-02 4.82e-01 4.82e-01 
2.07e+00 5.04e-05 5.00e-01 1.50e-04 0.00e+00 4.35e-01 0.00e+00 4.83e-02 4.83e-01 4.83e-01 
2.07e+00 2.92e-08 5.00e-01 -1.42e-04 0.00e+00 4.36e-01 0.00e+00 4.84e-02 4.84e-01 4.84e-01 
2.08e+00 1.64e-13 5.00e-01 1.35e-04 0.00e+00 4.37e-01 0.00e+00 4.85e-02 4.85e-01 4.85e-01 
2.08e+00 4.20e-14 5.00e-01 -1.28e-04 0.00e+00 4.38e-01 0.00e+00 4.86e-02 4.86e-01 4.86e-01 
2.08e+00 0.00e+00 5.00e-01 1.22e-04 0.00e+00 4.39e-01 0.00e+00 4.87e-02 4.87e-01 4.87e-01 
2.09e+00 2.22e-16 5.00e-01 -1.16e-04 0.00e+00 4.40e-01 0.00e+00 4.88e-02 4.88e-01 4.88e-01 
2.09e+00 2.12e-03 5.00e-01 2.97e-03 0.00e+00 4.41e-01 0.00e+00 4.90e-02 4.90e-01 4.90e-01 
2.09e+00 5.78e-03 5.00e-01 4.99e-03 0.00e+00 4.42e-01 0.00e+00 4.91e-02 4.91e-01 4.91e-01 
2.10e+00 1.10e-02 5.00e-01 1.01e-02 0.00e+00 4.43e-01 0.00e+00 4.92e-02 4.92e-01 4.92e-01 
2.10e+00 1.71e-02 5.00e-01 1.36e-02 0.00e+00 4.43e-01 0.00e+00 4.93e-02 4.93e-01 4.93e-01 
2.10e+00 2.42e-02 5.00e-01 2.00e-02 0.00e+00 4.44e-01 0.00e+00 4.93e-02 4.93e-01 4.93e-01 
2.11e+00 3.16e-02 5.00e-01 2.41e-02 0.00e+00 4.45e-01 0.00e+00 4.94e-02 4.94e-01 4.94e-01 
2.11e+00 3.95e-02 5.00e-01 3.10e-02 0.00e+00 4.45e-01 0.00e+00 4.94e-02 4.95e-01 4.94e-01 
2.11e+00 4.72e-02 5.00e-01 3.51e-02 0.00e+00 4.46e-01 0.00e+00 4.95e-02 4.95e-01 4.95e-01 
2.12e+00 5.50e-02 5.00e-01 4.19e-02 0.00e+00 4.46e-01 0.00e+00 4.94e-02 4.96e-01 4.94e-01 
2.12e+00 6.22e-02 5.00e-01 4.55e-02 0.00e+00 4.47e-01 0.00e+00 4.94e-02 4.96e-01 4.94e-01 
2.12e+00 6.91e-02 5.00e-01 5.17e-02 0.00e+00 4.47e-01 0.00e+00 4.93e-02 4.96e-01 4.93e-01 
2.13e+00 7.53e-02 5.00e-01 5.44e-02 0.00e+00 4.47e-01 0.00e+00 4.91e-02 4.97e-01 4.91e-01 
2.13e+00 8.10e-02 5.00e-01 5.97e-02 0.00e+00 4.47e-01 0.00e+00 4.90e-02 4.96e-01 4.90e-01 
2.14e+00 8.58e-02 5.00e-01 6.13e-02 0.00e+00 4.47e-01 0.00e+00 4.88e-02 4.97e-01 4.88e-01 
2.14e+00 9.00e-02 5.00e-01 6.58e-02 0.00e+00 4.47e-01 0.00e+00 4.86e-02 4.97e-01 4.86e-01 
2.14e+00 9.33e-02 5.00e-01 6.62e-02 0.00e+00 4.47e-01 0.00e+00 4.84e-02 4.97e-01 4.84e-01 
2.15e+00 9.62e-02 5.00e-01 6.98e-02 0.00e+00 4.47e-01 0.00e+00 4.82e-02 4.97e-01 4.82e-01 
2.15e+00 9.82e-02 5.00e-01 6.93e-02 0.00e+00 4.48e-01 0.00e+00 4.80e-02 4.97e-01 4.80e-01 
2.15e+00 9.99e-02 5.00e-01 7.22e-02 0.00e+00 4.47e-01 0.00e+00 4.78e-02 4.97e-01 4.78e-01 
2.16e+00 1.01e-01 5.00e-01 7.09e-02 0.00e+00 4.48e-01 0.00e+00 4.76e-02 4.98e-01 4.76e-01 
2.16e+00 1.02e-01 5.00e-01 7.33e-02 0.00e+00 4.48e-01 0.00e+00 4.74e-02 4.97e-01 4.74e-01 
2.16e+00 1.02e-01 5.00e-01 7.15e-02 0.00e+00 4.48e-01 0.00e+00 4.73e-02 4.98e-01 4.73e-01 
2.17e+00 1.02e-01 5.00e-01 7.36e-02 0.00e+00 4.48e-01 0.00e+00 4.71e-02 4.98e-01 4.71e-01 
2.17e+00 1.02e-01 5.00e-01 7.14e-02 0.00e+00 4.48e-01 0.00e+00 4.70e-02 4.98e-01 4.70e-01 
2.17e+00 1.02e-01 5.00e-01 7.34e-02 0.00e+00 4.48e-01 0.00e+00 4.69e-02 4.98e-01 4.69e-01 
2.18e+00 1.02e-01 5.00e-01 7.09e-02 0.00e+00 4.49e-01 0.00e+00 4.68e-02 4.99e-01 4.68e-01 
2.18e+00 1.01e-01 5.00e-01 7.30e-02 0.00e+00 4.49e-01 0.00e+00 4.67e-02 4.99e-01 4.67e-01 
2.18e+00 1.01e-01 5.00e-01 7.03e-02 0.00e+00 4.49e-01 0.00e+00 4.67e-02 4.99e-01 4.67e-01 
2.19e+00 1.00e-01 5.00e-01 7.25e-02 0.00e+00 4.49e-01 0.00e+00 4.66e-02 4.99e-01 4.66e-01 
2.19e+00 1.00e-01 5.00e-01 6.98e-02 0.00e+00 4.50e-01 0.00e+00 4.66e-02 5.00e-01 4.66e-01 
2.19e+00 9.98e-02 5.00e-01 7.22e-02 0.00e+00 4.49e-01 0.00e+00 4.65e-02 4.99e-01 4.65e-01 
2.20e+00 9.96e-02 5.00e-01 6.96e-02 0.00e+00 4.50e-01 0.00e+00 4.65e-02 5.00e-01 4.65e-01 
2.20e+00 9.96e-02 5.00e-01 7.22e-02 0.00e+00 4.50e-01 0.00e+00 4.65e-02 5.00e-01 4.65e-01 
2.21e+00 9.95e-02 5.00e-01 6.97e-02 0.00e+00 4.50e-01 0.00e+00 4.65e-02 5.00e-01 4.65e-01 
2.21e+00 9.98e-02 5.00e-01 7.24e-02 0.00e+00 4.50e-01 0.00e+00 4.65e-02 5.00e-01 4.65e-01 
2.21e+00 1.00e-01 5.00e-01 7.01e-02 0.00e+00 4.50e-01 0.00e+00 4.64e-02 5.00e-01 4.64e-01 
2.22e+00 1.00e-01 5.00e-01 7.31e-02 0.00e+00 4.50e-01 0.00e+00 4.64e-02 5.00e-01 4.64e-01 
2.22e+00 1.01e-01 5.00e-01 7.08e-02 0.00e+00 4.50e-01 0.00e+00 4.64e-02 5.00e-01 4.64e-01 
2.22e+00 1.02e-01 5.00e-01 7.40e-02 0.00e+00 4.50e-01 0.00e+00 4.64e-02 5.00e-01 4.64e-01 
2.23e+00 1.02e-01 5.00e-01 7.18e-02 0.00e+00 4.50e-01 0.00e+00 4.63e-02 5.00e-01 4.63e-01 
2.23e+00 1.03e-01 5.00e-01 7.53e-02 0.00e+00 4.50e-01 0.00e+00 4.63e-02 5.00e-01 4.63e-01 
2.23e+00 1.04e-01 5.00e-01 7.31e-02 0.00e+00 4.50e-01 0.00e+00 4.63e-02 5.00e-01 4.63e-01 
2.24e+00 1.05e-01 5.00e-01 7.68e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
2.24e+00 1.06e-01 5.00e-01 7.47e-02 0.00e+00 4.50e-01 0.00e+00 4.62e-02 5.00e-01 4.62e-01 
2.24e+00 1.07e-01 5.00e-01 7.85e-02 0.00e+00 4.49e-01 0.00e+00 4.61e-02 4.99e-01 4.61e-01 
2.25e+00 1.09e-01 5.00e-01 7.64e-02 0.00e+00 4.50e-01 0.00e+00 4.60e-02 5.00e-01 4.60e-01 
2.25e+00 1.10e-01 5.00e-01 8.04e-02 0.00e+00 4.49e-01 0.00e+00 4.60e-02 4.99e-01 4.60e-01 
2.25e+00 1.11e-01 5.00e-01 7.84e-02 0.00e+00 4.49e-01 0.00e+00 4.59e-02 4.99e-01 4.59e-01 
2.26e+00 1.13e-01 5.00e-01 8.25e-02 0.00e+00 4.48e-01 0.00e+00 4.58e-02 4.98e-01 4.58e-01 
2.26e+00 1.14e-01 5.00e-01 8.05e-02 0.00e+00 4.49e-01 0.00e+00 4.57e-02 4.98e-01 4.57e-01 
2.26e+00 1.16e-01 5.00e-01 8.48e-02 0.00e+00 4.48e-01 0.00e+00 4.56e-02 4.97e-01 4.56e-01 
2.27e+00 1.18e-01 5.00e-01 8.29e-02 0.00e+00 4.48e-01 0.00e+00 4.55e-02 4.98e-01 4.55e-01 
2.27e+00 1.20e-01 5.00e-01 8.73e-02 0.00e+00 4.47e-01 0.00e+00 4.53e-02 4.97e-01 4.53e-01 
2.27e+00 1.22e-01 5.00e-01 8.55e-02 0.00e+00 4.47e-01 0.00e+00 4.52e-02 4.97e-01 4.52e-01 
2.28e+00 1.24e-01 5.00e-01 9.00e-02 0.00e+00 4.46e-01 0.00e+00 4.50e-02 4.95e-01 4.50e-01 
2.28e+00 1.26e-01 5.00e-01 8.82e-02 0.00e+00 4.46e-01 0.00e+00 4.49e-02 4.95e-01 4.49e-01 
2.29e+00 1.28e-01 5.00e-01 9.29e-02 0.00e+00 4.45e-01 0.00e+00 4.47e-02 4.94e-01 4.47e-01 
2.29e+00 1.30e-01 5.00e-01 9.13e-02 0.00e+00 4.45e-01 0.00e+00 4.45e-02 4.94e-01 4.45e-01 
2.29e+00 1.33e-01 5.00e-01 9.61e-02 0.00e+00 4.43e-01 0.00e+00 4.43e-02 4.92e-01 4.43e-01 
2.30e+00 1.35e-01 5.00e-01 9.45e-02 0.00e+00 4.43e-01 0.00e+00 4.41e-02 4.92e-01 4.41e-01 
2.30e+00 1.38e-01 5.00e-01 9.95e-02 0.00e+00 4.41e-01 0.00e+00 4.38e-02 4.90e-01 4.38e-01 
2.30e+00 1.40e-01 5.00e-01 9.81e-02 0.00e+00 4.41e-01 0.00e+00 4.36e-02 4.90e-01 4.36e-01 
2.31e+00 1.43e-01 5.00e-01 1.03e-01 0.00e+00 4.39e-01 0.00e+00 4.33e-02 4.88e-01 4.33e-01 
2.31e+00 1.46e-01 5.00e-01 1.02e-01 0.00e+00 4.39e-01 0.00e+00 4.30e-02 4.88e-01 4.30e-01 
2.31e+00 1.50e-01 5.00e-01 1.08e-01 0.00e+00 4.37e-01 0.00e+00 4.27e-02 4.85e-01 4.27e-01 
2.32e+00 1.54e-01 5.00e-01 1.07e-01 0.00e+00 4.36e-01 0.00e+00 4.24e-02 4.85e-01 4.24e-01 
2.32e+00 1.58e-01 5.00e-01 1.13e-01 0.00e+00 4.34e-01 0.00e+00 4.20e-02 4.82e-01 4.20e-01 
2.32e+00 1.62e-01 5.00e-01 1.13e-01 0.00e+00 4.33e-01 0.00e+00 4.16e-02 4.81e-01 4.16e-01 
2.33e+00 1.68e-01 5.00e-01 1.20e-01 0.00e+00 4.30e-01 0.00e+00 4.12e-02 4.78e-01 4.12e-01 
2.33e+00 1.74e-01 5.00e-01 1.21e-01 0.00e+00 4.28e-01 0.00e+00 4.07e-02 4.76e-01 4.07e-01 
2.33e+00 1.81e-01 5.00e-01 1.29e-01 0.00e+00 4.25e-01 0.00e+00 4.01e-02 4.72e-01 4.01e-01 
2.34e+00 1.89e-01 5.00e-01 1.31e-01 0.00e+00 4.22e-01 0.00e+00 3.95e-02 4.69e-01 3.95e-01 
2.34e+00 1.99e-01 5.00e-01 1.40e-01 0.00e+00 4.18e-01 0.00e+00 3.88e-02 4.64e-01 3.88e-01 
2.35e+00 2.10e-01 5.00e-01 1.44e-01 0.00e+00 4.14e-01 0.00e+00 3.79e-02 4.60e-01 3.79e-01 
2.35e+00 2.23e-01 5.00e-01 1.55e-01 0.00e+00 4.08e-01 0.00e+00 3.70e-02 4.53e-01 3.70e-01 
2.35e+00 2.37e-01 5.00e-01 1.61e-01 0.00e+00 4.03e-01 0.00e+00 3.58e-02 4.48e-01 3.58e-01 
2.36e+00 2.54e-01 5.00e-01 1.74e-01 0.00e+00 3.94e-01 0.00e+00 3.45e-02 4.38e-01 3.45e-01 
2.36e+00 2.73e-01 5.00e-01 1.82e-01 0.00e+00 3.87e-01 0.00e+00 3.30e-02 4.30e-01 3.30e-01 
2.36e+00 2.95e-01 5.00e-01 1.97e-01 0.00e+00 3.75e-01 0.00e+00 3.13e-02 4.17e-01 3.13e-01 
2.37e+00 3.19e-01 5.00e-01 2.07e-01 0.00e+00 3.65e-01 0.00e+00 2.93e-02 4.05e-01 2.93e-01 
2.37e+00 3.45e-01 5.00e-01 2.23e-01 0.00e+00 3.49e-01 0.00e+00 2.71e-02 3.88e-01 2.71e-01 
2.37e+00 3.74e-01 5.00e-01 2.33e-01 0.00e+00 3.35e-01 0.00e+00 2.47e-02 3.72e-01 2.47e-01 
2.38e+00 4.06e-01 5.00e-01 2.48e-01 0.00e+00 3.15e-01 0.00e+00 2.21e-02 3.50e-01 2.21e-01 
2.38e+00 4.39e-01 5.00e-01 2.57e-01 0.00e+00 2.98e-01 0.00e+00 1.94e-02 3.31e-01 1.94e-01 
2.38e+00 4.74e-01 5.00e-01 2.70e-01 0.00e+00 2.74e-01 0.00e+00 1.67e-02 3.05e-01 1.67e-01 
2.39e+00 5.10e-01 5.00e-01 2.76e-01 0.00e+00 2.55e-01 0.00e+00 1.41e-02 2.83e-01 1.41e-01 
2.39e+00 5.47e-01 5.00e-01 2.84e-01 0.00e+00 2.29e-01 0.00e+00 1.17e-02 2.55e-01 1.17e-01 
2.39e+00 5.83e-01 5.00e-01 2.86e-01 0.00e+00 2.09e-01 0.00e+00 9.46e-03 2.32e-01 9.46e-02 
2.40e+00 6.18e-01 5.00e-01 2.89e-01 0.00e+00 1.84e-01 0.00e+00 7.57e-03 2.05e-01 7.57e-02 
2.40e+00 6.52e-01 5.00e-01 2.86e-01 0.00e+00 1.66e-01 0.00e+00 6.02e-03 1.85e-01 6.02e-02 
2.40e+00 6.83e-01 5.00e-01 2.85e-01 0.00e+00 1.44e-01 0.00e+00 4.78e-03 1.60e-01 4.78e-02 
2.41e+00 7.10e-01 5.00e-01 2.78e-01 0.00e+00 1.31e-01 0.00e+00 3.84e-03 1.45e-01 3.84e-02 
2.41e+00 7.34e-01 5.00e-01 2.73e-01 0.00e+00 1.13e-01 0.00e+00 3.12e-03 1.26e-01 3.12e-02 
2.42e+00 7.54e-01 4.61e-01 2.63e-01 0.00e+00 1.05e-01 0.00e+00 2.52e-03 1.17e-01 2.52e-02 
2.42e+00 7.68e-01 5.00e-01 2.56e-01 0.00e+00 9.27e-02 0.00e+00 2.19e-03 1.03e-01 2.19e-02 
2.42e+00 7.78e-01 5.00e-01 2.45e-01 0.00e+00 8.96e-02 0.00e+00 1.97e-03 9.96e-02 1.97e-02 
2.43e+00 7.82e-01 5.00e-01 2.36e-01 0.00e+00 8.19e-02 0.00e+00 1.80e-03 9.10e-02 1.80e-02 
2.43e+00 7.81e-01 3.91e-01 2.25e-01 0.00e+00 8.29e-02 0.00e+00 1.52e-03 9.22e-02 1.52e-02 
2.43e+00 7.76e-01 5.00e-01 2.16e-01 0.00e+00 7.91e-02 0.00e+00 1.57e-03 8.79e-02 1.57e-02 
2.44e+00 7.66e-01 5.00e-01 2.05e-01 0.00e+00 8.32e-02 0.00e+00 1.62e-03 9.24e-02 1.62e-02 
2.44e+00 7.51e-01 5.00e-01 1.96e-01 0.00e+00 8.21e-02 0.00e+00 1.67e-03 9.12e-02 1.67e-02 
2.44e+00 7.32e-01 5.00e-01 1.85e-01 0.00e+00 8.80e-02 0.00e+00 1.75e-03 9.78e-02 1.75e-02 
2.45e+00 7.10e-01 5.00e-01 1.76e-01 0.00e+00 8.86e-02 0.00e+00 1.85e-03 9.84e-02 1.85e-02 
2.45e+00 6.84e-01 4.97e-01 1.65e-01 0.00e+00 9.55e-02 0.00e+00 1.99e-03 1.06e-01 1.99e-02 
2.45e+00 6.56e-01 5.00e-01 1.56e-01 0.00e+00 9.72e-02 0.00e+00 2.15e-03 1.08e-01 2.15e-02 
2.46e+00 6.25e-01 3.13e-01 1.45e-01 0.00e+00 1.04e-01 0.00e+00 2.04e-03 1.16e-01 2.04e-02 
2.46e+00 5.91e-01 5.00e-01 1.37e-01 0.00e+00 1.06e-01 0.00e+00 2.39e-03 1.18e-01 2.39e-02 
2.46e+00 5.56e-01 5.00e-01 1.25e-01 0.00e+00 1.13e-01 0.00e+00 2.74e-03 1.26e-01 2.74e-02 
2.47e+00 5.19e-01 5.00e-01 1.18e-01 0.00e+00 1.16e-01 0.00e+00 3.11e-03 1.29e-01 3.11e-02 
2.47e+00 4.80e-01 5.00e-01 1.06e-01 0.00e+00 1.22e-01 0.00e+00 3.50e-03 1.36e-01 3.50e-02 
2.47e+00 4.41e-01 5.00e-01 9.92e-02 0.00e+00 1.25e-01 0.00e+00 3.94e-03 1.39e-01 3.94e-02 
2.48e+00 4.01e-01 5.00e-01 8.79e-02 0.00e+00 1.31e-01 0.00e+00 4.43e-03 1.45e-01 4.43e-02 
2.48e+00 3.62e-01 5.00e-01 8.10e-02 0.00e+00 1.33e-01 0.00e+00 4.96e-03 1.48e-01 4.96e-02 
2.48e+00 3.23e-01 5.00e-01 7.01e-02 0.00e+00 1.38e-01 0.00e+00 5.55e-03 1.54e-01 5.55e-02 
2.49e+00 2.85e-01 5.00e-01 6.37e-02 0.00e+00 1.40e-01 0.00e+00 6.19e-03 1.56e-01 6.19e-02 
2.49e+00 2.48e-01 5.00e-01 5.35e-02 0.00e+00 1.44e-01 0.00e+00 6.87e-03 1.60e-01 6.87e-02 
2.50e+00 2.13e-01 5.00e-01 4.78e-02 0.00e+00 1.46e-01 0.00e+00 7.58e-03 1.63e-01 7.58e-02 
2.50e+00 1.81e-01 5.00e-01 3.87e-02 0.00e+00 1.49e-01 0.00e+00 8.32e-03 1.66e-01 8.32e-02 
2.50e+00 1.51e-01 5.00e-01 3.38e-02 0.00e+00 1.51e-01 0.00e+00 9.07e-03 1.68e-01 9.07e-02 
2.51e+00 1.23e-01 5.00e-01 2.60e-02 0.00e+00 1.53e-01 0.00e+00 9.83e-03 1.70e-01 9.83e-02 
2.51e+00 9.89e-02 5.00e-01 2.22e-02 0.00e+00 1.54e-01 0.00e+00 1.06e-02 1.72e-01 1.06e-01 
2.51e+00 7.73e-02 5.00e-01 1.58e-02 0.00e+00 1.56e-01 0.00e+00 1.13e-02 1.73e-01 1.13e-01 
2.52e+00 5.86e-02 5.00e-01 1.32e-02 0.00e+00 1.57e-01 0.00e+00 1.20e-02 1.75e-01 1.20e-01 
2.52e+00 4.28e-02 5.00e-01 8.21e-03 0.00e+00 1.59e-01 0.00e+00 1.27e-02 1.76e-01 1.27e-01 
2.52e+00 2.98e-02 5.00e-01 6.75e-03 0.00e+00 1.60e-01 0.00e+00 1.33e-02 1.78e-01 1.33e-01 
2.53e+00 1.94e-02 5.00e-01 3.12e-03 0.00e+00 1.61e-01 0.00e+00 1.39e-02 1.79e-01 1.39e-01 
2.53e+00 1.14e-02 5.00e-01 2.69e-03 0.00e+00 1.63e-01 0.00e+00 1.44e-02 1.81e-01 1.44e-01 
2.53e+00 5.65e-03 5.00e-01 2.71e-04 0.00e+00 1.64e-01 0.00e+00 1.49e-02 1.82e-01 1.49e-01 
2.54e+00 2.05e-03 5.00e-01 7.78e-04 0.00e+00 1.65e-01 0.00e+00 1.54e-02 1.84e-01 1.54e-01 
2.54e+00 9.38e-05 5.00e-01 -6.90e-04 0.00e+00 1.67e-01 0.00e+00 1.59e-02 1.85e-01 1.59e-01 
2.54e+00 8.98e-06 5.00e-01 6.60e-04 0.00e+00 1.68e-01 0.00e+00 1.63e-02 1.87e-01 1.63e-01 
2.55e+00 8.03e-06 5.00e-01 -6.22e-04 0.00e+00 1.69e-01 0.00e+00 1.67e-02 1.88e-01 1.67e-01 
2.55e+00 3.05e-05 5.00e-01 6.06e-04 0.00e+00 1.71e-01 0.00e+00 1.71e-02 1.90e-01 1.71e-01 
2.56e+00 1.41e-04 5.00e-01 -5.01e-04 0.00e+00 1.72e-01 0.00e+00 1.74e-02 1.91e-01 1.74e-01 
2.56e+00 2.40e-04 5.00e-01 6.02e-04 0.00e+00 1.74e-01 0.00e+00 1.77e-02 1.93e-01 1.77e-01 
2.56e+00 2.84e-04 5.00e-01 -4.20e-04 0.00e+00 1.75e-01 0.00e+00 1.81e-02 1.94e-01 1.81e-01 
2.57e+00 3.34e-04 5.00e-01 5.78e-04 0.00e+00 1.76e-01 0.00e+00 1.84e-02 1.96e-01 1.84e-01 
2.57e+00 2.65e-04 5.00e-01 -4.05e-04 0.00e+00 1.78e-01 0.00e+00 1.86e-02 1.98e-01 1.86e-01 
2.57e+00 1.85e-04 5.00e-01 4.85e-04 0.00e+00 1.79e-01 0.00e+00 1.89e-02 1.99e-01 1.89e-01 
2.58e+00 1.41e-04 5.00e-01 -3.83e-04 0.00e+00 1.81e-01 0.00e+00 1.92e-02 2.01e-01 1.92e-01 
2.58e+00 8.44e-05 5.00e-01 4.10e-04 0.00e+00 1.82e-01 0.00e+00 1.95e-02 2.03e-01 1.95e-01 
2.58e+00 9.76e-05 5.00e-01 -3.35e-04 0.00e+00 1.84e-01 0.00e+00 1.97e-02 2.04e-01 1.97e-01 
2.59e+00 9.81e-05 5.00e-01 3.73e-04 0.00e+00 1.85e-01 0.00e+00 1.99e-02 2.06e-01 1.99e-01 
2.59e+00 7.77e-05 5.00e-01 -3.10e-04 0.00e+00 1.87e-01 0.00e+00 2.02e-02 2.08e-01 2.02e-01 
2.59e+00 8.56e-05 5.00e-01 3.43e-04 0.00e+00 1.88e-01 0.00e+00 2.04e-02 2.09e-01 2.04e-01 
2.60e+00 7.93e-05 5.00e-01 -2.79e-04 0.00e+00 1.90e-01 0.00e+00 2.06e-02 2.11e-01 2.06e-01 
2.60e+00 7.77e-05 5.00e-01 3.10e-04 0.00e+00 1.91e-01 0.00e+00 2.08e-02 2.13e-01 2.08e-01 
2.60e+00 6.59e-05 5.00e-01 -2.56e-04 0.00e+00 1.93e-01 0.00e+00 2.11e-02 2.14e-01 2.11e-01 
2.61e+00 6.12e-05 5.00e-01 2.79e-04 0.00e+00 1.94e-01 0.00e+00 2.13e-02 2.16e-01 2.13e-01 
2.61e+00 6.94e-05 5.00e-01 -2.23e-04 0.00e+00 1.96e-01 0.00e+00 2.15e-02 2.18e-01 2.15e-01 
2.61e+00 9.49e-05 5.00e-01 2.69e-04 0.00e+00 1.97e-01 0.00e+00 2.17e-02 2.19e-01 2.17e-01 
2.62e+00 1.12e-04 5.00e-01 -1.88e-04 0.00e+00 1.99e-01 0.00e+00 2.19e-02 2.21e-01 2.19e-01 
2.62e+00 1.48e-04 5.00e-01 2.69e-04 0.00e+00 2.00e-01 0.00e+00 2.20e-02 2.23e-01 2.20e-01 
2.62e+00 1.97e-04 5.00e-01 -1.34e-04 0.00e+00 2.02e-01 0.00e+00 2.22e-02 2.24e-01 2.22e-01 
2.63e+00 2.77e-04 5.00e-01 2.98e-04 0.00e+00 2.03e-01 0.00e+00 2.24e-02 2.26e-01 2.24e-01 
2.63e+00 4.24e-04 5.00e-01 -1.78e-05 0.00e+00 2.05e-01 0.00e+00 2.26e-02 2.28e-01 2.26e-01 
2.64e+00 7.03e-04 5.00e-01 4.60e-04 0.00e+00 2.06e-01 0.00e+00 2.28e-02 2.29e-01 2.28e-01 
2.64e+00 9.25e-04 5.00e-01 1.51e-04 0.00e+00 2.08e-01 0.00e+00 2.30e-02 2.31e-01 2.30e-01 
2.64e+00 1.01e-03 5.00e-01 5.01e-04 0.00e+00 2.09e-01 0.00e+00 2.32e-02 2.33e-01 2.32e-01 
2.65e+00 1.03e-03 5.00e-01 1.87e-04 0.00e+00 2.11e-01 0.00e+00 2.33e-02 2.34e-01 2.33e-01 
2.65e+00 9.58e-04 5.00e-01 4.43e-04 0.00e+00 2.12e-01 0.00e+00 2.35e-02 2.36e-01 2.35e-01 
2.65e+00 8.61e-04 5.00e-01 1.41e-04 0.00e+00 2.14e-01 0.00e+00 2.37e-02 2.38e-01 2.37e-01 
2.66e+00 6.84e-04 5.00e-01 3.16e-04 0.00e+00 2.15e-01 0.00e+00 2.39e-02 2.39e-01 2.39e-01 
2.66e+00 4.76e-04 5.00e-01 1.48e-05 0.00e+00 2.17e-01 0.00e+00 2.40e-02 2.41e-01 2.40e-01 
2.66e+00 3.16e-04 5.00e-01 1.96e-04 0.00e+00 2.18e-01 0.00e+00 2.42e-02 2.43e-01 2.42e-01 
2.67e+00 1.25e-04 5.00e-01 -1.02e-04 0.00e+00 2.20e-01 0.00e+00 2.44e-02 2.44e-01 2.44e-01 
2.67e+00 4.80e-05 5.00e-01 1.30e-04 0.00e+00 2.21e-01 0.00e+00 2.46e-02 2.46e-01 2.46e-01 
2.67e+00 2.52e-05 5.00e-01 -1.06e-04 0.00e+00 2.23e-01 0.00e+00 2.47e-02 2.48e-01 2.47e-01 
2.68e+00 1.10e-05 5.00e-01 1.08e-04 0.00e+00 2.24e-01 0.00e+00 2.49e-02 2.49e-01 2.49e-01 
2.68e+00 3.83e-06 5.00e-01 -9.98e-05 0.00e+00 2.26e-01 0.00e+00 2.51e-02 2.51e-01 2.51e-01 
2.68e+00 1.27e-06 5.00e-01 9.56e-05 0.00e+00 2.27e-01 0.00e+00 2.52e-02 2.53e-01 2.52e-01 
2.69e+00 3.89e-07 5.00e-01 -9.04e-05 0.00e+00 2.29e-01 0.00e+00 2.54e-02 2.54e-01 2.54e-01 
2.69e+00 1.26e-07 5.00e-01 8.59e-05 0.00e+00 2.30e-01 0.00e+00 2.56e-02 2.56e-01 2.56e-01 
2.69e+00 8.00e-08 5.00e-01 -8.14e-05 0.00e+00 2.32e-01 0.00e+00 2.57e-02 2.57e-01 2.57e-01 
2.70e+00 9.76e-08 5.00e-01 7.73e-05 0.00e+00 2.33e-01 0.00e+00 2.59e-02 2.59e-01 2.59e-01 
2.70e+00 1.98e-07 5.00e-01 -7.32e-05 0.00e+00 2.35e-01 0.00e+00 2.60e-02 2.61e-01 2.60e-01 
2.71e+00 5.64e-07 5.00e-01 6.99e-05 0.00e+00 2.36e-01 0.00e+00 2.62e-02 2.62e-01 2.62e-01 
2.71e+00 9.98e-07 5.00e-01 -6.56e-05 0.00e+00 2.38e-01 0.00e+00 2.64e-02 2.64e-01 2.64e-01 
2.71e+00 1.38e-06 5.00e-01 6.33e-05 0.00e+00 2.39e-01 0.00e+00 2.65e-02 2.66e-01 2.65e-01 
2.72e+00 7.53e-06 5.00e-01 -5.45e-05 0.00e+00 2.40e-01 0.00e+00 2.67e-02 2.67e-01 2.67e-01 
2.72e+00 1.84e-04 5.00e-01 1.87e-04 0.00e+00 2.42e-01 0.00e+00 2.69e-02 2.69e-01 2.69e-01 
2.72e+00 1.88e-03 5.00e-01 1.22e-03 0.00e+00 2.43e-01 0.00e+00 2.70e-02 2.70e-01 2.70e-01 
2.73e+00 4.70e-03 5.00e-01 2.36e-03 0.00e+00 2.45e-01 0.00e+00 2.72e-02 2.72e-01 2.72e-01 
2.73e+00 9.20e-03 5.00e-01 4.67e-03 0.00e+00 2.46e-01 0.00e+00 2.73e-02 2.73e-01 2.73e-01 
2.73e+00 1.54e-02 5.00e-01 7.18e-03 0.00e+00 2.47e-01 0.00e+00 2.75e-02 2.75e-01 2.75e-01 
2.74e+00 2.34e-02 5.00e-01 1.09e-02 0.00e+00 2.49e-01 0.00e+00 2.76e-02 2.76e-01 2.76e-01 
2.74e+00 3.32e-02 5.00e-01 1.50e-02 0.00e+00 2.50e-01 0.00e+00 2.78e-02 2.78e-01 2.78e-01 
2.74e+00 4.50e-02 5.00e-01 2.03e-02 0.00e+00 2.51e-01 0.00e+00 2.79e-02 2.79e-01 2.79e-01 
2.75e+00 5.86e-02 5.00e-01 2.60e-02 0.00e+00 2.52e-01 0.00e+00 2.79e-02 2.80e-01 2.79e-01 
2.75e+00 7.42e-02 5.00e-01 3.28e-02 0.00e+00 2.52e-01 0.00e+00 2.79e-02 2.80e-01 2.79e-01 
2.75e+00 9.14e-02 5.00e-01 3.99e-02 0.00e+00 2.52e-01 0.00e+00 2.79e-02 2.80e-01 2.79e-01 
2.76e+00 1.10e-01 5.00e-01 4.80e-02 0.00e+00 2.52e-01 0.00e+00 2.77e-02 2.80e-01 2.77e-01 
2.76e+00 1.30e-01 5.00e-01 5.60e-02 0.00e+00 2.51e-01 0.00e+00 2.74e-02 2.79e-01 2.74e-01 
2.77e+00 1.51e-01 5.00e-01 6.46e-02 0.00e+00 2.50e-01 0.00e+00 2.70e-02 2.77e-01 2.70e-01 
2.77e+00 1.72e-01 5.00e-01 7.28e-02 0.00e+00 2.48e-01 0.00e+00 2.65e-02 2.75e-01 2.65e-01 
2.77e+00 1.93e-01 1.00e-01 8.09e-02 0.00e+00 2.45e-01 0.00e+00 2.41e-02 2.73e-01 2.41e-01 
2.78e+00 2.13e-01 5.00e-01 8.81e-02 0.00e+00 2.43e-01 0.00e+00 2.35e-02 2.69e-01 2.35e-01 
2.78e+00 2.31e-01 5.00e-01 9.50e-02 0.00e+00 2.39e-01 0.00e+00 2.27e-02 2.66e-01 2.27e-01 
2.78e+00 2.49e-01 5.00e-01 1.01e-01 0.00e+00 2.36e-01 0.00e+00 2.19e-02 2.62e-01 2.19e-01 
2.79e+00 2.64e-01 5.00e-01 1.05e-01 0.00e+00 2.33e-01 0.00e+00 2.10e-02 2.59e-01 2.10e-01 
2.79e+00 2.76e-01 5.00e-01 1.09e-01 0.00e+00 2.30e-01 0.00e+00 2.00e-02 2.55e-01 2.00e-01 
2.79e+00 2.86e-01 1.43e-01 1.11e-01 0.00e+00 2.27e-01 0.00e+00 1.72e-02 2.52e-01 1.72e-01 
2.80e+00 2.93e-01 5.00e-01 1.12e-01 0.00e+00 2.24e-01 0.00e+00 1.66e-02 2.49e-01 1.66e-01 
2.80e+00 2.97e-01 5.00e-01 1.13e-01 0.00e+00 2.22e-01 0.00e+00 1.61e-02 2.47e-01 1.61e-01 
2.80e+00 2.98e-01 5.00e-01 1.11e-01 0.00e+00 2.21e-01 0.00e+00 1.57e-02 2.45e-01 1.57e-01 
2.81e+00 2.95e-01 5.00e-01 1.09e-01 0.00e+00 2.20e-01 0.00e+00 1.54e-02 2.44e-01 1.54e-01 
2.81e+00 2.90e-01 5.00e-01 1.06e-01 0.00e+00 2.20e-01 0.00e+00 1.51e-02 2.44e-01 1.51e-01 
2.81e+00 2.81e-01 5.00e-01 1.02e-01 0.00e+00 2.20e-01 0.00e+00 1.50e-02 2.44e-01 1.50e-01 
2.82e+00 2.69e-01 5.00e-01 9.65e-02 0.00e+00 2.20e-01 0.00e+00 1.50e-02 2.45e-01 1.50e-01 
2.82e+00 2.55e-01 5.00e-01 9.10e-02 0.00e+00 2.22e-01 0.00e+00 1.51e-02 2.46e-01 1.51e-01 
2.82e+00 2.39e-01 1.19e-01 8.42e-02 0.00e+00 2.23e-01 0.00e+00 1.40e-02 2.48e-01 1.40e-01 
2.83e+00 2.20e-01 5.00e-01 7.73e-02 0.00e+00 2.25e-01 0.00e+00 1.45e-02 2.49e-01 1.45e-01 
2.83e+00 2.00e-01 1.00e-01 6.94e-02 0.00e+00 2.26e-01 0.00e+00 1.40e-02 2.51e-01 1.40e-01 
2.83e+00 1.78e-01 5.00e-01 6.14e-02 0.00e+00 2.28e-01 0.00e+00 1.48e-02 2.54e-01 1.48e-01 
2.84e+00 1.55e-01 5.00e-01 5.29e-02 0.00e+00 2.30e-01 0.00e+00 1.56e-02 2.56e-01 1.56e-01 
2.84e+00 1.32e-01 5.00e-01 4.48e-02 0.00e+00 2.32e-01 0.00e+00 1.64e-02 2.58e-01 1.64e-01 
2.85e+00 1.10e-01 5.00e-01 3.66e-02 0.00e+00 2.34e-01 0.00e+00 1.72e-02 2.59e-01 1.72e-01 
2.85e+00 8.86e-02 5.00e-01 2.92e-02 0.00e+00 2.35e-01 0.00e+00 1.81e-02 2.61e-01 1.81e-01 
2.85e+00 6.86e-02 5.00e-01 2.20e-02 0.00e+00 2.36e-01 0.00e+00 1.89e-02 2.63e-01 1.89e-01 
2.86e+00 5.05e-02 5.00e-01 1.58e-02 0.00e+00 2.38e-01 0.00e+00 1.97e-02 2.64e-01 1.97e-01 
2.86e+00 3.47e-02 5.00e-01 1.03e-02 0.00e+00 2.39e-01 0.00e+00 2.04e-02 2.65e-01 2.04e-01 
2.86e+00 2.15e-02 5.00e-01 5.98e-03 0.00e+00 2.40e-01 0.00e+00 2.11e-02 2.66e-01 2.11e-01 
2.87e+00 1.11e-02 5.00e-01 2.47e-03 0.00e+00 2.41e-01 0.00e+00 2.18e-02 2.67e-01 2.18e-01 
2.87e+00 3.79e-03 5.00e-01 4.59e-04 0.00e+00 2.42e-01 0.00e+00 2.24e-02 2.69e-01 2.24e-01 
2.87e+00 2.58e-08 5.00e-01 -4.35e-04 0.00e+00 2.43e-01 0.00e+00 2.30e-02 2.70e-01 2.30e-01 
2.88e+00 5.38e-15 5.00e-01 4.13e-04 0.00e+00 2.44e-01 0.00e+00 2.35e-02 2.71e-01 2.35e-01 
2.88e+00 0.00e+00 5.00e-01 -3.92e-04 0.00e+00 2.45e-01 0.00e+00 2.40e-02 2.72e-01 2.40e-01 
2.88e+00 0.00e+00 5.00e-01 3.72e-04 0.00e+00 2.46e-01 0.00e+00 2.44e-02 2.73e-01 2.44e-01 
2.89e+00 0.00e+00 5.00e-01 -3.53e-04 0.00e+00 2.47e-01 0.00e+00 2.49e-02 2.75e-01 2.49e-01 
2.89e+00 1.47e-14 5.00e-01 3.35e-04 0.00e+00 2.48e-01 0.00e+00 2.53e-02 2.76e-01 2.53e-01 
2.89e+00 6.25e-08 5.00e-01 -3.17e-04 0.00e+00 2.50e-01 0.00e+00 2.56e-02 2.77e-01 2.56e-01 
2.90e+00 3.73e-03 5.00e-01 3.16e-03 0.00e+00 2.51e-01 0.00e+00 2.60e-02 2.79e-01 2.60e-01 
2.90e+00 1.09e-02 5.00e-01 5.39e-03 0.00e+00 2.52e-01 0.00e+00 2.63e-02 2.80e-01 2.63e-01 
2.91e+00 2.11e-02 5.00e-01 1.12e-02 0.00e+00 2.53e-01 0.00e+00 2.66e-02 2.81e-01 2.66e-01 
2.91e+00 3.40e-02 5.00e-01 1.58e-02 0.00e+00 2.54e-01 0.00e+00 2.69e-02 2.82e-01 2.69e-01 
2.91e+00 4.92e-02 5.00e-01 2.34e-02 0.00e+00 2.55e-01 0.00e+00 2.71e-02 2.83e-01 2.71e-01 
2.92e+00 6.64e-02 5.00e-01 2.98e-02 0.00e+00 2.55e-01 0.00e+00 2.72e-02 2.84e-01 2.72e-01 
2.92e+00 8.52e-02 5.00e-01 3.87e-02 0.00e+00 2.55e-01 0.00e+00 2.73e-02 2.84e-01 2.73e-01 
2.92e+00 1.05e-01 5.00e-01 4.61e-02 0.00e+00 2.55e-01 0.00e+00 2.73e-02 2.83e-01 2.73e-01 
2.93e+00 1.26e-01 5.00e-01 5.54e-02 0.00e+00 2.54e-01 0.00e+00 2.71e-02 2.82e-01 2.71e-01 
2.93e+00 1.46e-01 5.00e-01 6.27e-02 0.00e+00 2.53e-01 0.00e+00 2.68e-02 2.81e-01 2.68e-01 
2.93e+00 1.66e-01 5.00e-01 7.12e-02 0.00e+00 2.51e-01 0.00e+00 2.63e-02 2.79e-01 2.63e-01 
2.94e+00 1.84e-01 5.00e-01 7.73e-02 0.00e+00 2.49e-01 0.00e+00 2.58e-02 2.77e-01 2.58e-01 
2.94e+00 2.00e-01 1.00e-01 8.38e-02 0.00e+00 2.47e-01 0.00e+00 2.33e-02 2.75e-01 2.33e-01 
2.94e+00 2.13e-01 5.00e-01 8.72e-02 0.00e+00 2.45e-01 0.00e+00 2.29e-02 2.73e-01 2.29e-01 
2.95e+00 2.23e-01 1.12e-01 9.11e-02 0.00e+00 2.43e-01 0.00e+00 2.06e-02 2.70e-01 2.06e-01 
2.95e+00 2.30e-01 5.00e-01 9.22e-02 0.00e+00 2.42e-01 0.00e+00 2.03e-02 2.69e-01 2.03e-01 
2.95e+00 2.35e-01 1.17e-01 9.40e-02 0.00e+00 2.40e-01 0.00e+00 1.83e-02 2.67e-01 1.83e-01 
2.96e+00 2.37e-01 5.00e-01 9.32e-02 0.00e+00 2.39e-01 0.00e+00 1.82e-02 2.66e-01 1.82e-01 
2.96e+00 2.37e-01 5.00e-01 9.33e-02 0.00e+00 2.38e-01 0.00e+00 1.82e-02 2.65e-01 1.82e-01 
2.96e+00 2.35e-01 5.00e-01 9.12e-02 0.00e+00 2.38e-01 0.00e+00 1.81e-02 2.65e-01 1.81e-01 
2.97e+00 2.32e-01 1.16e-01 8.98e-02 0.00e+00 2.37e-01 0.00e+00 1.66e-02 2.64e-01 1.66e-01 
2.97e+00 2.26e-01 5.00e-01 8.64e-02 0.00e+00 2.38e-01 0.00e+00 1.68e-02 2.64e-01 1.68e-01 
2.98e+00 2.19e-01 5.00e-01 8.38e-02 0.00e+00 2.38e-01 0.00e+00 1.71e-02 2.64e-01 1.71e-01 
2.98e+00 2.10e-01 5.00e-01 7.94e-02 0.00e+00 2.38e-01 0.00e+00 1.74e-02 2.65e-01 1.74e-01 
2.98e+00 2.00e-01 1.00e-01 7.57e-02 0.00e+00 2.39e-01 0.00e+00 1.65e-02 2.65e-01 1.65e-01 
2.99e+00 1.88e-01 5.00e-01 7.02e-02 0.00e+00 2.40e-01 0.00e+00 1.70e-02 2.67e-01 1.70e-01 
2.99e+00 1.75e-01 5.00e-01 6.57e-02 0.00e+00 2.41e-01 0.00e+00 1.75e-02 2.68e-01 1.75e-01 
2.99e+00 1.62e-01 5.00e-01 5.97e-02 0.00e+00 2.42e-01 0.00e+00 1.81e-02 2.69e-01 1.81e-01 
3.00e+00 1.47e-01 5.00e-01 5.49e-02 0.00e+00 2.43e-01 0.00e+00 1.87e-02 2.70e-01 1.87e-01 
3.00e+00 1.33e-01 5.00e-01 4.89e-02 0.00e+00 2.45e-01 0.00e+00 1.93e-02 2.72e-01 1.93e-01 
3.00e+00 1.19e-01 5.00e-01 4.42e-02 0.00e+00 2.46e-01 0.00e+00 1.99e-02 2.73e-01 1.99e-01 
3.01e+00 1.06e-01 5.00e-01 3.85e-02 0.00e+00 2.47e-01 0.00e+00 2.05e-02 2.75e-01 2.05e-01 
3.01e+00 9.25e-02 5.00e-01 3.41e-02 0.00e+00 2.48e-01 0.00e+00 2.12e-02 2.76e-01 2.12e-01 
3.01e+00 8.01e-02 5.00e-01 2.90e-02 0.00e+00 2.50e-01 0.00e+00 2.18e-02 2.78e-01 2.18e-01 
3.02e+00 6.85e-02 5.00e-01 2.52e-02 0.00e+00 2.51e-01 0.00e+00 2.24e-02 2.79e-01 2.24e-01 
3.02e+00 5.78e-02 5.00e-01 2.07e-02 0.00e+00 2.52e-01 0.00e+00 2.30e-02 2.80e-01 2.30e-01 
3.02e+00 4.79e-02 1.00e-01 1.75e-02 0.00e+00 2.53e-01 0.00e+00 2.35e-02 2.81e-01 2.35e-01 
3.03e+00 3.91e-02 1.00e-01 1.38e-02 0.00e+00 2.54e-01 0.00e+00 2.39e-02 2.83e-01 2.39e-01 
3.03e+00 3.12e-02 5.00e-01 1.13e-02 0.00e+00 2.56e-01 0.00e+00 2.45e-02 2.84e-01 2.45e-01 
3.03e+00 2.43e-02 5.00e-01 8.35e-03 0.00e+00 2.57e-01 0.00e+00 2.50e-02 2.85e-01 2.50e-01 
3.04e+00 1.83e-02 5.00e-01 6.49e-03 0.00e+00 2.58e-01 0.00e+00 2.54e-02 2.86e-01 2.54e-01 
3.04e+00 1.32e-02 5.00e-01 4.25e-03 0.00e+00 2.59e-01 0.00e+00 2.59e-02 2.88e-01 2.59e-01 
3.04e+00 8.97e-03 5.00e-01 3.09e-03 0.00e+00 2.60e-01 0.00e+00 2.63e-02 2.89e-01 2.63e-01 
3.05e+00 5.64e-03 5.00e-01 1.57e-03 0.00e+00 2.61e-01 0.00e+00 2.67e-02 2.90e-01 2.67e-01 
3.05e+00 3.10e-03 5.00e-01 9.92e-04 0.00e+00 2.63e-01 0.00e+00 2.71e-02 2.92e-01 2.71e-01 
3.06e+00 1.38e-03 5.00e-01 1.69e-04 0.00e+00 2.64e-01 0.00e+00 2.74e-02 2.93e-01 2.74e-01 
3.06e+00 3.53e-04 5.00e-01 1.25e-04 0.00e+00 2.65e-01 0.00e+00 2.77e-02 2.94e-01 2.77e-01 
3.06e+00 1.67e-04 5.00e-01 1.73e-05 0.00e+00 2.66e-01 0.00e+00 2.81e-02 2.96e-01 2.81e-01 
3.07e+00 1.34e-04 5.00e-01 9.29e-05 0.00e+00 2.67e-01 0.00e+00 2.83e-02 2.97e-01 2.83e-01 
3.07e+00 1.34e-04 5.00e-01 2.19e-05 0.00e+00 2.69e-01 0.00e+00 2.86e-02 2.99e-01 2.86e-01 
3.07e+00 2.37e-04 5.00e-01 1.74e-04 0.00e+00 2.70e-01 0.00e+00 2.89e-02 3.00e-01 2.89e-01 
3.08e+00 4.28e-04 5.00e-01 1.89e-04 0.00e+00 2.71e-01 0.00e+00 2.91e-02 3.01e-01 2.91e-01 
3.08e+00 7.80e-04 5.00e-01 4.69e-04 0.00e+00 2.73e-01 0.00e+00 2.94e-02 3.03e-01 2.94e-01 
3.08e+00 1.17e-03 5.00e-01 5.35e-04 0.00e+00 2.74e-01 0.00e+00 2.96e-02 3.04e-01 2.96e-01 
3.09e+00 1.51e-03 5.00e-01 7.59e-04 0.00e+00 2.75e-01 0.00e+00 2.99e-02 3.06e-01 2.99e-01 
3.09e+00 1.98e-03 5.00e-01 9.48e-04 0.00e+00 2.76e-01 0.00e+00 3.01e-02 3.07e-01 3.01e-01 
3.09e+00 2.63e-03 5.00e-01 1.33e-03 0.00e+00 2.78e-01 0.00e+00 3.03e-02 3.09e-01 3.03e-01 
3.10e+00 3.47e-03 5.00e-01 1.69e-03 0.00e+00 2.79e-01 0.00e+00 3.05e-02 3.10e-01 3.05e-01 
3.10e+00 4.41e-03 5.00e-01 2.17e-03 0.00e+00 2.80e-01 0.00e+00 3.07e-02 3.11e-01 3.07e-01 
3.10e+00 5.38e-03 5.00e-01 2.57e-03 0.00e+00 2.82e-01 0.00e+00 3.09e-02 3.13e-01 3.09e-01 
3.11e+00 6.34e-03 5.00e-01 3.05e-03 0.00e+00 2.83e-01 0.00e+00 3.11e-02 3.14e-01 3.11e-01 
3.11e+00 7.33e-03 5.00e-01 3.47e-03 0.00e+00 2.84e-01 0.00e+00 3.12e-02 3.16e-01 3.12e-01 
3.12e+00 8.42e-03 5.00e-01 4.05e-03 0.00e+00 2.86e-01 0.00e+00 3.14e-02 3.17e-01 3.14e-01 
3.12e+00 9.62e-03 5.00e-01 4.58e-03 0.00e+00 2.87e-01 0.00e+00 3.16e-02 3.19e-01 3.16e-01 
3.12e+00 1.09e-02 5.00e-01 5.26e-03 0.00e+00 2.88e-01 0.00e+00 3.18e-02 3.20e-01 3.18e-01 
3.13e+00 1.23e-02 5.00e-01 5.90e-03 0.00e+00 2.89e-01 0.00e+00 3.19e-02 3.22e-01 3.19e-01 
3.13e+00 1.38e-02 5.00e-01 6.68e-03 0.00e+00 2.91e-01 0.00e+00 3.21e-02 3.23e-01 3.21e-01 
3.13e+00 1.54e-02 5.00e-01 7.43e-03 0.00e+00 2.92e-01 0.00e+00 3.23e-02 3.24e-01 3.23e-01 
3.14e+00 1.72e-02 5.00e-01 8.34e-03 0.00e+00 2.93e-01 0.00e+00 3.24e-02 3.26e-01 3.24e-01 
3.14e+00 1.90e-02 5.00e-01 9.21e-03 0.00e+00 2.95e-01 0.00e+00 3.26e-02 3.27e-01 3.26e-01 
3.14e+00 2.10e-02 5.00e-01 1.02e-02 0.00e+00 2.96e-01 0.00e+00 3.27e-02 3.29e-01 3.27e-01 
3.15e+00 2.31e-02 5.00e-01 1.12e-02 0.00e+00 2.97e-01 0.00e+00 3.29e-02 3.30e-01 3.29e-01 
3.15e+00 2.53e-02 5.00e-01 1.24e-02 0.00e+00 2.98e-01 0.00e+00 3.30e-02 3.31e-01 3.30e-01 
3.15e+00 2.75e-02 5.00e-01 1.35e-02 0.00e+00 3.00e-01 0.00e+00 3.31e-02 3.33e-01 3.31e-01 
3.16e+00 2.99e-02 5.00e-01 1.47e-02 0.00e+00 3.01e-01 0.00e+00 3.33e-02 3.34e-01 3.33e-01 
3.16e+00 3.24e-02 5.00e-01 1.60e-02 0.00e+00 3.02e-01 0.00e+00 3.34e-02 3.36e-01 3.34e-01 
3.16e+00 3.50e-02 5.00e-01 1.73e-02 0.00e+00 3.03e-01 0.00e+00 3.35e-02 3.37e-01 3.35e-01 
3.17e+00 3.77e-02 5.00e-01 1.86e-02 0.00e+00 3.04e-01 0.00e+00 3.36e-02 3.38e-01 3.36e-01 
3.17e+00 4.04e-02 5.00e-01 2.01e-02 0.00e+00 3.05e-01 0.00e+00 3.37e-02 3.39e-01 3.37e-01 
3.17e+00 4.32e-02 5.00e-01 2.15e-02 0.00e+00 3.07e-01 0.00e+00 3.38e-02 3.41e-01 3.38e-01 
3.18e+00 4.61e-02 5.00e-01 2.30e-02 0.00e+00 3.08e-01 0.00e+00 3.39e-02 3.42e-01 3.39e-01 
3.18e+00 4.89e-02 5.00e-01 2.44e-02 0.00e+00 3.09e-01 0.00e+00 3.40e-02 3.43e-01 3.40e-01 
3.19e+00 5.18e-02 5.00e-01 2.59e-02 0.00e+00 3.10e-01 0.00e+00 3.41e-02 3.44e-01 3.41e-01 
3.19e+00 5.46e-02 5.00e-01 2.74e-02 0.00e+00 3.11e-01 0.00e+00 3.42e-02 3.45e-01 3.42e-01 
3.19e+00 5.75e-02 5.00e-01 2.89e-02 0.00e+00 3.12e-01 0.00e+00 3.42e-02 3.46e-01 3.42e-01 
3.20e+00 6.03e-02 5.00e-01 3.03e-02 0.00e+00 3.13e-01 0.00e+00 3.43e-02 3.47e-01 3.43e-01 
3.20e+00 6.30e-02 5.00e-01 3.18e-02 0.00e+00 3.14e-01 0.00e+00 3.43e-02 3.49e-01 3.43e-01 
3.20e+00 6.57e-02 5.00e-01 3.32e-02 0.00e+00 3.15e-01 0.00e+00 3.44e-02 3.50e-01 3.44e-01 
3.21e+00 6.82e-02 5.00e-01 3.45e-02 0.00e+00 3.15e-01 0.00e+00 3.44e-02 3.51e-01 3.44e-01 
3.21e+00 7.06e-02 5.00e-01 3.57e-02 0.00e+00 3.16e-01 0.00e+00 3.45e-02 3.52e-01 3.45e-01 
3.21e+00 7.28e-02 5.00e-01 3.70e-02 0.00e+00 3.17e-01 0.00e+00 3.45e-02 3.53e-01 3.45e-01 
3.22e+00 7.48e-02 5.00e-01 3.80e-02 0.00e+00 3.18e-01 0.00e+00 3.45e-02 3.53e-01 3.45e-01 
3.22e+00 7.67e-02 5.00e-01 3.90e-02 0.00e+00 3.19e-01 0.00e+00 3.45e-02 3.54e-01 3.45e-01 
3.22e+00 7.83e-02 5.00e-01 3.98e-02 0.00e+00 3.20e-01 0.00e+00 3.45e-02 3.55e-01 3.45e-01 
3.23e+00 7.96e-02 5.00e-01 4.06e-02 0.00e+00 3.21e-01 0.00e+00 3.46e-02 3.56e-01 3.46e-01 
3.23e+00 8.07e-02 5.00e-01 4.12e-02 0.00e+00 3.21e-01 0.00e+00 3.46e-02 3.57e-01 3.46e-01 
3.23e+00 8.16e-02 5.00e-01 4.17e-02 0.00e+00 3.22e-01 0.00e+00 3.46e-02 3.58e-01 3.46e-01 
3.24e+00 8.22e-02 5.00e-01 4.20e-02 0.00e+00 3.23e-01 0.00e+00 3.46e-02 3.59e-01 3.46e-01 
3.24e+00 8.25e-02 5.00e-01 4.23e-02 0.00e+00 3.24e-01 0.00e+00 3.47e-02 3.60e-01 3.47e-01 
3.24e+00 8.26e-02 5.00e-01 4.23e-02 0.00e+00 3.25e-01 0.00e+00 3.47e-02 3.61e-01 3.47e-01 
3.25e+00 8.23e-02 5.00e-01 4.22e-02 0.00e+00 3.26e-01 0.00e+00 3.47e-02 3.62e-01 3.47e-01 
3.25e+00 8.18e-02 5.00e-01 4.20e-02 0.00e+00 3.27e-01 0.00e+00 3.48e-02 3.63e-01 3.48e-01 
3.25e+00 8.10e-02 5.00e-01 4.17e-02 0.00e+00 3.27e-01 0.00e+00 3.48e-02 3.64e-01 3.48e-01 
3.26e+00 8.00e-02 5.00e-01 4.11e-02 0.00e+00 3.28e-01 0.00e+00 3.49e-02 3.65e-01 3.49e-01 
3.26e+00 7.87e-02 5.00e-01 4.05e-02 0.00e+00 3.29e-01 0.00e+00 3.50e-02 3.66e-01 3.50e-01 
3.27e+00 7.72e-02 5.00e-01 3.98e-02 0.00e+00 3.30e-01 0.00e+00 3.51e-02 3.67e-01 3.51e-01 
3.27e+00 7.55e-02 5.00e-01 3.90e-02 0.00e+00 3.31e-01 0.00e+00 3.52e-02 3.68e-01 3.52e-01 
3.27e+00 7.36e-02 5.00e-01 3.80e-02 0.00e+00 3.32e-01 0.00e+00 3.53e-02 3.69e-01 3.53e-01 
3.28e+00 7.15e-02 5.00e-01 3.70e-02 0.00e+00 3.33e-01 0.00e+00 3.54e-02 3.70e-01 3.54e-01 
3.28e+00 6.93e-02 5.00e-01 3.59e-02 0.00e+00 3.34e-01 0.00e+00 3.55e-02 3.71e-01 3.55e-01 
3.28e+00 6.70e-02 5.00e-01 3.48e-02 0.00e+00 3.35e-01 0.00e+00 3.56e-02 3.73e-01 3.56e-01 
3.29e+00 6.46e-02 5.00e-01 3.36e-02 0.00e+00 3.36e-01 0.00e+00 3.58e-02 3.74e-01 3.58e-01 
3.29e+00 6.21e-02 5.00e-01 3.23e-02 0.00e+00 3.37e-01 0.00e+00 3.59e-02 3.75e-01 3.59e-01 
3.29e+00 5.95e-02 5.00e-01 3.11e-02 0.00e+00 3.38e-01 0.00e+00 3.61e-02 3.76e-01 3.61e-01 
3.30e+00 5.69e-02 5.00e-01 2.97e-02 0.00e+00 3.39e-01 0.00e+00 3.62e-02 3.77e-01 3.62e-01 
3.30e+00 5.44e-02 5.00e-01 2.85e-02 0.00e+00 3.41e-01 0.00e+00 3.64e-02 3.78e-01 3.64e-01 
3.30e+00 5.18e-02 5.00e-01 2.71e-02 0.00e+00 3.42e-01 0.00e+00 3.66e-02 3.80e-01 3.66e-01 
3.31e+00 4.92e-02 5.00e-01 2.59e-02 0.00e+00 3.43e-01 0.00e+00 3.68e-02 3.81e-01 3.68e-01 
3.31e+00 4.68e-02 5.00e-01 2.46e-02 0.00e+00 3.44e-01 0.00e+00 3.69e-02 3.82e-01 3.69e-01 
3.31e+00 4.44e-02 5.00e-01 2.35e-02 0.00e+00 3.45e-01 0.00e+00 3.71e-02 3.83e-01 3.71e-01 
3.32e+00 4.21e-02 5.00e-01 2.23e-02 0.00e+00 3.46e-01 0.00e+00 3.73e-02 3.85e-01 3.73e-01 
3.32e+00 3.99e-02 5.00e-01 2.12e-02 0.00e+00 3.47e-01 0.00e+00 3.75e-02 3.86e-01 3.75e-01 
3.33e+00 3.78e-02 5.00e-01 2.01e-02 0.00e+00 3.48e-01 0.00e+00 3.77e-02 3.87e-01 3.77e-01 
3.33e+00 3.59e-02 5.00e-01 1.92e-02 0.00e+00 3.49e-01 0.00e+00 3.78e-02 3.88e-01 3.78e-01 
3.33e+00 3.41e-02 5.00e-01 1.83e-02 0.00e+00 3.50e-01 0.00e+00 3.80e-02 3.89e-01 3.80e-01 
3.34e+00 3.25e-02 5.00e-01 1.75e-02 0.00e+00 3.52e-01 0.00e+00 3.82e-02 3.91e-01 3.82e-01 
3.34e+00 3.11e-02 5.00e-01 1.69e-02 0.00e+00 3.53e-01 0.00e+00 3.84e-02 3.92e-01 3.84e-01 
3.34e+00 2.99e-02 5.00e-01 1.63e-02 0.00e+00 3.54e-01 0.00e+00 3.86e-02 3.93e-01 3.86e-01 
3.35e+00 2.89e-02 5.00e-01 1.58e-02 0.00e+00 3.55e-01 0.00e+00 3.87e-02 3.94e-01 3.87e-01 
3.35e+00 2.81e-02 5.00e-01 1.56e-02 0.00e+00 3.56e-01 0.00e+00 3.89e-02 3.96e-01 3.89e-01 
3.35e+00 2.76e-02 5.00e-01 1.54e-02 0.00e+00 3.57e-01 0.00e+00 3.91e-02 3.97e-01 3.91e-01 
3.36e+00 2.73e-02 5.00e-01 1.53e-02 0.00e+00 3.58e-01 0.00e+00 3.92e-02 3.98e-01 3.92e-01 
3.36e+00 2.72e-02 5.00e-01 1.54e-02 0.00e+00 3.59e-01 0.00e+00 3.94e-02 3.99e-01 3.94e-01 
3.36e+00 2.74e-02 5.00e-01 1.56e-02 0.00e+00 3.60e-01 0.00e+00 3.95e-02 4.00e-01 3.95e-01 
3.37e+00 2.78e-02 5.00e-01 1.59e-02 0.00e+00 3.62e-01 0.00e+00 3.97e-02 4.02e-01 3.97e-01 
3.37e+00 2.83e-02 5.00e-01 1.63e-02 0.00e+00 3.63e-01 0.00e+00 3.98e-02 4.03e-01 3.98e-01 
3.37e+00 2.91e-02 5.00e-01 1.68e-02 0.00e+00 3.64e-01 0.00e+00 4.00e-02 4.04e-01 4.00e-01 
3.38e+00 3.00e-02 5.00e-01 1.75e-02 0.00e+00 3.65e-01 0.00e+00 4.01e-02 4.05e-01 4.01e-01 
3.38e+00 3.11e-02 5.00e-01 1.82e-02 0.00e+00 3.66e-01 0.00e+00 4.02e-02 4.06e-01 4.02e-01 
3.38e+00 3.23e-02 5.00e-01 1.90e-02 0.00e+00 3.67e-01 0.00e+00 4.04e-02 4.08e-01 4.04e-01 
3.39e+00 3.37e-02 5.00e-01 1.99e-02 0.00e+00 3.68e-01 0.00e+00 4.05e-02 4.09e-01 4.05e-01 
3.39e+00 3.52e-02 5.00e-01 2.08e-02 0.00e+00 3.69e-01 0.00e+00 4.06e-02 4.10e-01 4.06e-01 
3.40e+00 3.68e-02 5.00e-01 2.18e-02 0.00e+00 3.70e-01 0.00e+00 4.07e-02 4.11e-01 4.07e-01 
3.40e+00 3.85e-02 5.00e-01 2.29e-02 0.00e+00 3.71e-01 0.00e+00 4.08e-02 4.12e-01 4.08e-01 
3.40e+00 4.02e-02 5.00e-01 2.40e-02 0.00e+00 3.72e-01 0.00e+00 4.09e-02 4.13e-01 4.09e-01 
3.41e+00 4.21e-02 5.00e-01 2.52e-02 0.00e+00 3.73e-01 0.00e+00 4.10e-02 4.14e-01 4.10e-01 
3.41e+00 4.40e-02 5.00e-01 2.64e-02 0.00e+00 3.74e-01 0.00e+00 4.11e-02 4.15e-01 4.11e-01 
3.41e+00 4.59e-02 5.00e-01 2.76e-02 0.00e+00 3.75e-01 0.00e+00 4.12e-02 4.16e-01 4.12e-01 
3.42e+00 4.79e-02 5.00e-01 2.89e-02 0.00e+00 3.76e-01 0.00e+00 4.13e-02 4.17e-01 4.13e-01 
3.42e+00 4.98e-02 5.00e-01 3.01e-02 0.00e+00 3.76e-01 0.00e+00 4.13e-02 4.18e-01 4.13e-01 
3.42e+00 5.17e-02 5.00e-01 3.12e-02 0.00e+00 3.77e-01 0.00e+00 4.14e-02 4.19e-01 4.14e-01 
3.43e+00 5.35e-02 2.92e-01 3.23e-02 0.00e+00 3.78e-01 0.00e+00 4.14e-02 4.20e-01 4.14e-01 
3.43e+00 5.52e-02 1.00e-01 3.34e-02 0.00e+00 3.79e-01 0.00e+00 4.12e-02 4.21e-01 4.12e-01 
3.43e+00 5.68e-02 1.00e-01 3.44e-02 0.00e+00 3.80e-01 0.00e+00 4.11e-02 4.22e-01 4.11e-01 
3.44e+00 5.82e-02 5.00e-01 3.53e-02 0.00e+00 3.81e-01 0.00e+00 4.12e-02 4.23e-01 4.12e-01 
3.44e+00 5.95e-02 5.00e-01 3.61e-02 0.00e+00 3.81e-01 0.00e+00 4.13e-02 4.24e-01 4.13e-01 
3.44e+00 6.07e-02 5.00e-01 3.69e-02 0.00e+00 3.82e-01 0.00e+00 4.13e-02 4.25e-01 4.13e-01 
3.45e+00 6.17e-02 5.00e-01 3.75e-02 0.00e+00 3.83e-01 0.00e+00 4.14e-02 4.26e-01 4.14e-01 
3.45e+00 6.27e-02 5.00e-01 3.82e-02 0.00e+00 3.84e-01 0.00e+00 4.15e-02 4.26e-01 4.15e-01 
3.45e+00 6.35e-02 5.00e-01 3.87e-02 0.00e+00 3.85e-01 0.00e+00 4.16e-02 4.27e-01 4.16e-01 
3.46e+00 6.43e-02 5.00e-01 3.93e-02 0.00e+00 3.85e-01 0.00e+00 4.16e-02 4.28e-01 4.16e-01 
3.46e+00 6.49e-02 5.00e-01 3.97e-02 0.00e+00 3.86e-01 0.00e+00 4.17e-02 4.29e-01 4.17e-01 
3.46e+00 6.55e-02 5.00e-01 4.01e-02 0.00e+00 3.87e-01 0.00e+00 4.17e-02 4.30e-01 4.17e-01 
3.47e+00 6.60e-02 5.00e-01 4.04e-02 0.00e+00 3.88e-01 0.00e+00 4.18e-02 4.31e-01 4.18e-01 
3.47e+00 6.63e-02 1.00e-01 4.06e-02 0.00e+00 3.88e-01 0.00e+00 4.16e-02 4.32e-01 4.16e-01 
3.48e+00 6.65e-02 1.07e-01 4.08e-02 0.00e+00 3.89e-01 0.00e+00 4.13e-02 4.32e-01 4.13e-01 
3.48e+00 6.66e-02 5.00e-01 4.09e-02 0.00e+00 3.90e-01 0.00e+00 4.15e-02 4.33e-01 4.15e-01 
3.48e+00 6.66e-02 5.00e-01 4.10e-02 0.00e+00 3.91e-01 0.00e+00 4.16e-02 4.34e-01 4.16e-01 
3.49e+00 6.65e-02 5.00e-01 4.10e-02 0.00e+00 3.91e-01 0.00e+00 4.17e-02 4.35e-01 4.17e-01 
3.49e+00 6.64e-02 5.00e-01 4.09e-02 0.00e+00 3.92e-01 0.00e+00 4.18e-02 4.36e-01 4.18e-01 
3.49e+00 6.61e-02 5.00e-01 4.09e-02 0.00e+00 3.93e-01 0.00e+00 4.19e-02 4.36e-01 4.19e-01 
3.50e+00 6.59e-02 5.00e-01 4.08e-02 0.00e+00 3.94e-01 0.00e+00 4.20e-02 4.37e-01 4.20e-01 
3.50e+00 6.57e-02 5.00e-01 4.07e-02 0.00e+00 3.94e-01 0.00e+00 4.21e-02 4.38e-01 4.21e-01 
3.50e+00 6.54e-02 5.00e-01 4.06e-02 0.00e+00 3.95e-01 0.00e+00 4.22e-02 4.39e-01 4.22e-01 
3.51e+00 6.51e-02 5.00e-01 4.05e-02 0.00e+00 3.96e-01 0.00e+00 4.23e-02 4.40e-01 4.23e-01 
3.51e+00 6.48e-02 5.00e-01 4.04e-02 0.00e+00 3.97e-01 0.00e+00 4.24e-02 4.41e-01 4.24e-01 
3.51e+00 6.45e-02 5.00e-01 4.03e-02 0.00e+00 3.97e-01 0.00e+00 4.25e-02 4.41e-01 4.25e-01 
3.52e+00 6.42e-02 5.00e-01 4.01e-02 0.00e+00 3.98e-01 0.00e+00 4.26e-02 4.42e-01 4.26e-01 
3.52e+00 6.38e-02 5.00e-01 4.00e-02 0.00e+00 3.99e-01 0.00e+00 4.27e-02 4.43e-01 4.27e-01 
3.52e+00 6.34e-02 5.00e-01 3.98e-02 0.00e+00 4.00e-01 0.00e+00 4.28e-02 4.44e-01 4.28e-01 
3.53e+00 6.29e-02 5.00e-01 3.95e-02 0.00e+00 4.00e-01 0.00e+00 4.29e-02 4.45e-01 4.29e-01 
3.53e+00 6.23e-02 5.00e-01 3.92e-02 0.00e+00 4.01e-01 0.00e+00 4.30e-02 4.46e-01 4.30e-01 
3.54e+00 6.17e-02 5.00e-01 3.89e-02 0.00e+00 4.02e-01 0.00e+00 4.31e-02 4.47e-01 4.31e-01 
3.54e+00 6.10e-02 5.00e-01 3.84e-02 0.00e+00 4.03e-01 0.00e+00 4.32e-02 4.48e-01 4.32e-01 
3.54e+00 6.02e-02 5.00e-01 3.80e-02 0.00e+00 4.04e-01 0.00e+00 4.33e-02 4.48e-01 4.33e-01 
3.55e+00 5.92e-02 5.00e-01 3.74e-02 0.00e+00 4.04e-01 0.00e+00 4.35e-02 4.49e-01 4.35e-01 
3.55e+00 5.81e-02 5.00e-01 3.67e-02 0.00e+00 4.05e-01 0.00e+00 4.36e-02 4.50e-01 4.36e-01 
3.55e+00 5.68e-02 5.00e-01 3.59e-02 0.00e+00 4.06e-01 0.00e+00 4.37e-02 4.51e-01 4.37e-01 
3.56e+00 5.55e-02 5.00e-01 3.51e-02 0.00e+00 4.07e-01 0.00e+00 4.38e-02 4.52e-01 4.38e-01 
3.56e+00 5.39e-02 1.00e-01 3.40e-02 0.00e+00 4.08e-01 0.00e+00 4.37e-02 4.53e-01 4.37e-01 
3.56e+00 5.21e-02 5.00e-01 3.29e-02 0.00e+00 4.09e-01 0.00e+00 4.39e-02 4.54e-01 4.39e-01 
3.57e+00 5.01e-02 5.00e-01 3.16e-02 0.00e+00 4.10e-01 0.00e+00 4.40e-02 4.55e-01 4.40e-01 
3.57e+00 4.80e-02 5.00e-01 3.03e-02 0.00e+00 4.11e-01 0.00e+00 4.42e-02 4.56e-01 4.42e-01 
3.57e+00 4.57e-02 5.00e-01 2.88e-02 0.00e+00 4.12e-01 0.00e+00 4.43e-02 4.57e-01 4.43e-01 
3.58e+00 4.33e-02 5.00e-01 2.73e-02 0.00e+00 4.12e-01 0.00e+00 4.45e-02 4.58e-01 4.45e-01 
3.58e+00 4.07e-02 5.00e-01 2.57e-02 0.00e+00 4.13e-01 0.00e+00 4.47e-02 4.59e-01 4.47e-01 
3.58e+00 3.81e-02 5.00e-01 2.40e-02 0.00e+00 4.14e-01 0.00e+00 4.48e-02 4.60e-01 4.48e-01 
3.59e+00 3.54e-02 5.00e-01 2.22e-02 0.00e+00 4.15e-01 0.00e+00 4.50e-02 4.62e-01 4.50e-01 
3.59e+00 3.26e-02 5.00e-01 2.05e-02 0.00e+00 4.16e-01 0.00e+00 4.52e-02 4.63e-01 4.52e-01 
3.59e+00 2.98e-02 5.00e-01 1.86e-02 0.00e+00 4.17e-01 0.00e+00 4.54e-02 4.64e-01 4.54e-01 
3.60e+00 2.69e-02 5.00e-01 1.68e-02 0.00e+00 4.18e-01 0.00e+00 4.56e-02 4.65e-01 4.56e-01 
3.60e+00 2.41e-02 5.00e-01 1.50e-02 0.00e+00 4.19e-01 0.00e+00 4.57e-02 4.66e-01 4.57e-01 
3.60e+00 2.13e-02 5.00e-01 1.32e-02 0.00e+00 4.20e-01 0.00e+00 4.59e-02 4.67e-01 4.59e-01 
3.61e+00 1.86e-02 5.00e-01 1.14e-02 0.00e+00 4.21e-01 0.00e+00 4.61e-02 4.68e-01 4.61e-01 
3.61e+00 1.59e-02 5.00e-01 9.76e-03 0.00e+00 4.22e-01 0.00e+00 4.63e-02 4.69e-01 4.63e-01 
3.62e+00 1.34e-02 1.00e-01 8.12e-03 0.00e+00 4.23e-01 0.00e+00 4.64e-02 4.71e-01 4.64e-01 
3.62e+00 1.11e-02 5.00e-01 6.68e-03 0.00e+00 4.24e-01 0.00e+00 4.66e-02 4.72e-01 4.66e-01 
3.62e+00 8.91e-03 5.00e-01 5.25e-03 0.00e+00 4.25e-01 0.00e+00 4.67e-02 4.73e-01 4.67e-01 
3.63e+00 6.95e-03 5.00e-01 4.07e-03 0.00e+00 4.26e-01 0.00e+00 4.69e-02 4.74e-01 4.69e-01 
3.63e+00 5.18e-03 5.00e-01 2.91e-03 0.00e+00 4.27e-01 0.00e+00 4.71e-02 4.75e-01 4.71e-01 
3.63e+00 3.61e-03 5.00e-01 1.97e-03 0.00e+00 4.28e-01 0.00e+00 4.72e-02 4.76e-01 4.72e-01 
3.64e+00 2.31e-03 5.00e-01 1.16e-03 0.00e+00 4.29e-01 0.00e+00 4.74e-02 4.77e-01 4.74e-01 
3.64e+00 1.33e-03 5.00e-01 6.49e-04 0.00e+00 4.30e-01 0.00e+00 4.75e-02 4.78e-01 4.75e-01 
3.64e+00 5.01e-04 5.00e-01 4.60e-05 0.00e+00 4.31e-01 0.00e+00 4.77e-02 4.79e-01 4.77e-01 
3.65e+00 1.12e-04 5.00e-01 1.05e-04 0.00e+00 4.32e-01 0.00e+00 4.78e-02 4.81e-01 4.78e-01 
3.65e+00 1.94e-05 5.00e-01 -7.38e-05 0.00e+00 4.33e-01 0.00e+00 4.79e-02 4.82e-01 4.79e-01 
3.65e+00 3.79e-06 5.00e-01 7.51e-05 0.00e+00 4.34e-01 0.00e+00 4.81e-02 4.83e-01 4.81e-01 
3.66e+00 9.37e-07 5.00e-01 -7.00e-05 0.00e+00 4.35e-01 0.00e+00 4.82e-02 4.84e-01 4.82e-01 
3.66e+00 4.02e-07 5.00e-01 6.70e-05 0.00e+00 4.36e-01 0.00e+00 4.83e-02 4.85e-01 4.83e-01 
3.66e+00 4.05e-07 5.00e-01 -6.30e-05 0.00e+00 4.37e-01 0.00e+00 4.85e-02 4.86e-01 4.85e-01 
3.67e+00 3.05e-07 5.00e-01 6.02e-05 0.00e+00 4.38e-01 0.00e+00 4.86e-02 4.87e-01 4.86e-01 
3.67e+00 6.77e-08 5.00e-01 -5.70e-05 0.00e+00 4.39e-01 0.00e+00 4.87e-02 4.88e-01 4.87e-01 
3.68e+00 2.91e-10 5.00e-01 5.41e-05 0.00e+00 4.40e-01 0.00e+00 4.88e-02 4.89e-01 4.88e-01 
3.68e+00 6.89e-13 5.00e-01 -5.13e-05 0.00e+00 4.41e-01 0.00e+00 4.90e-02 4.90e-01 4.90e-01 
3.68e+00 4.61e-14 5.00e-01 4.87e-05 0.00e+00 4.42e-01 0.00e+00 4.91e-02 4.92e-01 4.91e-01 
3.69e+00 1.36e-13 5.00e-01 -4.62e-05 0.00e+00 4.43e-01 0.00e+00 4.92e-02 4.93e-01 4.92e-01 
3.69e+00 3.67e-13 5.00e-01 4.39e-05 0.00e+00 4.44e-01 0.00e+00 4.93e-02 4.94e-01 4.93e-01 
3.69e+00 2.08e-12 5.00e-01 -4.16e-05 0.00e+00 4.45e-01 0.00e+00 4.94e-02 4.95e-01 4.94e-01 
3.70e+00 1.61e-11 5.00e-01 3.95e-05 0.00e+00 4.46e-01 0.00e+00 4.95e-02 4.96e-01 4.95e-01 
3.70e+00 3.68e-10 5.00e-01 -3.75e-05 0.00e+00 4.47e-01 0.00e+00 4.97e-02 4.97e-01 4.97e-01 
3.70e+00 8.67e-10 5.00e-01 3.55e-05 0.00e+00 4.48e-01 0.00e+00 4.98e-02 4.98e-01 4.98e-01 
3.71e+00 4.77e-09 5.00e-01 -3.37e-05 0.00e+00 4.49e-01 0.00e+00 4.99e-02 4.99e-01 4.99e-01 
3.71e+00 3.34e-09 5.00e-01 3.20e-05 0.00e+00 4.50e-01 0.00e+00 5.00e-02 5.00e-01 5.00e-01 
3.71e+00 2.32e-09 5.00e-01 -3.04e-05 0.00e+00 4.51e-01 0.00e+00 5.01e-02 5.01e-01 5.01e-01 
3.72e+00 1.64e-09 5.00e-01 2.88e-05 0.00e+00 4.52e-01 0.00e+00 5.02e-02 5.03e-01 5.02e-01 
3.72e+00 4.77e-08 5.00e-01 -2.73e-05 0.00e+00 4.53e-01 0.00e+00 5.03e-02 5.04e-01 5.03e-01 
3.72e+00 3.39e-06 5.00e-01 3.06e-05 0.00e+00 4.54e-01 0.00e+00 5.04e-02 5.05e-01 5.04e-01 
3.73e+00 2.55e-05 5.00e-01 6.48e-06 0.00e+00 4.55e-01 0.00e+00 5.06e-02 5.06e-01 5.06e-01 
3.73e+00 1.28e-05 5.00e-01 1.17e-05 0.00e+00 4.56e-01 0.00e+00 5.07e-02 5.07e-01 5.07e-01 
3.73e+00 5.45e-05 5.00e-01 6.50e-05 0.00e+00 4.57e-01 0.00e+00 5.08e-02 5.08e-01 5.08e-01 
3.74e+00 2.97e-05 5.00e-01 -2.01e-05 0.00e+00 4.58e-01 0.00e+00 5.09e-02 5.09e-01 5.09e-01 
3.74e+00 8.89e-07 5.00e-01 2.03e-05 0.00e+00 4.59e-01 0.00e+00 5.10e-02 5.10e-01 5.10e-01 
3.75e+00 2.87e-09 5.00e-01 -1.92e-05 0.00e+00 4.60e-01 0.00e+00 5.11e-02 5.11e-01 5.11e-01 
3.75e+00 1.63e-12 5.00e-01 1.83e-05 0.00e+00 4.61e-01 0.00e+00 5.12e-02 5.12e-01 5.12e-01 
3.75e+00 2.72e-15 5.00e-01 -1.73e-05 0.00e+00 4.62e-01 0.00e+00 5.13e-02 5.13e-01 5.13e-01 
3.76e+00 3.66e-15 5.00e-01 1.64e-05 0.00e+00 4.63e-01 0.00e+00 5.14e-02 5.14e-01 5.14e-01 
3.76e+00 1.60e-12 5.00e-01 -1.56e-05 0.00e+00 4.64e-01 0.00e+00 5.15e-02 5.15e-01 5.15e-01 
3.76e+00 4.85e-10 5.00e-01 1.48e-05 0.00e+00 4.65e-01 0.00e+00 5.16e-02 5.16e-01 5.16e-01 
3.77e+00 7.25e-10 5.00e-01 -1.40e-05 0.00e+00 4.66e-01 0.00e+00 5.17e-02 5.18e-01 5.17e-01 
3.77e+00 4.41e-09 5.00e-01 1.33e-05 0.00e+00 4.67e-01 0.00e+00 5.19e-02 5.19e-01 5.19e-01 
3.77e+00 1.64e-10 5.00e-01 -1.27e-05 0.00e+00 4.68e-01 0.00e+00 5.20e-02 5.20e-01 5.20e-01 
3.78e+00 4.41e-11 5.00e-01 1.20e-05 0.00e+00 4.69e-01 0.00e+00 5.21e-02 5.21e-01 5.21e-01 
3.78e+00 1.06e-11 5.00e-01 -1.14e-05 0.00e+00 4.70e-01 0.00e+00 5.22e-02 5.22e-01 5.22e-01 
3.78e+00 8.55e-12 5.00e-01 1.08e-05 0.00e+00 4.70e-01 0.00e+00 5.23e-02 5.23e-01 5.23e-01 
3.79e+00 2.75e-12 5.00e-01 -1.03e-05 0.00e+00 4.71e-01 0.00e+00 5.24e-02 5.24e-01 5.24e-01 
3.79e+00 3.71e-12 5.00e-01 9.73e-06 0.00e+00 4.72e-01 0.00e+00 5.25e-02 5.25e-01 5.25e-01 
3.79e+00 4.86e-10 5.00e-01 -9.23e-06 0.00e+00 4.73e-01 0.00e+00 5.26e-02 5.26e-01 5.26e-01 
3.80e+00 6.26e-10 5.00e-01 8.76e-06 0.00e+00 4.74e-01 0.00e+00 5.27e-02 5.27e-01 5.27e-01 
3.80e+00 7.84e-10 5.00e-01 -8.31e-06 0.00e+00 4.75e-01 0.00e+00 5.28e-02 5.28e-01 5.28e-01 
3.80e+00 4.28e-12 5.00e-01 7.89e-06 0.00e+00 4.76e-01 0.00e+00 5.29e-02 5.29e-01 5.29e-01 
3.81e+00 1.11e-16 5.00e-01 -7.48e-06 0.00e+00 4.77e-01 0.00e+00 5.30e-02 5.30e-01 5.30e-01 
3.81e+00 0.00e+00 5.00e-01 7.10e-06 0.00e+00 4.78e-01 0.00e+00 5.31e-02 5.31e-01 5.31e-01 
3.81e+00 0.00e+00 5.00e-01 -6.74e-06 0.00e+00 4.79e-01 0.00e+00 5.32e-02 5.32e-01 5.32e-01 
3.82e+00 8.60e-15 5.00e-01 6.39e-06 0.00e+00 4.80e-01 0.00e+00 5.33e-02 5.33e-01 5.33e-01 
3.82e+00 1.54e-11 5.00e-01 -6.07e-06 0.00e+00 4.81e-01 0.00e+00 5.34e-02 5.34e-01 5.34e-01 
3.83e+00 1.70e-06 5.00e-01 8.26e-06 0.00e+00 4.82e-01 0.00e+00 5.35e-02 5.35e-01 5.35e-01 
3.83e+00 2.78e-07 5.00e-01 -7.43e-06 0.00e+00 4.83e-01 0.00e+00 5.36e-02 5.36e-01 5.36e-01 
3.83e+00 2.79e-07 5.00e-01 7.46e-06 0.00e+00 4.83e-01 0.00e+00 5.37e-02 5.37e-01 5.37e-01 
3.84e+00 5.83e-09 5.00e-01 -7.07e-06 0.00e+00 4.84e-01 0.00e+00 5.38e-02 5.38e-01 5.38e-01 
3.84e+00 1.65e-10 5.00e-01 6.71e-06 0.00e+00 4.85e-01 0.00e+00 5.39e-02 5.39e-01 5.39e-01 
3.84e+00 1.67e-16 5.00e-01 -6.37e-06 0.00e+00 4.86e-01 0.00e+00 5.40e-02 5.40e-01 5.40e-01 
3.85e+00 6.87e-13 5.00e-01 6.04e-06 0.00e+00 4.87e-01 0.00e+00 5.41e-02 5.41e-01 5.41e-01 
3.85e+00 0.00e+00 5.00e-01 -5.73e-06 0.00e+00 4.88e-01 0.00e+00 5.42e-02 5.42e-01 5.42e-01 
3.85e+00 0.00e+00 5.00e-01 5.44e-06 0.00e+00 4.89e-01 0.00e+00 5.43e-02 5.43e-01 5.43e-01 
3.86e+00 1.05e-15 5.00e-01 -5.16e-06 0.00e+00 4.90e-01 0.00e+00 5.44e-02 5.44e-01 5.44e-01 
3.86e+00 4.62e-07 5.00e-01 5.59e-06 0.00e+00 4.91e-01 0.00e+00 5.45e-02 5.45e-01 5.45e-01 
3.86e+00 5.49e-12 5.00e-01 -5.30e-06 0.00e+00 4.92e-01 0.00e+00 5.46e-02 5.46e-01 5.46e-01 
3.87e+00 0.00e+00 5.00e-01 5.03e-06 0.00e+00 4.92e-01 0.00e+00 5.47e-02 5.47e-01 5.47e-01 
3.87e+00 0.00e+00 5.00e-01 -4.78e-06 0.00e+00 4.93e-01 0.00e+00 5.48e-02 5.48e-01 5.48e-01 
3.87e+00 0.00e+00 5.00e-01 4.53e-06 0.00e+00 4.94e-01 0.00e+00 5.49e-02 5.49e-01 5.49e-01 
3.88e+00 0.00e+00 5.00e-01 -4.30e-06 0.00e+00 4.95e-01 0.00e+00 5.50e-02 5.50e-01 5.50e-01 
3.88e+00 6.26e-08 5.00e-01 4.17e-06 0.00e+00 4.96e-01 0.00e+00 5.51e-02 5.51e-01 5.51e-01 
3.89e+00 5.18e-14 5.00e-01 -3.96e-06 0.00e+00 4.97e-01 0.00e+00 5.52e-02 5.52e-01 5.52e-01 
3.89e+00 8.96e-08 5.00e-01 3.89e-06 0.00e+00 4.98e-01 0.00e+00 5.53e-02 5.53e-01 5.53e-01 
3.89e+00 1.83e-10 5.00e-01 -3.70e-06 0.00e+00 4.99e-01 0.00e+00 5.54e-02 5.54e-01 5.54e-01 
3.90e+00 0.00e+00 5.00e-01 3.51e-06 0.00e+00 5.00e-01 0.00e+00 5.55e-02 5.55e-01 5.55e-01 
3.90e+00 0.00e+00 5.00e-01 -3.33e-06 0.00e+00 5.00e-01 0.00e+00 5.56e-02 5.56e-01 5.56e-01 
3.90e+00 7.22e-15 5.00e-01 3.16e-06 0.00e+00 5.01e-01 0.00e+00 5.57e-02 5.57e-01 5.57e-01 
3.91e+00 0.00e+00 5.00e-01 -3.00e-06 0.00e+00 5.02e-01 0.00e+00 5.58e-02 5.58e-01 5.58e-01 
3.91e+00 1.69e-09 5.00e-01 2.84e-06 0.00e+00 5.03e-01 0.00e+00 5.59e-02 5.59e-01 5.59e-01 
3.91e+00 0.00e+00 5.00e-01 -2.70e-06 0.00e+00 5.04e-01 0.00e+00 5.60e-02 5.60e-01 5.60e-01 
3.92e+00 0.00e+00 5.00e-01 2.56e-06 0.00e+00 5.05e-01 0.00e+00 5.61e-02 5.61e-01 5.61e-01 
3.92e+00 1.68e-06 5.00e-01 1.62e-07 0.00e+00 5.06e-01 0.00e+00 5.62e-02 5.62e-01 5.62e-01 
3.92e+00 5.97e-10 5.00e-01 -1.53e-07 0.00e+00 5.06e-01 0.00e+00 5.63e-02 5.63e-01 5.63e-01 
3.93e+00 0.00e+00 5.00e-01 1.45e-07 0.00e+00 5.07e-01 0.00e+00 5.64e-02 5.64e-01 5.64e-01 
3.93e+00 2.31e-14 5.00e-01 -1.38e-07 0.00e+00 5.08e-01 0.00e+00 5.65e-02 5.65e-01 5.65e-01 
3.93e+00 0.00e+00 5.00e-01 1.30e-07 0.00e+00 5.09e-01 0.00e+00 5.66e-02 5.66e-01 5.66e-01 
3.94e+00 0.00e+00 5.00e-01 -1.24e-07 0.00e+00 5.10e-01 0.00e+00 5.67e-02 5.67e-01 5.67e-01 
3.94e+00 0.00e+00 5.00e-01 1.17e-07 0.00e+00 5.11e-01 0.00e+00 5.67e-02 5.67e-01 5.67e-01 
3.94e+00 0.00e+00 5.00e-01 -1.11e-07 0.00e+00 5.12e-01 0.00e+00 5.68e-02 5.68e-01 5.68e-01 
3.95e+00 0.00e+00 5.00e-01 1.06e-07 0.00e+00 5.12e-01 0.00e+00 5.69e-02 5.69e-01 5.69e-01 
3.95e+00 0.00e+00 5.00e-01 -1.00e-07 0.00e+00 5.13e-01 0.00e+00 5.70e-02 5.70e-01 5.70e-01 
3.96e+00 0.00e+00 5.00e-01 9.52e-08 0.00e+00 5.14e-01 0.00e+00 5.71e-02 5.71e-01 5.71e-01 
3.96e+00 0.00e+00 5.00e-01 -9.04e-08 0.00e+00 5.15e-01 0.00e+00 5.72e-02 5.72e-01 5.72e-01 
3.96e+00 0.00e+00 5.00e-01 8.57e-08 0.00e+00 5.16e-01 0.00e+00 5.73e-02 5.73e-01 5.73e-01 
3.97e+00 1.29e-05 5.00e-01 2.03e-05 0.00e+00 5.17e-01 0.00e+00 5.74e-02 5.74e-01 5.74e-01 
3.97e+00 0.00e+00 5.00e-01 -1.93e-05 0.00e+00 5.17e-01 0.00e+00 5.75e-02 5.75e-01 5.75e-01 
3.97e+00 0.00e+00 5.00e-01 1.83e-05 0.00e+00 5.18e-01 0.00e+00 5.76e-02 5.76e-01 5.76e-01 
3.98e+00 0.00e+00 5.00e-01 -1.74e-05 0.00e+00 5.19e-01 0.00e+00 5.77e-02 5.77e-01 5.77e-01 
3.98e+00 1.33e-08 5.00e-01 1.65e-05 0.00e+00 5.20e-01 0.00e+00 5.78e-02 5.78e-01 5.78e-01 
3.98e+00 1.42e-14 5.00e-01 -1.57e-05 0.00e+00 5.21e-01 0.00e+00 5.79e-02 5.79e-01 5.79e-01 
3.99e+00 0.00e+00 5.00e-01 1.49e-05 0.00e+00 5.22e-01 0.00e+00 5.80e-02 5.80e-01 5.80e-01 
3.99e+00 0.00e+00 5.00e-01 -1.41e-05 0.00e+00 5.22e-01 0.00e+00 5.81e-02 5.81e-01 5.81e-01 
3.99e+00 0.00e+00 5.00e-01 1.34e-05 0.00e+00 5.23e-01 0.00e+00 5.81e-02 5.81e-01 5.81e-01 
4.00e+00 5.55e-17 5.00e-01 -1.27e-05 0.00e+00 5.24e-01 0.00e+00 5.82e-02 5.82e-01 5.82e-01 


==> Figures/Spin_dynamics_v3p2.txt <==
t_s alpha_pi TRF_ms xf yf zf xs zs zf_m0f zs_m0s
3.50e-03 1.00e+00 5.00e-01 -3.25e-01 -0.00e+00 -2.16e-01 -0.00e+00 5.99e-03 -2.40e-01 5.99e-02 
7.00e-03 5.31e-01 3.74e-01 -2.38e-01 0.00e+00 -2.92e-01 0.00e+00 1.61e-03 -3.24e-01 1.61e-02 
1.05e-02 3.32e-01 2.68e-01 -1.30e-01 0.00e+00 -3.42e-01 0.00e+00 -1.56e-03 -3.80e-01 -1.56e-02 
1.40e-02 1.71e-01 4.64e-01 -6.36e-02 0.00e+00 -3.53e-01 0.00e+00 -4.60e-03 -3.92e-01 -4.60e-02 
1.75e-02 7.66e-02 4.36e-01 -2.26e-02 0.00e+00 -3.52e-01 0.00e+00 -7.46e-03 -3.91e-01 -7.46e-02 
2.10e-02 4.21e-02 4.05e-01 -2.35e-02 0.00e+00 -3.46e-01 0.00e+00 -1.00e-02 -3.84e-01 -1.00e-01 
2.45e-02 2.71e-02 3.85e-01 -6.22e-03 0.00e+00 -3.41e-01 0.00e+00 -1.23e-02 -3.79e-01 -1.23e-01 
2.80e-02 1.99e-02 3.74e-01 -1.47e-02 0.00e+00 -3.36e-01 0.00e+00 -1.44e-02 -3.74e-01 -1.44e-01 
3.15e-02 1.65e-02 3.69e-01 -2.93e-03 0.00e+00 -3.32e-01 0.00e+00 -1.62e-02 -3.69e-01 -1.62e-01 
3.50e-02 1.50e-02 3.66e-01 -1.23e-02 0.00e+00 -3.27e-01 0.00e+00 -1.78e-02 -3.63e-01 -1.78e-01 
3.85e-02 1.43e-02 3.66e-01 -2.51e-03 0.00e+00 -3.23e-01 0.00e+00 -1.92e-02 -3.59e-01 -1.92e-01 
4.20e-02 1.39e-02 3.66e-01 -1.12e-02 0.00e+00 -3.18e-01 0.00e+00 -2.04e-02 -3.54e-01 -2.04e-01 
4.55e-02 1.37e-02 3.66e-01 -2.60e-03 0.00e+00 -3.15e-01 0.00e+00 -2.15e-02 -3.50e-01 -2.15e-01 
4.90e-02 1.36e-02 3.66e-01 -1.05e-02 0.00e+00 -3.11e-01 0.00e+00 -2.24e-02 -3.45e-01 -2.24e-01 
5.25e-02 1.35e-02 3.66e-01 -2.81e-03 0.00e+00 -3.07e-01 0.00e+00 -2.32e-02 -3.41e-01 -2.32e-01 
5.60e-02 1.35e-02 3.66e-01 -9.95e-03 0.00e+00 -3.03e-01 0.00e+00 -2.39e-02 -3.37e-01 -2.39e-01 
5.95e-02 1.35e-02 3.66e-01 -3.05e-03 0.00e+00 -3.00e-01 0.00e+00 -2.45e-02 -3.33e-01 -2.45e-01 
6.30e-02 1.36e-02 3.66e-01 -9.49e-03 0.00e+00 -2.96e-01 0.00e+00 -2.50e-02 -3.29e-01 -2.50e-01 
6.65e-02 1.37e-02 3.66e-01 -3.32e-03 0.00e+00 -2.93e-01 0.00e+00 -2.55e-02 -3.26e-01 -2.55e-01 
7.00e-02 1.38e-02 3.66e-01 -9.12e-03 0.00e+00 -2.90e-01 0.00e+00 -2.58e-02 -3.22e-01 -2.58e-01 
7.35e-02 1.39e-02 3.66e-01 -3.60e-03 0.00e+00 -2.87e-01 0.00e+00 -2.61e-02 -3.19e-01 -2.61e-01 
7.70e-02 1.40e-02 3.66e-01 -8.83e-03 0.00e+00 -2.83e-01 0.00e+00 -2.63e-02 -3.15e-01 -2.63e-01 
8.05e-02 1.42e-02 3.66e-01 -3.89e-03 0.00e+00 -2.81e-01 0.00e+00 -2.65e-02 -3.12e-01 -2.65e-01 
8.40e-02 1.44e-02 3.66e-01 -8.62e-03 0.00e+00 -2.77e-01 0.00e+00 -2.66e-02 -3.08e-01 -2.66e-01 
8.75e-02 1.47e-02 3.66e-01 -4.22e-03 0.00e+00 -2.75e-01 0.00e+00 -2.67e-02 -3.05e-01 -2.67e-01 
9.10e-02 1.50e-02 3.66e-01 -8.52e-03 0.00e+00 -2.72e-01 0.00e+00 -2.68e-02 -3.02e-01 -2.68e-01 
9.45e-02 1.54e-02 3.66e-01 -4.65e-03 0.00e+00 -2.69e-01 0.00e+00 -2.68e-02 -2.99e-01 -2.68e-01 
9.80e-02 1.60e-02 3.69e-01 -8.65e-03 0.00e+00 -2.66e-01 0.00e+00 -2.68e-02 -2.95e-01 -2.68e-01 
1.02e-01 1.68e-02 3.69e-01 -5.43e-03 0.00e+00 -2.63e-01 0.00e+00 -2.68e-02 -2.92e-01 -2.68e-01 
1.05e-01 1.83e-02 3.71e-01 -9.48e-03 0.00e+00 -2.60e-01 0.00e+00 -2.67e-02 -2.89e-01 -2.67e-01 
1.08e-01 2.07e-02 3.74e-01 -7.43e-03 0.00e+00 -2.58e-01 0.00e+00 -2.66e-02 -2.86e-01 -2.66e-01 
1.12e-01 2.50e-02 3.83e-01 -1.26e-02 0.00e+00 -2.55e-01 0.00e+00 -2.65e-02 -2.83e-01 -2.65e-01 
1.16e-01 3.25e-02 3.94e-01 -1.33e-02 0.00e+00 -2.52e-01 0.00e+00 -2.63e-02 -2.80e-01 -2.63e-01 
1.19e-01 4.53e-02 4.13e-01 -2.21e-02 0.00e+00 -2.48e-01 0.00e+00 -2.61e-02 -2.76e-01 -2.61e-01 
1.22e-01 6.72e-02 4.36e-01 -2.99e-02 0.00e+00 -2.45e-01 0.00e+00 -2.59e-02 -2.72e-01 -2.59e-01 
1.26e-01 1.07e-01 4.61e-01 -5.18e-02 0.00e+00 -2.38e-01 0.00e+00 -2.54e-02 -2.65e-01 -2.54e-01 
1.30e-01 1.97e-01 4.78e-01 -9.41e-02 0.00e+00 -2.21e-01 0.00e+00 -2.42e-02 -2.45e-01 -2.42e-01 
1.33e-01 3.43e-01 4.78e-01 -1.46e-01 0.00e+00 -1.84e-01 0.00e+00 -2.10e-02 -2.04e-01 -2.10e-01 
1.37e-01 5.20e-01 4.55e-01 -1.86e-01 0.00e+00 -1.30e-01 0.00e+00 -1.52e-02 -1.45e-01 -1.52e-01 
1.40e-01 6.37e-01 4.69e-01 -1.88e-01 0.00e+00 -1.10e-01 0.00e+00 -9.52e-03 -1.22e-01 -9.52e-02 
1.44e-01 6.69e-01 4.83e-01 -1.82e-01 0.00e+00 -1.02e-01 0.00e+00 -5.95e-03 -1.13e-01 -5.95e-02 
1.47e-01 6.81e-01 4.86e-01 -1.76e-01 0.00e+00 -9.41e-02 0.00e+00 -3.88e-03 -1.05e-01 -3.88e-02 
1.50e-01 6.83e-01 4.89e-01 -1.67e-01 0.00e+00 -9.18e-02 0.00e+00 -2.73e-03 -1.02e-01 -2.73e-02 
1.54e-01 6.80e-01 4.89e-01 -1.59e-01 0.00e+00 -8.71e-02 0.00e+00 -2.09e-03 -9.68e-02 -2.09e-02 
1.58e-01 6.75e-01 4.86e-01 -1.50e-01 0.00e+00 -8.62e-02 0.00e+00 -1.73e-03 -9.58e-02 -1.73e-02 
1.61e-01 6.68e-01 4.83e-01 -1.43e-01 0.00e+00 -8.24e-02 0.00e+00 -1.52e-03 -9.15e-02 -1.52e-02 
1.65e-01 6.60e-01 4.83e-01 -1.35e-01 0.00e+00 -8.19e-02 0.00e+00 -1.40e-03 -9.10e-02 -1.40e-02 
1.68e-01 6.52e-01 4.81e-01 -1.28e-01 0.00e+00 -7.85e-02 0.00e+00 -1.32e-03 -8.72e-02 -1.32e-02 
1.72e-01 6.42e-01 4.78e-01 -1.20e-01 0.00e+00 -7.82e-02 0.00e+00 -1.27e-03 -8.69e-02 -1.27e-02 
1.75e-01 6.32e-01 4.75e-01 -1.15e-01 0.00e+00 -7.51e-02 0.00e+00 -1.24e-03 -8.35e-02 -1.24e-02 
1.78e-01 6.21e-01 4.69e-01 -1.07e-01 0.00e+00 -7.49e-02 0.00e+00 -1.21e-03 -8.33e-02 -1.21e-02 
1.82e-01 6.10e-01 4.67e-01 -1.02e-01 0.00e+00 -7.21e-02 0.00e+00 -1.20e-03 -8.01e-02 -1.20e-02 
1.85e-01 5.98e-01 4.64e-01 -9.49e-02 0.00e+00 -7.19e-02 0.00e+00 -1.18e-03 -7.99e-02 -1.18e-02 
1.89e-01 5.86e-01 4.58e-01 -9.02e-02 0.00e+00 -6.91e-02 0.00e+00 -1.17e-03 -7.67e-02 -1.17e-02 
1.93e-01 5.73e-01 4.55e-01 -8.38e-02 0.00e+00 -6.88e-02 0.00e+00 -1.17e-03 -7.65e-02 -1.17e-02 
1.96e-01 5.61e-01 4.50e-01 -7.97e-02 0.00e+00 -6.60e-02 0.00e+00 -1.15e-03 -7.33e-02 -1.15e-02 
2.00e-01 5.48e-01 4.47e-01 -7.37e-02 0.00e+00 -6.57e-02 0.00e+00 -1.15e-03 -7.30e-02 -1.15e-02 
2.03e-01 5.36e-01 4.41e-01 -7.02e-02 0.00e+00 -6.27e-02 0.00e+00 -1.14e-03 -6.97e-02 -1.14e-02 
2.07e-01 5.23e-01 4.39e-01 -6.46e-02 0.00e+00 -6.24e-02 0.00e+00 -1.13e-03 -6.93e-02 -1.13e-02 
2.10e-01 5.12e-01 4.33e-01 -6.17e-02 0.00e+00 -5.93e-02 0.00e+00 -1.12e-03 -6.59e-02 -1.12e-02 
2.13e-01 5.00e-01 4.27e-01 -5.65e-02 0.00e+00 -5.89e-02 0.00e+00 -1.10e-03 -6.54e-02 -1.10e-02 
2.17e-01 4.89e-01 4.25e-01 -5.41e-02 0.00e+00 -5.58e-02 0.00e+00 -1.09e-03 -6.20e-02 -1.09e-02 
2.21e-01 4.77e-01 4.19e-01 -4.93e-02 0.00e+00 -5.52e-02 0.00e+00 -1.07e-03 -6.14e-02 -1.07e-02 
2.24e-01 4.67e-01 4.16e-01 -4.74e-02 0.00e+00 -5.22e-02 0.00e+00 -1.05e-03 -5.80e-02 -1.05e-02 
2.28e-01 4.56e-01 4.11e-01 -4.30e-02 0.00e+00 -5.14e-02 0.00e+00 -1.03e-03 -5.71e-02 -1.03e-02 
2.31e-01 4.46e-01 4.08e-01 -4.13e-02 0.00e+00 -4.84e-02 0.00e+00 -9.98e-04 -5.38e-02 -9.98e-03 
2.35e-01 4.37e-01 4.05e-01 -3.74e-02 0.00e+00 -4.75e-02 0.00e+00 -9.70e-04 -5.28e-02 -9.70e-03 
2.38e-01 4.28e-01 4.02e-01 -3.60e-02 0.00e+00 -4.47e-02 0.00e+00 -9.38e-04 -4.96e-02 -9.38e-03 
2.41e-01 4.19e-01 3.99e-01 -3.24e-02 0.00e+00 -4.36e-02 0.00e+00 -9.03e-04 -4.84e-02 -9.03e-03 
2.45e-01 4.11e-01 3.97e-01 -3.11e-02 0.00e+00 -4.09e-02 0.00e+00 -8.65e-04 -4.54e-02 -8.65e-03 
2.48e-01 4.03e-01 3.94e-01 -2.80e-02 0.00e+00 -3.96e-02 0.00e+00 -8.24e-04 -4.41e-02 -8.24e-03 
2.52e-01 3.95e-01 3.91e-01 -2.68e-02 0.00e+00 -3.71e-02 0.00e+00 -7.80e-04 -4.12e-02 -7.80e-03 
2.56e-01 3.88e-01 3.91e-01 -2.40e-02 0.00e+00 -3.57e-02 0.00e+00 -7.35e-04 -3.97e-02 -7.35e-03 
2.59e-01 3.80e-01 3.88e-01 -2.29e-02 0.00e+00 -3.33e-02 0.00e+00 -6.86e-04 -3.70e-02 -6.86e-03 
2.63e-01 3.73e-01 3.88e-01 -2.04e-02 0.00e+00 -3.19e-02 0.00e+00 -6.35e-04 -3.54e-02 -6.35e-03 
2.66e-01 3.66e-01 3.85e-01 -1.94e-02 0.00e+00 -2.96e-02 0.00e+00 -5.82e-04 -3.29e-02 -5.82e-03 
2.70e-01 3.59e-01 3.85e-01 -1.71e-02 0.00e+00 -2.81e-02 0.00e+00 -5.26e-04 -3.12e-02 -5.26e-03 
2.73e-01 3.52e-01 3.85e-01 -1.62e-02 0.00e+00 -2.59e-02 0.00e+00 -4.69e-04 -2.88e-02 -4.69e-03 
2.77e-01 3.45e-01 3.85e-01 -1.41e-02 0.00e+00 -2.44e-02 0.00e+00 -4.09e-04 -2.71e-02 -4.09e-03 
2.80e-01 3.38e-01 3.85e-01 -1.32e-02 0.00e+00 -2.23e-02 0.00e+00 -3.47e-04 -2.47e-02 -3.47e-03 
2.84e-01 3.31e-01 3.83e-01 -1.14e-02 0.00e+00 -2.07e-02 0.00e+00 -2.82e-04 -2.30e-02 -2.82e-03 
2.87e-01 3.24e-01 3.83e-01 -1.06e-02 0.00e+00 -1.86e-02 0.00e+00 -2.15e-04 -2.07e-02 -2.15e-03 
2.90e-01 3.17e-01 3.83e-01 -8.88e-03 0.00e+00 -1.71e-02 0.00e+00 -1.46e-04 -1.90e-02 -1.46e-03 
2.94e-01 3.10e-01 3.85e-01 -8.15e-03 0.00e+00 -1.51e-02 0.00e+00 -7.33e-05 -1.68e-02 -7.33e-04 
2.97e-01 3.03e-01 3.85e-01 -6.60e-03 0.00e+00 -1.35e-02 0.00e+00 1.72e-06 -1.50e-02 1.72e-05 
3.01e-01 2.96e-01 3.85e-01 -5.96e-03 0.00e+00 -1.15e-02 0.00e+00 7.98e-05 -1.28e-02 7.98e-04 
3.04e-01 2.89e-01 3.85e-01 -4.55e-03 0.00e+00 -9.96e-03 0.00e+00 1.61e-04 -1.11e-02 1.61e-03 
3.08e-01 2.82e-01 3.85e-01 -3.97e-03 0.00e+00 -8.01e-03 0.00e+00 2.45e-04 -8.90e-03 2.45e-03 
3.11e-01 2.75e-01 3.85e-01 -2.70e-03 0.00e+00 -6.41e-03 0.00e+00 3.33e-04 -7.13e-03 3.33e-03 
3.15e-01 2.68e-01 3.85e-01 -2.19e-03 0.00e+00 -4.50e-03 0.00e+00 4.23e-04 -5.00e-03 4.23e-03 
3.19e-01 2.61e-01 3.85e-01 -1.05e-03 0.00e+00 -2.89e-03 0.00e+00 5.18e-04 -3.21e-03 5.18e-03 
3.22e-01 2.54e-01 3.85e-01 -6.04e-04 0.00e+00 -9.97e-04 0.00e+00 6.16e-04 -1.11e-03 6.16e-03 
3.26e-01 2.48e-01 3.85e-01 4.26e-04 0.00e+00 6.28e-04 0.00e+00 7.17e-04 6.98e-04 7.17e-03 
3.29e-01 2.41e-01 3.85e-01 8.09e-04 0.00e+00 2.50e-03 0.00e+00 8.23e-04 2.77e-03 8.23e-03 
3.33e-01 2.35e-01 3.85e-01 1.73e-03 0.00e+00 4.14e-03 0.00e+00 9.31e-04 4.59e-03 9.31e-03 
3.36e-01 2.29e-01 3.85e-01 2.06e-03 0.00e+00 5.98e-03 0.00e+00 1.04e-03 6.65e-03 1.04e-02 
3.40e-01 2.23e-01 3.85e-01 2.89e-03 0.00e+00 7.63e-03 0.00e+00 1.16e-03 8.48e-03 1.16e-02 
3.43e-01 2.17e-01 3.85e-01 3.17e-03 0.00e+00 9.46e-03 0.00e+00 1.28e-03 1.05e-02 1.28e-02 
3.47e-01 2.11e-01 3.85e-01 3.91e-03 0.00e+00 1.11e-02 0.00e+00 1.40e-03 1.24e-02 1.40e-02 
3.50e-01 2.06e-01 3.85e-01 4.16e-03 0.00e+00 1.29e-02 0.00e+00 1.53e-03 1.44e-02 1.53e-02 
3.53e-01 2.01e-01 3.85e-01 4.82e-03 0.00e+00 1.46e-02 0.00e+00 1.66e-03 1.62e-02 1.66e-02 
3.57e-01 1.96e-01 3.83e-01 5.03e-03 0.00e+00 1.64e-02 0.00e+00 1.79e-03 1.82e-02 1.79e-02 
3.60e-01 1.91e-01 3.83e-01 5.63e-03 0.00e+00 1.81e-02 0.00e+00 1.93e-03 2.01e-02 1.93e-02 
3.64e-01 1.87e-01 3.83e-01 5.82e-03 0.00e+00 1.98e-02 0.00e+00 2.07e-03 2.20e-02 2.07e-02 
3.67e-01 1.83e-01 3.83e-01 6.36e-03 0.00e+00 2.15e-02 0.00e+00 2.21e-03 2.39e-02 2.21e-02 
3.71e-01 1.79e-01 3.83e-01 6.54e-03 0.00e+00 2.33e-02 0.00e+00 2.35e-03 2.58e-02 2.35e-02 
3.74e-01 1.75e-01 3.83e-01 7.04e-03 0.00e+00 2.49e-02 0.00e+00 2.50e-03 2.77e-02 2.50e-02 
3.78e-01 1.72e-01 3.83e-01 7.21e-03 0.00e+00 2.67e-02 0.00e+00 2.64e-03 2.96e-02 2.64e-02 
3.82e-01 1.68e-01 3.83e-01 7.67e-03 0.00e+00 2.83e-02 0.00e+00 2.79e-03 3.15e-02 2.79e-02 
3.85e-01 1.65e-01 3.80e-01 7.83e-03 0.00e+00 3.00e-02 0.00e+00 2.94e-03 3.34e-02 2.94e-02 
3.89e-01 1.63e-01 3.80e-01 8.26e-03 0.00e+00 3.17e-02 0.00e+00 3.09e-03 3.52e-02 3.09e-02 
3.92e-01 1.60e-01 3.80e-01 8.43e-03 0.00e+00 3.34e-02 0.00e+00 3.25e-03 3.71e-02 3.25e-02 
3.96e-01 1.57e-01 3.80e-01 8.83e-03 0.00e+00 3.50e-02 0.00e+00 3.40e-03 3.89e-02 3.40e-02 
3.99e-01 1.55e-01 3.80e-01 9.01e-03 0.00e+00 3.67e-02 0.00e+00 3.56e-03 4.08e-02 3.56e-02 
4.03e-01 1.53e-01 3.80e-01 9.39e-03 0.00e+00 3.84e-02 0.00e+00 3.71e-03 4.26e-02 3.71e-02 
4.06e-01 1.51e-01 3.80e-01 9.57e-03 0.00e+00 4.00e-02 0.00e+00 3.87e-03 4.45e-02 3.87e-02 
4.10e-01 1.49e-01 3.80e-01 9.95e-03 0.00e+00 4.17e-02 0.00e+00 4.03e-03 4.63e-02 4.03e-02 
4.13e-01 1.48e-01 3.80e-01 1.01e-02 0.00e+00 4.33e-02 0.00e+00 4.18e-03 4.81e-02 4.18e-02 
4.16e-01 1.46e-01 3.80e-01 1.05e-02 0.00e+00 4.49e-02 0.00e+00 4.34e-03 4.99e-02 4.34e-02 
4.20e-01 1.45e-01 3.80e-01 1.07e-02 0.00e+00 4.66e-02 0.00e+00 4.50e-03 5.17e-02 4.50e-02 
4.23e-01 1.44e-01 3.80e-01 1.11e-02 0.00e+00 4.82e-02 0.00e+00 4.65e-03 5.35e-02 4.65e-02 
4.27e-01 1.43e-01 3.80e-01 1.13e-02 0.00e+00 4.98e-02 0.00e+00 4.81e-03 5.53e-02 4.81e-02 
4.30e-01 1.42e-01 3.80e-01 1.16e-02 0.00e+00 5.14e-02 0.00e+00 4.96e-03 5.71e-02 4.96e-02 
4.34e-01 1.41e-01 3.80e-01 1.18e-02 0.00e+00 5.30e-02 0.00e+00 5.12e-03 5.88e-02 5.12e-02 
4.38e-01 1.40e-01 3.80e-01 1.22e-02 0.00e+00 5.45e-02 0.00e+00 5.27e-03 6.06e-02 5.27e-02 
4.41e-01 1.39e-01 3.80e-01 1.24e-02 0.00e+00 5.61e-02 0.00e+00 5.43e-03 6.24e-02 5.43e-02 
4.45e-01 1.39e-01 3.80e-01 1.28e-02 0.00e+00 5.77e-02 0.00e+00 5.58e-03 6.41e-02 5.58e-02 
4.48e-01 1.38e-01 3.80e-01 1.30e-02 0.00e+00 5.92e-02 0.00e+00 5.73e-03 6.58e-02 5.73e-02 
4.52e-01 1.38e-01 3.80e-01 1.33e-02 0.00e+00 6.08e-02 0.00e+00 5.88e-03 6.75e-02 5.88e-02 
4.55e-01 1.37e-01 3.80e-01 1.36e-02 0.00e+00 6.23e-02 0.00e+00 6.03e-03 6.92e-02 6.03e-02 
4.59e-01 1.37e-01 3.80e-01 1.39e-02 0.00e+00 6.38e-02 0.00e+00 6.18e-03 7.09e-02 6.18e-02 
4.62e-01 1.37e-01 3.80e-01 1.42e-02 0.00e+00 6.54e-02 0.00e+00 6.33e-03 7.26e-02 6.33e-02 
4.66e-01 1.36e-01 3.80e-01 1.45e-02 0.00e+00 6.69e-02 0.00e+00 6.48e-03 7.43e-02 6.48e-02 
4.69e-01 1.36e-01 3.80e-01 1.48e-02 0.00e+00 6.84e-02 0.00e+00 6.62e-03 7.60e-02 6.62e-02 
4.73e-01 1.36e-01 3.80e-01 1.51e-02 0.00e+00 6.99e-02 0.00e+00 6.77e-03 7.77e-02 6.77e-02 
4.76e-01 1.36e-01 3.80e-01 1.54e-02 0.00e+00 7.14e-02 0.00e+00 6.91e-03 7.93e-02 6.91e-02 
4.80e-01 1.35e-01 3.80e-01 1.57e-02 0.00e+00 7.29e-02 0.00e+00 7.05e-03 8.10e-02 7.05e-02 
4.83e-01 1.35e-01 3.80e-01 1.60e-02 0.00e+00 7.43e-02 0.00e+00 7.19e-03 8.26e-02 7.19e-02 
4.86e-01 1.35e-01 3.80e-01 1.63e-02 0.00e+00 7.58e-02 0.00e+00 7.33e-03 8.42e-02 7.33e-02 
4.90e-01 1.35e-01 3.80e-01 1.66e-02 0.00e+00 7.73e-02 0.00e+00 7.47e-03 8.58e-02 7.47e-02 
4.93e-01 1.35e-01 3.83e-01 1.69e-02 0.00e+00 7.87e-02 0.00e+00 7.61e-03 8.74e-02 7.61e-02 
4.97e-01 1.35e-01 3.83e-01 1.72e-02 0.00e+00 8.01e-02 0.00e+00 7.75e-03 8.91e-02 7.75e-02 
5.01e-01 1.35e-01 3.83e-01 1.76e-02 0.00e+00 8.16e-02 0.00e+00 7.89e-03 9.06e-02 7.89e-02 
5.04e-01 1.35e-01 3.83e-01 1.78e-02 0.00e+00 8.30e-02 0.00e+00 8.02e-03 9.22e-02 8.02e-02 
5.08e-01 1.35e-01 3.83e-01 1.82e-02 0.00e+00 8.44e-02 0.00e+00 8.16e-03 9.38e-02 8.16e-02 
5.11e-01 1.35e-01 3.83e-01 1.84e-02 0.00e+00 8.58e-02 0.00e+00 8.29e-03 9.54e-02 8.29e-02 
5.14e-01 1.35e-01 3.83e-01 1.88e-02 0.00e+00 8.72e-02 0.00e+00 8.42e-03 9.69e-02 8.42e-02 
5.18e-01 1.35e-01 3.83e-01 1.90e-02 0.00e+00 8.86e-02 0.00e+00 8.55e-03 9.85e-02 8.55e-02 
5.21e-01 1.35e-01 3.83e-01 1.93e-02 0.00e+00 9.00e-02 0.00e+00 8.68e-03 1.00e-01 8.68e-02 
5.25e-01 1.35e-01 3.85e-01 1.96e-02 0.00e+00 9.14e-02 0.00e+00 8.81e-03 1.02e-01 8.81e-02 
5.28e-01 1.35e-01 3.85e-01 1.99e-02 0.00e+00 9.27e-02 0.00e+00 8.94e-03 1.03e-01 8.94e-02 
5.32e-01 1.35e-01 3.85e-01 2.02e-02 0.00e+00 9.41e-02 0.00e+00 9.07e-03 1.05e-01 9.07e-02 
5.35e-01 1.35e-01 3.85e-01 2.05e-02 0.00e+00 9.54e-02 0.00e+00 9.20e-03 1.06e-01 9.20e-02 
5.39e-01 1.35e-01 3.85e-01 2.08e-02 0.00e+00 9.68e-02 0.00e+00 9.32e-03 1.08e-01 9.32e-02 
5.42e-01 1.35e-01 3.85e-01 2.11e-02 0.00e+00 9.81e-02 0.00e+00 9.45e-03 1.09e-01 9.45e-02 
5.46e-01 1.35e-01 3.85e-01 2.14e-02 0.00e+00 9.94e-02 0.00e+00 9.57e-03 1.10e-01 9.57e-02 
5.49e-01 1.35e-01 3.85e-01 2.17e-02 0.00e+00 1.01e-01 0.00e+00 9.69e-03 1.12e-01 9.69e-02 
5.53e-01 1.35e-01 3.85e-01 2.20e-02 0.00e+00 1.02e-01 0.00e+00 9.82e-03 1.13e-01 9.82e-02 
5.56e-01 1.35e-01 3.88e-01 2.23e-02 0.00e+00 1.03e-01 0.00e+00 9.94e-03 1.15e-01 9.94e-02 
5.60e-01 1.35e-01 3.88e-01 2.25e-02 0.00e+00 1.05e-01 0.00e+00 1.01e-02 1.16e-01 1.01e-01 
5.64e-01 1.35e-01 3.88e-01 2.28e-02 0.00e+00 1.06e-01 0.00e+00 1.02e-02 1.18e-01 1.02e-01 
5.67e-01 1.35e-01 3.88e-01 2.31e-02 0.00e+00 1.07e-01 0.00e+00 1.03e-02 1.19e-01 1.03e-01 
5.71e-01 1.35e-01 3.88e-01 2.34e-02 0.00e+00 1.08e-01 0.00e+00 1.04e-02 1.21e-01 1.04e-01 
5.74e-01 1.35e-01 3.88e-01 2.36e-02 0.00e+00 1.10e-01 0.00e+00 1.05e-02 1.22e-01 1.05e-01 
5.78e-01 1.35e-01 3.88e-01 2.39e-02 0.00e+00 1.11e-01 0.00e+00 1.07e-02 1.23e-01 1.07e-01 
5.81e-01 1.35e-01 3.88e-01 2.42e-02 0.00e+00 1.12e-01 0.00e+00 1.08e-02 1.25e-01 1.08e-01 
5.85e-01 1.35e-01 3.91e-01 2.45e-02 0.00e+00 1.13e-01 0.00e+00 1.09e-02 1.26e-01 1.09e-01 
5.88e-01 1.35e-01 3.91e-01 2.47e-02 0.00e+00 1.15e-01 0.00e+00 1.10e-02 1.27e-01 1.10e-01 
5.92e-01 1.35e-01 3.91e-01 2.50e-02 0.00e+00 1.16e-01 0.00e+00 1.11e-02 1.29e-01 1.11e-01 
5.95e-01 1.35e-01 3.91e-01 2.53e-02 0.00e+00 1.17e-01 0.00e+00 1.12e-02 1.30e-01 1.12e-01 
5.99e-01 1.35e-01 3.91e-01 2.55e-02 0.00e+00 1.18e-01 0.00e+00 1.13e-02 1.32e-01 1.13e-01 
6.02e-01 1.35e-01 3.91e-01 2.58e-02 0.00e+00 1.20e-01 0.00e+00 1.15e-02 1.33e-01 1.15e-01 
6.06e-01 1.35e-01 3.91e-01 2.61e-02 0.00e+00 1.21e-01 0.00e+00 1.16e-02 1.34e-01 1.16e-01 
6.09e-01 1.35e-01 3.91e-01 2.63e-02 0.00e+00 1.22e-01 0.00e+00 1.17e-02 1.36e-01 1.17e-01 
6.13e-01 1.35e-01 3.91e-01 2.66e-02 0.00e+00 1.23e-01 0.00e+00 1.18e-02 1.37e-01 1.18e-01 
6.16e-01 1.35e-01 3.94e-01 2.69e-02 0.00e+00 1.24e-01 0.00e+00 1.19e-02 1.38e-01 1.19e-01 
6.20e-01 1.36e-01 3.94e-01 2.71e-02 0.00e+00 1.25e-01 0.00e+00 1.20e-02 1.39e-01 1.20e-01 
6.23e-01 1.36e-01 3.94e-01 2.74e-02 0.00e+00 1.27e-01 0.00e+00 1.21e-02 1.41e-01 1.21e-01 
6.27e-01 1.36e-01 3.94e-01 2.76e-02 0.00e+00 1.28e-01 0.00e+00 1.22e-02 1.42e-01 1.22e-01 
6.30e-01 1.36e-01 3.94e-01 2.79e-02 0.00e+00 1.29e-01 0.00e+00 1.23e-02 1.43e-01 1.23e-01 
6.34e-01 1.36e-01 3.94e-01 2.81e-02 0.00e+00 1.30e-01 0.00e+00 1.24e-02 1.45e-01 1.24e-01 
6.37e-01 1.36e-01 3.94e-01 2.84e-02 0.00e+00 1.31e-01 0.00e+00 1.25e-02 1.46e-01 1.25e-01 
6.40e-01 1.36e-01 3.94e-01 2.86e-02 0.00e+00 1.32e-01 0.00e+00 1.26e-02 1.47e-01 1.26e-01 
6.44e-01 1.36e-01 3.94e-01 2.89e-02 0.00e+00 1.33e-01 0.00e+00 1.27e-02 1.48e-01 1.27e-01 
6.47e-01 1.36e-01 3.97e-01 2.91e-02 0.00e+00 1.35e-01 0.00e+00 1.29e-02 1.50e-01 1.29e-01 
6.51e-01 1.36e-01 3.97e-01 2.94e-02 0.00e+00 1.36e-01 0.00e+00 1.30e-02 1.51e-01 1.30e-01 
6.54e-01 1.36e-01 3.97e-01 2.96e-02 0.00e+00 1.37e-01 0.00e+00 1.31e-02 1.52e-01 1.31e-01 
6.58e-01 1.36e-01 3.97e-01 2.99e-02 0.00e+00 1.38e-01 0.00e+00 1.32e-02 1.53e-01 1.32e-01 
6.61e-01 1.36e-01 3.97e-01 3.01e-02 0.00e+00 1.39e-01 0.00e+00 1.33e-02 1.54e-01 1.33e-01 
6.65e-01 1.36e-01 3.97e-01 3.03e-02 0.00e+00 1.40e-01 0.00e+00 1.34e-02 1.56e-01 1.34e-01 
6.68e-01 1.36e-01 3.97e-01 3.06e-02 0.00e+00 1.41e-01 0.00e+00 1.35e-02 1.57e-01 1.35e-01 
6.72e-01 1.36e-01 3.97e-01 3.08e-02 0.00e+00 1.42e-01 0.00e+00 1.36e-02 1.58e-01 1.36e-01 
6.75e-01 1.36e-01 3.97e-01 3.11e-02 0.00e+00 1.43e-01 0.00e+00 1.37e-02 1.59e-01 1.37e-01 
6.79e-01 1.36e-01 3.97e-01 3.13e-02 0.00e+00 1.44e-01 0.00e+00 1.38e-02 1.60e-01 1.38e-01 
6.82e-01 1.36e-01 3.99e-01 3.15e-02 0.00e+00 1.45e-01 0.00e+00 1.39e-02 1.61e-01 1.39e-01 
6.86e-01 1.36e-01 3.99e-01 3.17e-02 0.00e+00 1.46e-01 0.00e+00 1.40e-02 1.63e-01 1.40e-01 
6.90e-01 1.36e-01 3.99e-01 3.20e-02 0.00e+00 1.47e-01 0.00e+00 1.41e-02 1.64e-01 1.41e-01 
6.93e-01 1.36e-01 3.99e-01 3.22e-02 0.00e+00 1.48e-01 0.00e+00 1.41e-02 1.65e-01 1.41e-01 
6.97e-01 1.36e-01 3.99e-01 3.24e-02 0.00e+00 1.49e-01 0.00e+00 1.42e-02 1.66e-01 1.42e-01 
7.00e-01 1.36e-01 3.99e-01 3.27e-02 0.00e+00 1.50e-01 0.00e+00 1.43e-02 1.67e-01 1.43e-01 
7.04e-01 1.36e-01 3.99e-01 3.29e-02 0.00e+00 1.51e-01 0.00e+00 1.44e-02 1.68e-01 1.44e-01 
7.07e-01 1.36e-01 3.99e-01 3.31e-02 0.00e+00 1.52e-01 0.00e+00 1.45e-02 1.69e-01 1.45e-01 
7.11e-01 1.36e-01 3.99e-01 3.33e-02 0.00e+00 1.53e-01 0.00e+00 1.46e-02 1.71e-01 1.46e-01 
7.14e-01 1.36e-01 3.99e-01 3.35e-02 0.00e+00 1.54e-01 0.00e+00 1.47e-02 1.72e-01 1.47e-01 
7.18e-01 1.36e-01 3.99e-01 3.38e-02 0.00e+00 1.55e-01 0.00e+00 1.48e-02 1.73e-01 1.48e-01 
7.21e-01 1.36e-01 4.02e-01 3.40e-02 0.00e+00 1.56e-01 0.00e+00 1.49e-02 1.74e-01 1.49e-01 
7.25e-01 1.36e-01 4.02e-01 3.42e-02 0.00e+00 1.57e-01 0.00e+00 1.50e-02 1.75e-01 1.50e-01 
7.28e-01 1.36e-01 4.02e-01 3.44e-02 0.00e+00 1.58e-01 0.00e+00 1.51e-02 1.76e-01 1.51e-01 
7.32e-01 1.36e-01 4.02e-01 3.46e-02 0.00e+00 1.59e-01 0.00e+00 1.52e-02 1.77e-01 1.52e-01 
7.35e-01 1.36e-01 4.02e-01 3.48e-02 0.00e+00 1.60e-01 0.00e+00 1.53e-02 1.78e-01 1.53e-01 
7.39e-01 1.36e-01 4.02e-01 3.50e-02 0.00e+00 1.61e-01 0.00e+00 1.53e-02 1.79e-01 1.53e-01 
7.42e-01 1.36e-01 4.02e-01 3.52e-02 0.00e+00 1.62e-01 0.00e+00 1.54e-02 1.80e-01 1.54e-01 
7.46e-01 1.36e-01 4.02e-01 3.54e-02 0.00e+00 1.63e-01 0.00e+00 1.55e-02 1.81e-01 1.55e-01 
7.49e-01 1.36e-01 4.02e-01 3.56e-02 0.00e+00 1.64e-01 0.00e+00 1.56e-02 1.82e-01 1.56e-01 
7.53e-01 1.36e-01 4.02e-01 3.58e-02 0.00e+00 1.65e-01 0.00e+00 1.57e-02 1.83e-01 1.57e-01 
7.56e-01 1.36e-01 4.02e-01 3.60e-02 0.00e+00 1.66e-01 0.00e+00 1.58e-02 1.84e-01 1.58e-01 
7.60e-01 1.36e-01 4.02e-01 3.62e-02 0.00e+00 1.67e-01 0.00e+00 1.59e-02 1.85e-01 1.59e-01 
7.63e-01 1.36e-01 4.05e-01 3.64e-02 0.00e+00 1.68e-01 0.00e+00 1.60e-02 1.86e-01 1.60e-01 
7.67e-01 1.36e-01 4.05e-01 3.66e-02 0.00e+00 1.69e-01 0.00e+00 1.60e-02 1.87e-01 1.60e-01 
7.70e-01 1.36e-01 4.05e-01 3.68e-02 0.00e+00 1.70e-01 0.00e+00 1.61e-02 1.88e-01 1.61e-01 
7.73e-01 1.36e-01 4.05e-01 3.70e-02 0.00e+00 1.70e-01 0.00e+00 1.62e-02 1.89e-01 1.62e-01 
7.77e-01 1.36e-01 4.05e-01 3.72e-02 0.00e+00 1.71e-01 0.00e+00 1.63e-02 1.90e-01 1.63e-01 
7.80e-01 1.36e-01 4.05e-01 3.74e-02 0.00e+00 1.72e-01 0.00e+00 1.64e-02 1.91e-01 1.64e-01 
7.84e-01 1.36e-01 4.05e-01 3.76e-02 0.00e+00 1.73e-01 0.00e+00 1.65e-02 1.92e-01 1.65e-01 
7.87e-01 1.36e-01 4.05e-01 3.77e-02 0.00e+00 1.74e-01 0.00e+00 1.66e-02 1.93e-01 1.66e-01 
7.91e-01 1.36e-01 4.05e-01 3.79e-02 0.00e+00 1.75e-01 0.00e+00 1.66e-02 1.94e-01 1.66e-01 
7.94e-01 1.36e-01 4.05e-01 3.81e-02 0.00e+00 1.76e-01 0.00e+00 1.67e-02 1.95e-01 1.67e-01 
7.98e-01 1.36e-01 4.05e-01 3.83e-02 0.00e+00 1.77e-01 0.00e+00 1.68e-02 1.96e-01 1.68e-01 
8.01e-01 1.36e-01 4.05e-01 3.85e-02 0.00e+00 1.77e-01 0.00e+00 1.69e-02 1.97e-01 1.69e-01 
8.05e-01 1.36e-01 4.05e-01 3.86e-02 0.00e+00 1.78e-01 0.00e+00 1.70e-02 1.98e-01 1.70e-01 
8.08e-01 1.36e-01 4.05e-01 3.88e-02 0.00e+00 1.79e-01 0.00e+00 1.70e-02 1.99e-01 1.70e-01 
8.12e-01 1.36e-01 4.05e-01 3.90e-02 0.00e+00 1.80e-01 0.00e+00 1.71e-02 2.00e-01 1.71e-01 
8.16e-01 1.36e-01 4.05e-01 3.91e-02 0.00e+00 1.81e-01 0.00e+00 1.72e-02 2.01e-01 1.72e-01 
8.19e-01 1.36e-01 4.08e-01 3.93e-02 0.00e+00 1.82e-01 0.00e+00 1.73e-02 2.02e-01 1.73e-01 
8.23e-01 1.36e-01 4.08e-01 3.95e-02 0.00e+00 1.83e-01 0.00e+00 1.74e-02 2.03e-01 1.74e-01 
8.26e-01 1.36e-01 4.08e-01 3.96e-02 0.00e+00 1.83e-01 0.00e+00 1.74e-02 2.04e-01 1.74e-01 
8.30e-01 1.35e-01 4.08e-01 3.98e-02 0.00e+00 1.84e-01 0.00e+00 1.75e-02 2.05e-01 1.75e-01 
8.33e-01 1.35e-01 4.08e-01 3.99e-02 0.00e+00 1.85e-01 0.00e+00 1.76e-02 2.06e-01 1.76e-01 
8.37e-01 1.35e-01 4.08e-01 4.01e-02 0.00e+00 1.86e-01 0.00e+00 1.77e-02 2.07e-01 1.77e-01 
8.40e-01 1.35e-01 4.08e-01 4.02e-02 0.00e+00 1.87e-01 0.00e+00 1.78e-02 2.07e-01 1.78e-01 
8.44e-01 1.35e-01 4.08e-01 4.04e-02 0.00e+00 1.87e-01 0.00e+00 1.78e-02 2.08e-01 1.78e-01 
8.47e-01 1.35e-01 4.08e-01 4.05e-02 0.00e+00 1.88e-01 0.00e+00 1.79e-02 2.09e-01 1.79e-01 
8.51e-01 1.35e-01 4.08e-01 4.06e-02 0.00e+00 1.89e-01 0.00e+00 1.80e-02 2.10e-01 1.80e-01 
8.54e-01 1.35e-01 4.08e-01 4.08e-02 0.00e+00 1.90e-01 0.00e+00 1.81e-02 2.11e-01 1.81e-01 
8.58e-01 1.35e-01 4.08e-01 4.09e-02 0.00e+00 1.91e-01 0.00e+00 1.82e-02 2.12e-01 1.82e-01 
8.61e-01 1.35e-01 4.08e-01 4.10e-02 0.00e+00 1.92e-01 0.00e+00 1.82e-02 2.13e-01 1.82e-01 
8.65e-01 1.34e-01 4.08e-01 4.12e-02 0.00e+00 1.92e-01 0.00e+00 1.83e-02 2.14e-01 1.83e-01 
8.68e-01 1.34e-01 4.08e-01 4.13e-02 0.00e+00 1.93e-01 0.00e+00 1.84e-02 2.15e-01 1.84e-01 
8.72e-01 1.34e-01 4.08e-01 4.14e-02 0.00e+00 1.94e-01 0.00e+00 1.85e-02 2.15e-01 1.85e-01 
8.75e-01 1.34e-01 4.08e-01 4.15e-02 0.00e+00 1.95e-01 0.00e+00 1.85e-02 2.16e-01 1.85e-01 
8.79e-01 1.34e-01 4.08e-01 4.16e-02 0.00e+00 1.95e-01 0.00e+00 1.86e-02 2.17e-01 1.86e-01 
8.82e-01 1.34e-01 4.08e-01 4.17e-02 0.00e+00 1.96e-01 0.00e+00 1.87e-02 2.18e-01 1.87e-01 
8.86e-01 1.33e-01 4.08e-01 4.18e-02 0.00e+00 1.97e-01 0.00e+00 1.88e-02 2.19e-01 1.88e-01 
8.89e-01 1.33e-01 4.08e-01 4.19e-02 0.00e+00 1.98e-01 0.00e+00 1.89e-02 2.20e-01 1.89e-01 
8.93e-01 1.33e-01 4.08e-01 4.20e-02 0.00e+00 1.99e-01 0.00e+00 1.89e-02 2.21e-01 1.89e-01 
8.96e-01 1.33e-01 4.08e-01 4.21e-02 0.00e+00 1.99e-01 0.00e+00 1.90e-02 2.22e-01 1.90e-01 
8.99e-01 1.32e-01 4.08e-01 4.22e-02 0.00e+00 2.00e-01 0.00e+00 1.91e-02 2.22e-01 1.91e-01 
9.03e-01 1.32e-01 4.08e-01 4.22e-02 0.00e+00 2.01e-01 0.00e+00 1.92e-02 2.23e-01 1.92e-01 
9.06e-01 1.32e-01 4.08e-01 4.23e-02 0.00e+00 2.02e-01 0.00e+00 1.93e-02 2.24e-01 1.93e-01 
9.10e-01 1.32e-01 4.08e-01 4.24e-02 0.00e+00 2.02e-01 0.00e+00 1.93e-02 2.25e-01 1.93e-01 
9.13e-01 1.31e-01 4.08e-01 4.24e-02 0.00e+00 2.03e-01 0.00e+00 1.94e-02 2.26e-01 1.94e-01 
9.17e-01 1.31e-01 4.08e-01 4.25e-02 0.00e+00 2.04e-01 0.00e+00 1.95e-02 2.27e-01 1.95e-01 
9.20e-01 1.31e-01 4.08e-01 4.25e-02 0.00e+00 2.05e-01 0.00e+00 1.96e-02 2.28e-01 1.96e-01 
9.24e-01 1.30e-01 4.08e-01 4.26e-02 0.00e+00 2.06e-01 0.00e+00 1.97e-02 2.28e-01 1.97e-01 
9.27e-01 1.30e-01 4.08e-01 4.26e-02 0.00e+00 2.06e-01 0.00e+00 1.98e-02 2.29e-01 1.98e-01 
9.31e-01 1.29e-01 4.08e-01 4.26e-02 0.00e+00 2.07e-01 0.00e+00 1.98e-02 2.30e-01 1.98e-01 
9.34e-01 1.29e-01 4.08e-01 4.26e-02 0.00e+00 2.08e-01 0.00e+00 1.99e-02 2.31e-01 1.99e-01 
9.38e-01 1.29e-01 4.08e-01 4.26e-02 0.00e+00 2.09e-01 0.00e+00 2.00e-02 2.32e-01 2.00e-01 
9.42e-01 1.28e-01 4.08e-01 4.26e-02 0.00e+00 2.09e-01 0.00e+00 2.01e-02 2.33e-01 2.01e-01 
9.45e-01 1.28e-01 4.08e-01 4.26e-02 0.00e+00 2.10e-01 0.00e+00 2.02e-02 2.34e-01 2.02e-01 
9.49e-01 1.27e-01 4.08e-01 4.26e-02 0.00e+00 2.11e-01 0.00e+00 2.03e-02 2.34e-01 2.03e-01 
9.52e-01 1.27e-01 4.08e-01 4.26e-02 0.00e+00 2.12e-01 0.00e+00 2.04e-02 2.35e-01 2.04e-01 
9.56e-01 1.26e-01 4.08e-01 4.25e-02 0.00e+00 2.13e-01 0.00e+00 2.05e-02 2.36e-01 2.05e-01 
9.59e-01 1.26e-01 4.08e-01 4.25e-02 0.00e+00 2.13e-01 0.00e+00 2.05e-02 2.37e-01 2.05e-01 
9.63e-01 1.25e-01 4.08e-01 4.25e-02 0.00e+00 2.14e-01 0.00e+00 2.06e-02 2.38e-01 2.06e-01 
9.66e-01 1.24e-01 4.08e-01 4.24e-02 0.00e+00 2.15e-01 0.00e+00 2.07e-02 2.39e-01 2.07e-01 
9.70e-01 1.24e-01 4.08e-01 4.23e-02 0.00e+00 2.16e-01 0.00e+00 2.08e-02 2.40e-01 2.08e-01 
9.73e-01 1.23e-01 4.08e-01 4.23e-02 0.00e+00 2.17e-01 0.00e+00 2.09e-02 2.41e-01 2.09e-01 
9.77e-01 1.22e-01 4.08e-01 4.22e-02 0.00e+00 2.17e-01 0.00e+00 2.10e-02 2.41e-01 2.10e-01 
9.80e-01 1.22e-01 4.08e-01 4.21e-02 0.00e+00 2.18e-01 0.00e+00 2.11e-02 2.42e-01 2.11e-01 
9.84e-01 1.21e-01 4.05e-01 4.20e-02 0.00e+00 2.19e-01 0.00e+00 2.12e-02 2.43e-01 2.12e-01 
9.87e-01 1.20e-01 4.05e-01 4.19e-02 0.00e+00 2.20e-01 0.00e+00 2.13e-02 2.44e-01 2.13e-01 
9.91e-01 1.19e-01 4.05e-01 4.17e-02 0.00e+00 2.21e-01 0.00e+00 2.14e-02 2.45e-01 2.14e-01 
9.94e-01 1.19e-01 4.05e-01 4.16e-02 0.00e+00 2.21e-01 0.00e+00 2.15e-02 2.46e-01 2.15e-01 
9.98e-01 1.18e-01 4.05e-01 4.15e-02 0.00e+00 2.22e-01 0.00e+00 2.16e-02 2.47e-01 2.16e-01 
1.00e+00 1.17e-01 4.05e-01 4.13e-02 0.00e+00 2.23e-01 0.00e+00 2.17e-02 2.48e-01 2.17e-01 
1.00e+00 1.16e-01 4.05e-01 4.12e-02 0.00e+00 2.24e-01 0.00e+00 2.19e-02 2.49e-01 2.19e-01 
1.01e+00 1.15e-01 4.05e-01 4.10e-02 0.00e+00 2.25e-01 0.00e+00 2.20e-02 2.50e-01 2.20e-01 
1.01e+00 1.14e-01 4.05e-01 4.08e-02 0.00e+00 2.26e-01 0.00e+00 2.21e-02 2.51e-01 2.21e-01 
1.02e+00 1.14e-01 4.05e-01 4.07e-02 0.00e+00 2.26e-01 0.00e+00 2.22e-02 2.52e-01 2.22e-01 
1.02e+00 1.13e-01 4.05e-01 4.05e-02 0.00e+00 2.27e-01 0.00e+00 2.23e-02 2.53e-01 2.23e-01 
1.02e+00 1.12e-01 4.02e-01 4.03e-02 0.00e+00 2.28e-01 0.00e+00 2.24e-02 2.54e-01 2.24e-01 
1.03e+00 1.11e-01 4.02e-01 4.01e-02 0.00e+00 2.29e-01 0.00e+00 2.25e-02 2.55e-01 2.25e-01 
1.03e+00 1.10e-01 4.02e-01 3.99e-02 0.00e+00 2.30e-01 0.00e+00 2.27e-02 2.56e-01 2.27e-01 
1.03e+00 1.09e-01 4.02e-01 3.97e-02 0.00e+00 2.31e-01 0.00e+00 2.28e-02 2.56e-01 2.28e-01 
1.04e+00 1.08e-01 4.02e-01 3.94e-02 0.00e+00 2.32e-01 0.00e+00 2.29e-02 2.57e-01 2.29e-01 
1.04e+00 1.07e-01 4.02e-01 3.92e-02 0.00e+00 2.33e-01 0.00e+00 2.30e-02 2.58e-01 2.30e-01 
1.04e+00 1.06e-01 4.02e-01 3.90e-02 0.00e+00 2.34e-01 0.00e+00 2.32e-02 2.59e-01 2.32e-01 
1.05e+00 1.05e-01 4.02e-01 3.87e-02 0.00e+00 2.34e-01 0.00e+00 2.33e-02 2.61e-01 2.33e-01 
1.05e+00 1.04e-01 4.02e-01 3.85e-02 0.00e+00 2.35e-01 0.00e+00 2.34e-02 2.62e-01 2.34e-01 
1.05e+00 1.03e-01 3.99e-01 3.82e-02 0.00e+00 2.36e-01 0.00e+00 2.35e-02 2.63e-01 2.35e-01 
1.06e+00 1.02e-01 3.99e-01 3.80e-02 0.00e+00 2.37e-01 0.00e+00 2.37e-02 2.64e-01 2.37e-01 
1.06e+00 1.00e-01 3.99e-01 3.77e-02 0.00e+00 2.38e-01 0.00e+00 2.38e-02 2.65e-01 2.38e-01 
1.06e+00 9.94e-02 3.99e-01 3.74e-02 0.00e+00 2.39e-01 0.00e+00 2.39e-02 2.66e-01 2.39e-01 
1.07e+00 9.83e-02 3.99e-01 3.72e-02 0.00e+00 2.40e-01 0.00e+00 2.41e-02 2.67e-01 2.41e-01 
1.07e+00 9.72e-02 3.99e-01 3.69e-02 0.00e+00 2.41e-01 0.00e+00 2.42e-02 2.68e-01 2.42e-01 
1.07e+00 9.61e-02 3.99e-01 3.66e-02 0.00e+00 2.42e-01 0.00e+00 2.44e-02 2.69e-01 2.44e-01 
1.08e+00 9.50e-02 3.99e-01 3.63e-02 0.00e+00 2.43e-01 0.00e+00 2.45e-02 2.70e-01 2.45e-01 
1.08e+00 9.39e-02 3.97e-01 3.60e-02 0.00e+00 2.44e-01 0.00e+00 2.46e-02 2.71e-01 2.46e-01 
1.08e+00 9.28e-02 3.97e-01 3.57e-02 0.00e+00 2.45e-01 0.00e+00 2.48e-02 2.72e-01 2.48e-01 
1.09e+00 9.17e-02 3.97e-01 3.55e-02 0.00e+00 2.46e-01 0.00e+00 2.49e-02 2.73e-01 2.49e-01 
1.09e+00 9.07e-02 3.97e-01 3.52e-02 0.00e+00 2.47e-01 0.00e+00 2.51e-02 2.74e-01 2.51e-01 
1.10e+00 8.96e-02 3.97e-01 3.49e-02 0.00e+00 2.48e-01 0.00e+00 2.52e-02 2.75e-01 2.52e-01 
1.10e+00 8.85e-02 3.97e-01 3.46e-02 0.00e+00 2.49e-01 0.00e+00 2.53e-02 2.77e-01 2.53e-01 
1.10e+00 8.74e-02 3.97e-01 3.43e-02 0.00e+00 2.50e-01 0.00e+00 2.55e-02 2.78e-01 2.55e-01 
1.11e+00 8.63e-02 3.94e-01 3.40e-02 0.00e+00 2.51e-01 0.00e+00 2.56e-02 2.79e-01 2.56e-01 
1.11e+00 8.52e-02 3.94e-01 3.37e-02 0.00e+00 2.52e-01 0.00e+00 2.58e-02 2.80e-01 2.58e-01 
1.11e+00 8.42e-02 3.94e-01 3.34e-02 0.00e+00 2.53e-01 0.00e+00 2.59e-02 2.81e-01 2.59e-01 
1.12e+00 8.31e-02 3.94e-01 3.31e-02 0.00e+00 2.54e-01 0.00e+00 2.61e-02 2.82e-01 2.61e-01 
1.12e+00 8.21e-02 3.94e-01 3.28e-02 0.00e+00 2.55e-01 0.00e+00 2.62e-02 2.83e-01 2.62e-01 
1.12e+00 8.10e-02 3.94e-01 3.26e-02 0.00e+00 2.56e-01 0.00e+00 2.64e-02 2.85e-01 2.64e-01 
1.13e+00 8.00e-02 3.94e-01 3.23e-02 0.00e+00 2.57e-01 0.00e+00 2.65e-02 2.86e-01 2.65e-01 
1.13e+00 7.90e-02 3.91e-01 3.20e-02 0.00e+00 2.58e-01 0.00e+00 2.67e-02 2.87e-01 2.67e-01 
1.13e+00 7.80e-02 3.91e-01 3.17e-02 0.00e+00 2.59e-01 0.00e+00 2.68e-02 2.88e-01 2.68e-01 
1.14e+00 7.70e-02 3.91e-01 3.14e-02 0.00e+00 2.60e-01 0.00e+00 2.70e-02 2.89e-01 2.70e-01 
1.14e+00 7.60e-02 3.91e-01 3.11e-02 0.00e+00 2.61e-01 0.00e+00 2.71e-02 2.90e-01 2.71e-01 
1.14e+00 7.50e-02 3.91e-01 3.09e-02 0.00e+00 2.62e-01 0.00e+00 2.73e-02 2.92e-01 2.73e-01 
1.15e+00 7.41e-02 3.91e-01 3.06e-02 0.00e+00 2.63e-01 0.00e+00 2.74e-02 2.93e-01 2.74e-01 
1.15e+00 7.32e-02 3.91e-01 3.03e-02 0.00e+00 2.65e-01 0.00e+00 2.76e-02 2.94e-01 2.76e-01 
1.16e+00 7.22e-02 3.88e-01 3.01e-02 0.00e+00 2.66e-01 0.00e+00 2.77e-02 2.95e-01 2.77e-01 
1.16e+00 7.13e-02 3.88e-01 2.98e-02 0.00e+00 2.67e-01 0.00e+00 2.79e-02 2.96e-01 2.79e-01 
1.16e+00 7.04e-02 3.88e-01 2.95e-02 0.00e+00 2.68e-01 0.00e+00 2.80e-02 2.98e-01 2.80e-01 
1.17e+00 6.95e-02 3.88e-01 2.93e-02 0.00e+00 2.69e-01 0.00e+00 2.82e-02 2.99e-01 2.82e-01 
1.17e+00 6.87e-02 3.88e-01 2.90e-02 0.00e+00 2.70e-01 0.00e+00 2.83e-02 3.00e-01 2.83e-01 
1.17e+00 6.78e-02 3.88e-01 2.88e-02 0.00e+00 2.71e-01 0.00e+00 2.85e-02 3.01e-01 2.85e-01 
1.18e+00 6.70e-02 3.88e-01 2.85e-02 0.00e+00 2.72e-01 0.00e+00 2.87e-02 3.02e-01 2.87e-01 
1.18e+00 6.61e-02 3.88e-01 2.83e-02 0.00e+00 2.73e-01 0.00e+00 2.88e-02 3.04e-01 2.88e-01 
1.18e+00 6.53e-02 3.85e-01 2.81e-02 0.00e+00 2.74e-01 0.00e+00 2.90e-02 3.05e-01 2.90e-01 
1.19e+00 6.45e-02 3.85e-01 2.78e-02 0.00e+00 2.75e-01 0.00e+00 2.91e-02 3.06e-01 2.91e-01 
1.19e+00 6.37e-02 3.85e-01 2.76e-02 0.00e+00 2.77e-01 0.00e+00 2.93e-02 3.07e-01 2.93e-01 
1.19e+00 6.30e-02 3.85e-01 2.74e-02 0.00e+00 2.78e-01 0.00e+00 2.94e-02 3.09e-01 2.94e-01 
1.20e+00 6.22e-02 3.85e-01 2.72e-02 0.00e+00 2.79e-01 0.00e+00 2.96e-02 3.10e-01 2.96e-01 
1.20e+00 6.15e-02 3.85e-01 2.69e-02 0.00e+00 2.80e-01 0.00e+00 2.97e-02 3.11e-01 2.97e-01 
1.20e+00 6.07e-02 3.85e-01 2.67e-02 0.00e+00 2.81e-01 0.00e+00 2.99e-02 3.12e-01 2.99e-01 
1.21e+00 6.00e-02 3.85e-01 2.65e-02 0.00e+00 2.82e-01 0.00e+00 3.00e-02 3.13e-01 3.00e-01 
1.21e+00 5.93e-02 3.85e-01 2.63e-02 0.00e+00 2.83e-01 0.00e+00 3.02e-02 3.15e-01 3.02e-01 
1.21e+00 5.86e-02 3.83e-01 2.61e-02 0.00e+00 2.84e-01 0.00e+00 3.03e-02 3.16e-01 3.03e-01 
1.22e+00 5.80e-02 3.83e-01 2.59e-02 0.00e+00 2.85e-01 0.00e+00 3.04e-02 3.17e-01 3.04e-01 
1.22e+00 5.73e-02 3.83e-01 2.57e-02 0.00e+00 2.87e-01 0.00e+00 3.06e-02 3.18e-01 3.06e-01 
1.23e+00 5.67e-02 3.83e-01 2.55e-02 0.00e+00 2.88e-01 0.00e+00 3.07e-02 3.20e-01 3.07e-01 
1.23e+00 5.60e-02 3.83e-01 2.53e-02 0.00e+00 2.89e-01 0.00e+00 3.09e-02 3.21e-01 3.09e-01 
1.23e+00 5.54e-02 3.83e-01 2.52e-02 0.00e+00 2.90e-01 0.00e+00 3.10e-02 3.22e-01 3.10e-01 
1.24e+00 5.48e-02 3.83e-01 2.50e-02 0.00e+00 2.91e-01 0.00e+00 3.12e-02 3.23e-01 3.12e-01 
1.24e+00 5.42e-02 3.83e-01 2.48e-02 0.00e+00 2.92e-01 0.00e+00 3.13e-02 3.25e-01 3.13e-01 
1.24e+00 5.36e-02 3.83e-01 2.46e-02 0.00e+00 2.93e-01 0.00e+00 3.15e-02 3.26e-01 3.15e-01 
1.25e+00 5.30e-02 3.83e-01 2.45e-02 0.00e+00 2.95e-01 0.00e+00 3.16e-02 3.27e-01 3.16e-01 
1.25e+00 5.25e-02 3.80e-01 2.43e-02 0.00e+00 2.96e-01 0.00e+00 3.18e-02 3.29e-01 3.18e-01 
1.25e+00 5.19e-02 3.80e-01 2.41e-02 0.00e+00 2.97e-01 0.00e+00 3.19e-02 3.30e-01 3.19e-01 
1.26e+00 5.14e-02 3.80e-01 2.40e-02 0.00e+00 2.98e-01 0.00e+00 3.21e-02 3.31e-01 3.21e-01 
1.26e+00 5.09e-02 3.80e-01 2.38e-02 0.00e+00 2.99e-01 0.00e+00 3.22e-02 3.32e-01 3.22e-01 
1.26e+00 5.03e-02 3.80e-01 2.37e-02 0.00e+00 3.00e-01 0.00e+00 3.23e-02 3.34e-01 3.23e-01 
1.27e+00 4.98e-02 3.80e-01 2.35e-02 0.00e+00 3.01e-01 0.00e+00 3.25e-02 3.35e-01 3.25e-01 
1.27e+00 4.93e-02 3.80e-01 2.34e-02 0.00e+00 3.02e-01 0.00e+00 3.26e-02 3.36e-01 3.26e-01 
1.27e+00 4.89e-02 3.80e-01 2.32e-02 0.00e+00 3.04e-01 0.00e+00 3.28e-02 3.37e-01 3.28e-01 
1.28e+00 4.84e-02 3.80e-01 2.31e-02 0.00e+00 3.05e-01 0.00e+00 3.29e-02 3.39e-01 3.29e-01 
1.28e+00 4.79e-02 3.80e-01 2.29e-02 0.00e+00 3.06e-01 0.00e+00 3.31e-02 3.40e-01 3.31e-01 
1.28e+00 4.75e-02 3.80e-01 2.28e-02 0.00e+00 3.07e-01 0.00e+00 3.32e-02 3.41e-01 3.32e-01 
1.29e+00 4.70e-02 3.77e-01 2.27e-02 0.00e+00 3.08e-01 0.00e+00 3.33e-02 3.42e-01 3.33e-01 
1.29e+00 4.66e-02 3.77e-01 2.26e-02 0.00e+00 3.09e-01 0.00e+00 3.35e-02 3.44e-01 3.35e-01 
1.29e+00 4.61e-02 3.77e-01 2.24e-02 0.00e+00 3.10e-01 0.00e+00 3.36e-02 3.45e-01 3.36e-01 
1.30e+00 4.57e-02 3.77e-01 2.23e-02 0.00e+00 3.12e-01 0.00e+00 3.38e-02 3.46e-01 3.38e-01 
1.30e+00 4.53e-02 3.77e-01 2.22e-02 0.00e+00 3.13e-01 0.00e+00 3.39e-02 3.47e-01 3.39e-01 
1.31e+00 4.49e-02 3.77e-01 2.21e-02 0.00e+00 3.14e-01 0.00e+00 3.40e-02 3.49e-01 3.40e-01 
1.31e+00 4.45e-02 3.77e-01 2.19e-02 0.00e+00 3.15e-01 0.00e+00 3.42e-02 3.50e-01 3.42e-01 
1.31e+00 4.41e-02 3.77e-01 2.18e-02 0.00e+00 3.16e-01 0.00e+00 3.43e-02 3.51e-01 3.43e-01 
1.32e+00 4.37e-02 3.77e-01 2.17e-02 0.00e+00 3.17e-01 0.00e+00 3.44e-02 3.52e-01 3.44e-01 
1.32e+00 4.34e-02 3.77e-01 2.16e-02 0.00e+00 3.18e-01 0.00e+00 3.46e-02 3.54e-01 3.46e-01 
1.32e+00 4.30e-02 3.77e-01 2.15e-02 0.00e+00 3.19e-01 0.00e+00 3.47e-02 3.55e-01 3.47e-01 
1.33e+00 4.26e-02 3.77e-01 2.14e-02 0.00e+00 3.21e-01 0.00e+00 3.49e-02 3.56e-01 3.49e-01 
1.33e+00 4.23e-02 3.77e-01 2.13e-02 0.00e+00 3.22e-01 0.00e+00 3.50e-02 3.57e-01 3.50e-01 
1.33e+00 4.19e-02 3.74e-01 2.12e-02 0.00e+00 3.23e-01 0.00e+00 3.51e-02 3.59e-01 3.51e-01 
1.34e+00 4.16e-02 3.74e-01 2.11e-02 0.00e+00 3.24e-01 0.00e+00 3.53e-02 3.60e-01 3.53e-01 
1.34e+00 4.12e-02 3.74e-01 2.10e-02 0.00e+00 3.25e-01 0.00e+00 3.54e-02 3.61e-01 3.54e-01 
1.34e+00 4.09e-02 3.74e-01 2.09e-02 0.00e+00 3.26e-01 0.00e+00 3.55e-02 3.62e-01 3.55e-01 
1.35e+00 4.06e-02 3.74e-01 2.08e-02 0.00e+00 3.27e-01 0.00e+00 3.57e-02 3.64e-01 3.57e-01 
1.35e+00 4.03e-02 3.74e-01 2.07e-02 0.00e+00 3.28e-01 0.00e+00 3.58e-02 3.65e-01 3.58e-01 
1.35e+00 4.00e-02 3.74e-01 2.06e-02 0.00e+00 3.30e-01 0.00e+00 3.59e-02 3.66e-01 3.59e-01 
1.36e+00 3.97e-02 3.74e-01 2.05e-02 0.00e+00 3.31e-01 0.00e+00 3.61e-02 3.67e-01 3.61e-01 
1.36e+00 3.94e-02 3.74e-01 2.05e-02 0.00e+00 3.32e-01 0.00e+00 3.62e-02 3.69e-01 3.62e-01 
1.36e+00 3.91e-02 3.74e-01 2.04e-02 0.00e+00 3.33e-01 0.00e+00 3.63e-02 3.70e-01 3.63e-01 
1.37e+00 3.88e-02 3.74e-01 2.03e-02 0.00e+00 3.34e-01 0.00e+00 3.65e-02 3.71e-01 3.65e-01 
1.37e+00 3.85e-02 3.74e-01 2.02e-02 0.00e+00 3.35e-01 0.00e+00 3.66e-02 3.72e-01 3.66e-01 
1.38e+00 3.82e-02 3.74e-01 2.01e-02 0.00e+00 3.36e-01 0.00e+00 3.67e-02 3.74e-01 3.67e-01 
1.38e+00 3.79e-02 3.74e-01 2.01e-02 0.00e+00 3.37e-01 0.00e+00 3.69e-02 3.75e-01 3.69e-01 
1.38e+00 3.77e-02 3.74e-01 2.00e-02 0.00e+00 3.39e-01 0.00e+00 3.70e-02 3.76e-01 3.70e-01 
1.39e+00 3.74e-02 3.74e-01 1.99e-02 0.00e+00 3.40e-01 0.00e+00 3.71e-02 3.77e-01 3.71e-01 
1.39e+00 3.71e-02 3.74e-01 1.98e-02 0.00e+00 3.41e-01 0.00e+00 3.73e-02 3.79e-01 3.73e-01 
1.39e+00 3.69e-02 3.71e-01 1.98e-02 0.00e+00 3.42e-01 0.00e+00 3.74e-02 3.80e-01 3.74e-01 
1.40e+00 3.66e-02 3.71e-01 1.97e-02 0.00e+00 3.43e-01 0.00e+00 3.75e-02 3.81e-01 3.75e-01 
1.40e+00 3.64e-02 3.71e-01 1.96e-02 0.00e+00 3.44e-01 0.00e+00 3.77e-02 3.82e-01 3.77e-01 
1.40e+00 3.61e-02 3.71e-01 1.96e-02 0.00e+00 3.45e-01 0.00e+00 3.78e-02 3.84e-01 3.78e-01 
1.41e+00 3.59e-02 3.71e-01 1.95e-02 0.00e+00 3.46e-01 0.00e+00 3.79e-02 3.85e-01 3.79e-01 
1.41e+00 3.57e-02 3.71e-01 1.94e-02 0.00e+00 3.47e-01 0.00e+00 3.80e-02 3.86e-01 3.80e-01 
1.41e+00 3.54e-02 3.71e-01 1.94e-02 0.00e+00 3.49e-01 0.00e+00 3.82e-02 3.87e-01 3.82e-01 
1.42e+00 3.52e-02 3.71e-01 1.93e-02 0.00e+00 3.50e-01 0.00e+00 3.83e-02 3.89e-01 3.83e-01 
1.42e+00 3.50e-02 3.71e-01 1.92e-02 0.00e+00 3.51e-01 0.00e+00 3.84e-02 3.90e-01 3.84e-01 
1.42e+00 3.48e-02 3.71e-01 1.92e-02 0.00e+00 3.52e-01 0.00e+00 3.86e-02 3.91e-01 3.86e-01 
1.43e+00 3.46e-02 3.71e-01 1.91e-02 0.00e+00 3.53e-01 0.00e+00 3.87e-02 3.92e-01 3.87e-01 
1.43e+00 3.43e-02 3.71e-01 1.91e-02 0.00e+00 3.54e-01 0.00e+00 3.88e-02 3.93e-01 3.88e-01 
1.44e+00 3.41e-02 3.71e-01 1.90e-02 0.00e+00 3.55e-01 0.00e+00 3.89e-02 3.95e-01 3.89e-01 
1.44e+00 3.39e-02 3.71e-01 1.89e-02 0.00e+00 3.56e-01 0.00e+00 3.91e-02 3.96e-01 3.91e-01 
1.44e+00 3.37e-02 3.71e-01 1.89e-02 0.00e+00 3.57e-01 0.00e+00 3.92e-02 3.97e-01 3.92e-01 
1.45e+00 3.35e-02 3.71e-01 1.88e-02 0.00e+00 3.58e-01 0.00e+00 3.93e-02 3.98e-01 3.93e-01 
1.45e+00 3.33e-02 3.71e-01 1.88e-02 0.00e+00 3.60e-01 0.00e+00 3.94e-02 3.99e-01 3.94e-01 
1.45e+00 3.31e-02 3.71e-01 1.87e-02 0.00e+00 3.61e-01 0.00e+00 3.96e-02 4.01e-01 3.96e-01 
1.46e+00 3.29e-02 3.71e-01 1.87e-02 0.00e+00 3.62e-01 0.00e+00 3.97e-02 4.02e-01 3.97e-01 
1.46e+00 3.28e-02 3.71e-01 1.86e-02 0.00e+00 3.63e-01 0.00e+00 3.98e-02 4.03e-01 3.98e-01 
1.46e+00 3.26e-02 3.71e-01 1.86e-02 0.00e+00 3.64e-01 0.00e+00 3.99e-02 4.04e-01 3.99e-01 
1.47e+00 3.24e-02 3.71e-01 1.85e-02 0.00e+00 3.65e-01 0.00e+00 4.01e-02 4.05e-01 4.01e-01 
1.47e+00 3.22e-02 3.71e-01 1.85e-02 0.00e+00 3.66e-01 0.00e+00 4.02e-02 4.07e-01 4.02e-01 
1.47e+00 3.20e-02 3.69e-01 1.84e-02 0.00e+00 3.67e-01 0.00e+00 4.03e-02 4.08e-01 4.03e-01 
1.48e+00 3.19e-02 3.69e-01 1.84e-02 0.00e+00 3.68e-01 0.00e+00 4.04e-02 4.09e-01 4.04e-01 
1.48e+00 3.17e-02 3.69e-01 1.83e-02 0.00e+00 3.69e-01 0.00e+00 4.06e-02 4.10e-01 4.06e-01 
1.48e+00 3.15e-02 3.69e-01 1.83e-02 0.00e+00 3.70e-01 0.00e+00 4.07e-02 4.11e-01 4.07e-01 
1.49e+00 3.13e-02 3.69e-01 1.82e-02 0.00e+00 3.71e-01 0.00e+00 4.08e-02 4.13e-01 4.08e-01 
1.49e+00 3.12e-02 3.69e-01 1.82e-02 0.00e+00 3.72e-01 0.00e+00 4.09e-02 4.14e-01 4.09e-01 
1.49e+00 3.10e-02 3.69e-01 1.82e-02 0.00e+00 3.74e-01 0.00e+00 4.10e-02 4.15e-01 4.10e-01 
1.50e+00 3.09e-02 3.69e-01 1.81e-02 0.00e+00 3.75e-01 0.00e+00 4.12e-02 4.16e-01 4.12e-01 
1.50e+00 3.07e-02 3.69e-01 1.81e-02 0.00e+00 3.76e-01 0.00e+00 4.13e-02 4.17e-01 4.13e-01 
1.51e+00 3.06e-02 3.69e-01 1.80e-02 0.00e+00 3.77e-01 0.00e+00 4.14e-02 4.19e-01 4.14e-01 
1.51e+00 3.04e-02 3.69e-01 1.80e-02 0.00e+00 3.78e-01 0.00e+00 4.15e-02 4.20e-01 4.15e-01 
1.51e+00 3.03e-02 3.69e-01 1.80e-02 0.00e+00 3.79e-01 0.00e+00 4.17e-02 4.21e-01 4.17e-01 
1.52e+00 3.01e-02 3.69e-01 1.79e-02 0.00e+00 3.80e-01 0.00e+00 4.18e-02 4.22e-01 4.18e-01 
1.52e+00 3.00e-02 3.69e-01 1.79e-02 0.00e+00 3.81e-01 0.00e+00 4.19e-02 4.23e-01 4.19e-01 
1.52e+00 2.98e-02 3.69e-01 1.79e-02 0.00e+00 3.82e-01 0.00e+00 4.20e-02 4.24e-01 4.20e-01 
1.53e+00 2.97e-02 3.69e-01 1.78e-02 0.00e+00 3.83e-01 0.00e+00 4.21e-02 4.26e-01 4.21e-01 
1.53e+00 2.95e-02 3.69e-01 1.78e-02 0.00e+00 3.84e-01 0.00e+00 4.23e-02 4.27e-01 4.23e-01 
1.53e+00 2.94e-02 3.69e-01 1.77e-02 0.00e+00 3.85e-01 0.00e+00 4.24e-02 4.28e-01 4.24e-01 
1.54e+00 2.93e-02 3.69e-01 1.77e-02 0.00e+00 3.86e-01 0.00e+00 4.25e-02 4.29e-01 4.25e-01 
1.54e+00 2.91e-02 3.69e-01 1.77e-02 0.00e+00 3.87e-01 0.00e+00 4.26e-02 4.30e-01 4.26e-01 
1.54e+00 2.90e-02 3.69e-01 1.76e-02 0.00e+00 3.88e-01 0.00e+00 4.27e-02 4.31e-01 4.27e-01 
1.55e+00 2.89e-02 3.69e-01 1.76e-02 0.00e+00 3.89e-01 0.00e+00 4.29e-02 4.33e-01 4.29e-01 
1.55e+00 2.87e-02 3.69e-01 1.76e-02 0.00e+00 3.90e-01 0.00e+00 4.30e-02 4.34e-01 4.30e-01 
1.55e+00 2.86e-02 3.69e-01 1.75e-02 0.00e+00 3.91e-01 0.00e+00 4.31e-02 4.35e-01 4.31e-01 
1.56e+00 2.85e-02 3.69e-01 1.75e-02 0.00e+00 3.92e-01 0.00e+00 4.32e-02 4.36e-01 4.32e-01 
1.56e+00 2.83e-02 3.69e-01 1.75e-02 0.00e+00 3.93e-01 0.00e+00 4.33e-02 4.37e-01 4.33e-01 
1.56e+00 2.82e-02 3.69e-01 1.75e-02 0.00e+00 3.94e-01 0.00e+00 4.34e-02 4.38e-01 4.34e-01 
1.57e+00 2.81e-02 3.69e-01 1.74e-02 0.00e+00 3.96e-01 0.00e+00 4.36e-02 4.39e-01 4.36e-01 
1.57e+00 2.80e-02 3.69e-01 1.74e-02 0.00e+00 3.97e-01 0.00e+00 4.37e-02 4.41e-01 4.37e-01 
1.57e+00 2.79e-02 3.69e-01 1.74e-02 0.00e+00 3.98e-01 0.00e+00 4.38e-02 4.42e-01 4.38e-01 
1.58e+00 2.78e-02 3.69e-01 1.73e-02 0.00e+00 3.99e-01 0.00e+00 4.39e-02 4.43e-01 4.39e-01 
1.58e+00 2.76e-02 3.69e-01 1.73e-02 0.00e+00 4.00e-01 0.00e+00 4.40e-02 4.44e-01 4.40e-01 
1.59e+00 2.75e-02 3.69e-01 1.73e-02 0.00e+00 4.01e-01 0.00e+00 4.41e-02 4.45e-01 4.41e-01 
1.59e+00 2.74e-02 3.69e-01 1.73e-02 0.00e+00 4.02e-01 0.00e+00 4.43e-02 4.46e-01 4.43e-01 
1.59e+00 2.73e-02 3.69e-01 1.72e-02 0.00e+00 4.03e-01 0.00e+00 4.44e-02 4.47e-01 4.44e-01 
1.60e+00 2.72e-02 3.66e-01 1.72e-02 0.00e+00 4.04e-01 0.00e+00 4.45e-02 4.49e-01 4.45e-01 
1.60e+00 2.71e-02 3.66e-01 1.72e-02 0.00e+00 4.05e-01 0.00e+00 4.46e-02 4.50e-01 4.46e-01 
1.60e+00 2.70e-02 3.66e-01 1.72e-02 0.00e+00 4.06e-01 0.00e+00 4.47e-02 4.51e-01 4.47e-01 
1.61e+00 2.69e-02 3.66e-01 1.71e-02 0.00e+00 4.07e-01 0.00e+00 4.48e-02 4.52e-01 4.48e-01 
1.61e+00 2.68e-02 3.66e-01 1.71e-02 0.00e+00 4.08e-01 0.00e+00 4.49e-02 4.53e-01 4.49e-01 
1.61e+00 2.67e-02 3.66e-01 1.71e-02 0.00e+00 4.09e-01 0.00e+00 4.51e-02 4.54e-01 4.51e-01 
1.62e+00 2.66e-02 3.66e-01 1.71e-02 0.00e+00 4.10e-01 0.00e+00 4.52e-02 4.55e-01 4.52e-01 
1.62e+00 2.65e-02 3.66e-01 1.70e-02 0.00e+00 4.11e-01 0.00e+00 4.53e-02 4.56e-01 4.53e-01 
1.62e+00 2.64e-02 3.66e-01 1.70e-02 0.00e+00 4.12e-01 0.00e+00 4.54e-02 4.58e-01 4.54e-01 
1.63e+00 2.63e-02 3.66e-01 1.70e-02 0.00e+00 4.13e-01 0.00e+00 4.55e-02 4.59e-01 4.55e-01 
1.63e+00 2.62e-02 3.66e-01 1.70e-02 0.00e+00 4.14e-01 0.00e+00 4.56e-02 4.60e-01 4.56e-01 
1.63e+00 2.61e-02 3.66e-01 1.70e-02 0.00e+00 4.15e-01 0.00e+00 4.57e-02 4.61e-01 4.57e-01 
1.64e+00 2.60e-02 3.66e-01 1.69e-02 0.00e+00 4.16e-01 0.00e+00 4.58e-02 4.62e-01 4.58e-01 
1.64e+00 2.59e-02 3.66e-01 1.69e-02 0.00e+00 4.17e-01 0.00e+00 4.60e-02 4.63e-01 4.60e-01 
1.65e+00 2.58e-02 3.66e-01 1.69e-02 0.00e+00 4.18e-01 0.00e+00 4.61e-02 4.64e-01 4.61e-01 
1.65e+00 2.57e-02 3.66e-01 1.69e-02 0.00e+00 4.19e-01 0.00e+00 4.62e-02 4.65e-01 4.62e-01 
1.65e+00 2.56e-02 3.66e-01 1.69e-02 0.00e+00 4.20e-01 0.00e+00 4.63e-02 4.66e-01 4.63e-01 
1.66e+00 2.55e-02 3.66e-01 1.68e-02 0.00e+00 4.21e-01 0.00e+00 4.64e-02 4.67e-01 4.64e-01 
1.66e+00 2.54e-02 3.66e-01 1.68e-02 0.00e+00 4.22e-01 0.00e+00 4.65e-02 4.69e-01 4.65e-01 
1.66e+00 2.54e-02 3.66e-01 1.68e-02 0.00e+00 4.23e-01 0.00e+00 4.66e-02 4.70e-01 4.66e-01 
1.67e+00 2.53e-02 3.66e-01 1.68e-02 0.00e+00 4.24e-01 0.00e+00 4.67e-02 4.71e-01 4.67e-01 
1.67e+00 2.52e-02 3.66e-01 1.68e-02 0.00e+00 4.25e-01 0.00e+00 4.68e-02 4.72e-01 4.68e-01 
1.67e+00 2.51e-02 3.66e-01 1.68e-02 0.00e+00 4.26e-01 0.00e+00 4.70e-02 4.73e-01 4.70e-01 
1.68e+00 2.50e-02 3.66e-01 1.67e-02 0.00e+00 4.27e-01 0.00e+00 4.71e-02 4.74e-01 4.71e-01 
1.68e+00 2.49e-02 3.66e-01 1.67e-02 0.00e+00 4.28e-01 0.00e+00 4.72e-02 4.75e-01 4.72e-01 
1.68e+00 2.49e-02 3.66e-01 1.67e-02 0.00e+00 4.28e-01 0.00e+00 4.73e-02 4.76e-01 4.73e-01 
1.69e+00 2.48e-02 3.66e-01 1.67e-02 0.00e+00 4.29e-01 0.00e+00 4.74e-02 4.77e-01 4.74e-01 
1.69e+00 2.47e-02 3.66e-01 1.67e-02 0.00e+00 4.30e-01 0.00e+00 4.75e-02 4.78e-01 4.75e-01 
1.69e+00 2.46e-02 3.66e-01 1.67e-02 0.00e+00 4.31e-01 0.00e+00 4.76e-02 4.79e-01 4.76e-01 
1.70e+00 2.45e-02 3.66e-01 1.66e-02 0.00e+00 4.32e-01 0.00e+00 4.77e-02 4.80e-01 4.77e-01 
1.70e+00 2.45e-02 3.66e-01 1.66e-02 0.00e+00 4.33e-01 0.00e+00 4.78e-02 4.81e-01 4.78e-01 
1.70e+00 2.44e-02 3.66e-01 1.66e-02 0.00e+00 4.34e-01 0.00e+00 4.79e-02 4.83e-01 4.79e-01 
1.71e+00 2.43e-02 3.66e-01 1.66e-02 0.00e+00 4.35e-01 0.00e+00 4.80e-02 4.84e-01 4.80e-01 
1.71e+00 2.43e-02 3.66e-01 1.66e-02 0.00e+00 4.36e-01 0.00e+00 4.81e-02 4.85e-01 4.81e-01 
1.72e+00 2.42e-02 3.66e-01 1.66e-02 0.00e+00 4.37e-01 0.00e+00 4.83e-02 4.86e-01 4.83e-01 
1.72e+00 2.41e-02 3.66e-01 1.66e-02 0.00e+00 4.38e-01 0.00e+00 4.84e-02 4.87e-01 4.84e-01 
1.72e+00 2.40e-02 3.66e-01 1.66e-02 0.00e+00 4.39e-01 0.00e+00 4.85e-02 4.88e-01 4.85e-01 
1.73e+00 2.40e-02 3.66e-01 1.65e-02 0.00e+00 4.40e-01 0.00e+00 4.86e-02 4.89e-01 4.86e-01 
1.73e+00 2.39e-02 3.66e-01 1.65e-02 0.00e+00 4.41e-01 0.00e+00 4.87e-02 4.90e-01 4.87e-01 
1.73e+00 2.38e-02 3.66e-01 1.65e-02 0.00e+00 4.42e-01 0.00e+00 4.88e-02 4.91e-01 4.88e-01 
1.74e+00 2.38e-02 3.66e-01 1.65e-02 0.00e+00 4.43e-01 0.00e+00 4.89e-02 4.92e-01 4.89e-01 
1.74e+00 2.37e-02 3.66e-01 1.65e-02 0.00e+00 4.44e-01 0.00e+00 4.90e-02 4.93e-01 4.90e-01 
1.74e+00 2.36e-02 3.66e-01 1.65e-02 0.00e+00 4.45e-01 0.00e+00 4.91e-02 4.94e-01 4.91e-01 
1.75e+00 2.36e-02 3.66e-01 1.65e-02 0.00e+00 4.46e-01 0.00e+00 4.92e-02 4.95e-01 4.92e-01 
1.75e+00 2.35e-02 3.66e-01 1.65e-02 0.00e+00 4.47e-01 0.00e+00 4.93e-02 4.96e-01 4.93e-01 
1.75e+00 2.34e-02 3.66e-01 1.65e-02 0.00e+00 4.47e-01 0.00e+00 4.94e-02 4.97e-01 4.94e-01 
1.76e+00 2.34e-02 3.66e-01 1.64e-02 0.00e+00 4.48e-01 0.00e+00 4.95e-02 4.98e-01 4.95e-01 
1.76e+00 2.33e-02 3.66e-01 1.64e-02 0.00e+00 4.49e-01 0.00e+00 4.96e-02 4.99e-01 4.96e-01 
1.76e+00 2.32e-02 3.66e-01 1.64e-02 0.00e+00 4.50e-01 0.00e+00 4.97e-02 5.00e-01 4.97e-01 
1.77e+00 2.32e-02 3.66e-01 1.64e-02 0.00e+00 4.51e-01 0.00e+00 4.98e-02 5.01e-01 4.98e-01 
1.77e+00 2.31e-02 3.66e-01 1.64e-02 0.00e+00 4.52e-01 0.00e+00 4.99e-02 5.02e-01 4.99e-01 
1.77e+00 2.31e-02 3.66e-01 1.64e-02 0.00e+00 4.53e-01 0.00e+00 5.00e-02 5.03e-01 5.00e-01 
1.78e+00 2.30e-02 3.66e-01 1.64e-02 0.00e+00 4.54e-01 0.00e+00 5.01e-02 5.04e-01 5.01e-01 
1.78e+00 2.29e-02 3.66e-01 1.64e-02 0.00e+00 4.55e-01 0.00e+00 5.02e-02 5.05e-01 5.02e-01 
1.79e+00 2.29e-02 3.66e-01 1.64e-02 0.00e+00 4.56e-01 0.00e+00 5.04e-02 5.06e-01 5.04e-01 
1.79e+00 2.28e-02 3.66e-01 1.64e-02 0.00e+00 4.57e-01 0.00e+00 5.05e-02 5.07e-01 5.05e-01 
1.79e+00 2.28e-02 3.66e-01 1.64e-02 0.00e+00 4.58e-01 0.00e+00 5.06e-02 5.08e-01 5.06e-01 
1.80e+00 2.27e-02 3.66e-01 1.63e-02 0.00e+00 4.59e-01 0.00e+00 5.07e-02 5.09e-01 5.07e-01 
1.80e+00 2.27e-02 3.66e-01 1.63e-02 0.00e+00 4.59e-01 0.00e+00 5.08e-02 5.10e-01 5.08e-01 
1.80e+00 2.26e-02 3.66e-01 1.63e-02 0.00e+00 4.60e-01 0.00e+00 5.09e-02 5.11e-01 5.09e-01 
1.81e+00 2.26e-02 3.66e-01 1.63e-02 0.00e+00 4.61e-01 0.00e+00 5.10e-02 5.12e-01 5.10e-01 
1.81e+00 2.25e-02 3.66e-01 1.63e-02 0.00e+00 4.62e-01 0.00e+00 5.11e-02 5.13e-01 5.11e-01 
1.81e+00 2.24e-02 3.66e-01 1.63e-02 0.00e+00 4.63e-01 0.00e+00 5.12e-02 5.14e-01 5.12e-01 
1.82e+00 2.24e-02 3.66e-01 1.63e-02 0.00e+00 4.64e-01 0.00e+00 5.13e-02 5.15e-01 5.13e-01 
1.82e+00 2.23e-02 3.66e-01 1.63e-02 0.00e+00 4.65e-01 0.00e+00 5.14e-02 5.16e-01 5.14e-01 
1.82e+00 2.23e-02 3.66e-01 1.63e-02 0.00e+00 4.66e-01 0.00e+00 5.15e-02 5.17e-01 5.15e-01 
1.83e+00 2.22e-02 3.66e-01 1.63e-02 0.00e+00 4.67e-01 0.00e+00 5.16e-02 5.18e-01 5.16e-01 
1.83e+00 2.22e-02 3.66e-01 1.63e-02 0.00e+00 4.68e-01 0.00e+00 5.17e-02 5.19e-01 5.17e-01 
1.83e+00 2.21e-02 3.66e-01 1.63e-02 0.00e+00 4.68e-01 0.00e+00 5.18e-02 5.20e-01 5.18e-01 
1.84e+00 2.21e-02 3.66e-01 1.63e-02 0.00e+00 4.69e-01 0.00e+00 5.19e-02 5.21e-01 5.19e-01 
1.84e+00 2.20e-02 3.66e-01 1.63e-02 0.00e+00 4.70e-01 0.00e+00 5.20e-02 5.22e-01 5.20e-01 
1.84e+00 2.20e-02 3.66e-01 1.63e-02 0.00e+00 4.71e-01 0.00e+00 5.21e-02 5.23e-01 5.21e-01 
1.85e+00 2.19e-02 3.66e-01 1.63e-02 0.00e+00 4.72e-01 0.00e+00 5.22e-02 5.24e-01 5.22e-01 
1.85e+00 2.19e-02 3.66e-01 1.63e-02 0.00e+00 4.73e-01 0.00e+00 5.23e-02 5.25e-01 5.23e-01 
1.85e+00 2.19e-02 3.66e-01 1.62e-02 0.00e+00 4.74e-01 0.00e+00 5.24e-02 5.26e-01 5.24e-01 
1.86e+00 2.18e-02 3.66e-01 1.62e-02 0.00e+00 4.75e-01 0.00e+00 5.25e-02 5.27e-01 5.25e-01 
1.86e+00 2.18e-02 3.66e-01 1.62e-02 0.00e+00 4.75e-01 0.00e+00 5.26e-02 5.28e-01 5.26e-01 
1.87e+00 2.17e-02 3.66e-01 1.62e-02 0.00e+00 4.76e-01 0.00e+00 5.27e-02 5.29e-01 5.27e-01 
1.87e+00 2.17e-02 3.66e-01 1.62e-02 0.00e+00 4.77e-01 0.00e+00 5.28e-02 5.30e-01 5.28e-01 
1.87e+00 2.16e-02 3.66e-01 1.62e-02 0.00e+00 4.78e-01 0.00e+00 5.29e-02 5.31e-01 5.29e-01 
1.88e+00 2.16e-02 3.66e-01 1.62e-02 0.00e+00 4.79e-01 0.00e+00 5.29e-02 5.32e-01 5.29e-01 
1.88e+00 2.15e-02 3.66e-01 1.62e-02 0.00e+00 4.80e-01 0.00e+00 5.30e-02 5.33e-01 5.30e-01 
1.88e+00 2.15e-02 3.66e-01 1.62e-02 0.00e+00 4.81e-01 0.00e+00 5.31e-02 5.34e-01 5.31e-01 
1.89e+00 2.15e-02 3.66e-01 1.62e-02 0.00e+00 4.82e-01 0.00e+00 5.32e-02 5.35e-01 5.32e-01 
1.89e+00 2.14e-02 3.66e-01 1.62e-02 0.00e+00 4.82e-01 0.00e+00 5.33e-02 5.36e-01 5.33e-01 
1.89e+00 2.14e-02 3.66e-01 1.62e-02 0.00e+00 4.83e-01 0.00e+00 5.34e-02 5.37e-01 5.34e-01 
1.90e+00 2.13e-02 3.66e-01 1.62e-02 0.00e+00 4.84e-01 0.00e+00 5.35e-02 5.38e-01 5.35e-01 
1.90e+00 2.13e-02 3.66e-01 1.62e-02 0.00e+00 4.85e-01 0.00e+00 5.36e-02 5.39e-01 5.36e-01 
1.90e+00 2.13e-02 3.66e-01 1.62e-02 0.00e+00 4.86e-01 0.00e+00 5.37e-02 5.40e-01 5.37e-01 
1.91e+00 2.12e-02 3.66e-01 1.62e-02 0.00e+00 4.87e-01 0.00e+00 5.38e-02 5.41e-01 5.38e-01 
1.91e+00 2.12e-02 3.66e-01 1.62e-02 0.00e+00 4.88e-01 0.00e+00 5.39e-02 5.42e-01 5.39e-01 
1.91e+00 2.11e-02 3.66e-01 1.62e-02 0.00e+00 4.88e-01 0.00e+00 5.40e-02 5.43e-01 5.40e-01 
1.92e+00 2.11e-02 3.66e-01 1.62e-02 0.00e+00 4.89e-01 0.00e+00 5.41e-02 5.44e-01 5.41e-01 
1.92e+00 2.11e-02 3.66e-01 1.62e-02 0.00e+00 4.90e-01 0.00e+00 5.42e-02 5.45e-01 5.42e-01 
1.93e+00 2.10e-02 3.66e-01 1.62e-02 0.00e+00 4.91e-01 0.00e+00 5.43e-02 5.45e-01 5.43e-01 
1.93e+00 2.10e-02 3.66e-01 1.62e-02 0.00e+00 4.92e-01 0.00e+00 5.44e-02 5.46e-01 5.44e-01 
1.93e+00 2.10e-02 3.66e-01 1.62e-02 0.00e+00 4.93e-01 0.00e+00 5.45e-02 5.47e-01 5.45e-01 
1.94e+00 2.09e-02 3.66e-01 1.62e-02 0.00e+00 4.93e-01 0.00e+00 5.46e-02 5.48e-01 5.46e-01 
1.94e+00 2.09e-02 3.63e-01 1.62e-02 0.00e+00 4.94e-01 0.00e+00 5.47e-02 5.49e-01 5.47e-01 
1.94e+00 2.09e-02 3.63e-01 1.62e-02 0.00e+00 4.95e-01 0.00e+00 5.48e-02 5.50e-01 5.48e-01 
1.95e+00 2.08e-02 3.63e-01 1.62e-02 0.00e+00 4.96e-01 0.00e+00 5.48e-02 5.51e-01 5.48e-01 
1.95e+00 2.08e-02 3.63e-01 1.62e-02 0.00e+00 4.97e-01 0.00e+00 5.49e-02 5.52e-01 5.49e-01 
1.95e+00 2.07e-02 3.63e-01 1.62e-02 0.00e+00 4.98e-01 0.00e+00 5.50e-02 5.53e-01 5.50e-01 
1.96e+00 2.07e-02 3.63e-01 1.62e-02 0.00e+00 4.98e-01 0.00e+00 5.51e-02 5.54e-01 5.51e-01 
1.96e+00 2.07e-02 3.63e-01 1.62e-02 0.00e+00 4.99e-01 0.00e+00 5.52e-02 5.55e-01 5.52e-01 
1.96e+00 2.07e-02 3.63e-01 1.62e-02 0.00e+00 5.00e-01 0.00e+00 5.53e-02 5.56e-01 5.53e-01 
1.97e+00 2.06e-02 3.63e-01 1.62e-02 0.00e+00 5.01e-01 0.00e+00 5.54e-02 5.57e-01 5.54e-01 
1.97e+00 2.06e-02 3.63e-01 1.62e-02 0.00e+00 5.02e-01 0.00e+00 5.55e-02 5.58e-01 5.55e-01 
1.97e+00 2.06e-02 3.63e-01 1.62e-02 0.00e+00 5.03e-01 0.00e+00 5.56e-02 5.58e-01 5.56e-01 
1.98e+00 2.05e-02 3.63e-01 1.62e-02 0.00e+00 5.03e-01 0.00e+00 5.57e-02 5.59e-01 5.57e-01 
1.98e+00 2.05e-02 3.63e-01 1.62e-02 0.00e+00 5.04e-01 0.00e+00 5.58e-02 5.60e-01 5.58e-01 
1.98e+00 2.05e-02 3.63e-01 1.62e-02 0.00e+00 5.05e-01 0.00e+00 5.59e-02 5.61e-01 5.59e-01 
1.99e+00 2.04e-02 3.63e-01 1.62e-02 0.00e+00 5.06e-01 0.00e+00 5.59e-02 5.62e-01 5.59e-01 
1.99e+00 2.04e-02 3.63e-01 1.62e-02 0.00e+00 5.07e-01 0.00e+00 5.60e-02 5.63e-01 5.60e-01 
2.00e+00 2.04e-02 3.63e-01 1.62e-02 0.00e+00 5.07e-01 0.00e+00 5.61e-02 5.64e-01 5.61e-01 
2.00e+00 2.03e-02 3.63e-01 1.62e-02 0.00e+00 5.08e-01 0.00e+00 5.62e-02 5.65e-01 5.62e-01 
2.00e+00 2.03e-02 3.63e-01 1.62e-02 0.00e+00 5.09e-01 0.00e+00 5.63e-02 5.66e-01 5.63e-01 
2.01e+00 2.03e-02 3.63e-01 1.62e-02 0.00e+00 5.10e-01 0.00e+00 5.64e-02 5.67e-01 5.64e-01 
2.01e+00 2.03e-02 3.63e-01 1.62e-02 0.00e+00 5.11e-01 0.00e+00 5.65e-02 5.67e-01 5.65e-01 
2.01e+00 2.02e-02 3.63e-01 1.62e-02 0.00e+00 5.11e-01 0.00e+00 5.66e-02 5.68e-01 5.66e-01 
2.02e+00 2.02e-02 3.63e-01 1.63e-02 0.00e+00 5.12e-01 0.00e+00 5.67e-02 5.69e-01 5.67e-01 
2.02e+00 2.02e-02 3.63e-01 1.63e-02 0.00e+00 5.13e-01 0.00e+00 5.68e-02 5.70e-01 5.68e-01 
2.02e+00 2.02e-02 3.63e-01 1.63e-02 0.00e+00 5.14e-01 0.00e+00 5.68e-02 5.71e-01 5.68e-01 
2.03e+00 2.01e-02 3.63e-01 1.63e-02 0.00e+00 5.15e-01 0.00e+00 5.69e-02 5.72e-01 5.69e-01 
2.03e+00 2.01e-02 3.63e-01 1.63e-02 0.00e+00 5.15e-01 0.00e+00 5.70e-02 5.73e-01 5.70e-01 
2.03e+00 2.01e-02 3.63e-01 1.63e-02 0.00e+00 5.16e-01 0.00e+00 5.71e-02 5.74e-01 5.71e-01 
2.04e+00 2.01e-02 3.63e-01 1.63e-02 0.00e+00 5.17e-01 0.00e+00 5.72e-02 5.74e-01 5.72e-01 
2.04e+00 2.00e-02 3.63e-01 1.63e-02 0.00e+00 5.18e-01 0.00e+00 5.73e-02 5.75e-01 5.73e-01 
2.04e+00 2.00e-02 3.66e-01 1.63e-02 0.00e+00 5.19e-01 0.00e+00 5.74e-02 5.76e-01 5.74e-01 
2.05e+00 2.00e-02 3.66e-01 1.63e-02 0.00e+00 5.19e-01 0.00e+00 5.75e-02 5.77e-01 5.75e-01 
2.05e+00 2.00e-02 3.66e-01 1.63e-02 0.00e+00 5.20e-01 0.00e+00 5.75e-02 5.78e-01 5.75e-01 
2.05e+00 1.99e-02 3.66e-01 1.63e-02 0.00e+00 5.21e-01 0.00e+00 5.76e-02 5.79e-01 5.76e-01 
2.06e+00 1.99e-02 3.66e-01 1.63e-02 0.00e+00 5.22e-01 0.00e+00 5.77e-02 5.80e-01 5.77e-01 
2.06e+00 1.99e-02 3.66e-01 1.63e-02 0.00e+00 5.23e-01 0.00e+00 5.78e-02 5.81e-01 5.78e-01 
2.06e+00 1.99e-02 3.66e-01 1.63e-02 0.00e+00 5.23e-01 0.00e+00 5.79e-02 5.81e-01 5.79e-01 
2.07e+00 1.98e-02 3.66e-01 1.63e-02 0.00e+00 5.24e-01 0.00e+00 5.80e-02 5.82e-01 5.80e-01 
2.07e+00 1.98e-02 3.66e-01 1.63e-02 0.00e+00 5.25e-01 0.00e+00 5.81e-02 5.83e-01 5.81e-01 
2.08e+00 1.98e-02 3.66e-01 1.63e-02 0.00e+00 5.26e-01 0.00e+00 5.82e-02 5.84e-01 5.82e-01 
2.08e+00 1.98e-02 3.66e-01 1.64e-02 0.00e+00 5.26e-01 0.00e+00 5.82e-02 5.85e-01 5.82e-01 
2.08e+00 1.98e-02 3.66e-01 1.64e-02 0.00e+00 5.27e-01 0.00e+00 5.83e-02 5.86e-01 5.83e-01 
2.09e+00 1.97e-02 3.66e-01 1.64e-02 0.00e+00 5.28e-01 0.00e+00 5.84e-02 5.87e-01 5.84e-01 
2.09e+00 1.97e-02 3.66e-01 1.64e-02 0.00e+00 5.29e-01 0.00e+00 5.85e-02 5.87e-01 5.85e-01 
2.09e+00 1.97e-02 3.66e-01 1.64e-02 0.00e+00 5.29e-01 0.00e+00 5.86e-02 5.88e-01 5.86e-01 
2.10e+00 1.97e-02 3.66e-01 1.64e-02 0.00e+00 5.30e-01 0.00e+00 5.87e-02 5.89e-01 5.87e-01 
2.10e+00 1.97e-02 3.66e-01 1.64e-02 0.00e+00 5.31e-01 0.00e+00 5.88e-02 5.90e-01 5.88e-01 
2.10e+00 1.97e-02 3.66e-01 1.64e-02 0.00e+00 5.32e-01 0.00e+00 5.88e-02 5.91e-01 5.88e-01 
2.11e+00 1.96e-02 3.66e-01 1.64e-02 0.00e+00 5.32e-01 0.00e+00 5.89e-02 5.92e-01 5.89e-01 
2.11e+00 1.96e-02 3.66e-01 1.64e-02 0.00e+00 5.33e-01 0.00e+00 5.90e-02 5.92e-01 5.90e-01 
2.11e+00 1.96e-02 3.66e-01 1.64e-02 0.00e+00 5.34e-01 0.00e+00 5.91e-02 5.93e-01 5.91e-01 
2.12e+00 1.96e-02 3.66e-01 1.64e-02 0.00e+00 5.35e-01 0.00e+00 5.92e-02 5.94e-01 5.92e-01 
2.12e+00 1.96e-02 3.66e-01 1.65e-02 0.00e+00 5.35e-01 0.00e+00 5.93e-02 5.95e-01 5.93e-01 
2.12e+00 1.96e-02 3.66e-01 1.65e-02 0.00e+00 5.36e-01 0.00e+00 5.93e-02 5.96e-01 5.93e-01 
2.13e+00 1.95e-02 3.66e-01 1.65e-02 0.00e+00 5.37e-01 0.00e+00 5.94e-02 5.97e-01 5.94e-01 
2.13e+00 1.95e-02 3.66e-01 1.65e-02 0.00e+00 5.38e-01 0.00e+00 5.95e-02 5.97e-01 5.95e-01 
2.14e+00 1.95e-02 3.66e-01 1.65e-02 0.00e+00 5.38e-01 0.00e+00 5.96e-02 5.98e-01 5.96e-01 
2.14e+00 1.95e-02 3.66e-01 1.65e-02 0.00e+00 5.39e-01 0.00e+00 5.97e-02 5.99e-01 5.97e-01 
2.14e+00 1.95e-02 3.66e-01 1.65e-02 0.00e+00 5.40e-01 0.00e+00 5.97e-02 6.00e-01 5.97e-01 
2.15e+00 1.95e-02 3.66e-01 1.65e-02 0.00e+00 5.41e-01 0.00e+00 5.98e-02 6.01e-01 5.98e-01 
2.15e+00 1.95e-02 3.66e-01 1.65e-02 0.00e+00 5.41e-01 0.00e+00 5.99e-02 6.02e-01 5.99e-01 
2.15e+00 1.94e-02 3.66e-01 1.66e-02 0.00e+00 5.42e-01 0.00e+00 6.00e-02 6.02e-01 6.00e-01 
2.16e+00 1.94e-02 3.66e-01 1.66e-02 0.00e+00 5.43e-01 0.00e+00 6.01e-02 6.03e-01 6.01e-01 
2.16e+00 1.94e-02 3.66e-01 1.66e-02 0.00e+00 5.44e-01 0.00e+00 6.02e-02 6.04e-01 6.02e-01 
2.16e+00 1.94e-02 3.66e-01 1.66e-02 0.00e+00 5.44e-01 0.00e+00 6.02e-02 6.05e-01 6.02e-01 
2.17e+00 1.94e-02 3.66e-01 1.66e-02 0.00e+00 5.45e-01 0.00e+00 6.03e-02 6.06e-01 6.03e-01 
2.17e+00 1.94e-02 3.66e-01 1.66e-02 0.00e+00 5.46e-01 0.00e+00 6.04e-02 6.06e-01 6.04e-01 
2.17e+00 1.94e-02 3.66e-01 1.66e-02 0.00e+00 5.47e-01 0.00e+00 6.05e-02 6.07e-01 6.05e-01 
2.18e+00 1.94e-02 3.66e-01 1.67e-02 0.00e+00 5.47e-01 0.00e+00 6.06e-02 6.08e-01 6.06e-01 
2.18e+00 1.94e-02 3.66e-01 1.67e-02 0.00e+00 5.48e-01 0.00e+00 6.06e-02 6.09e-01 6.06e-01 
2.18e+00 1.94e-02 3.66e-01 1.67e-02 0.00e+00 5.49e-01 0.00e+00 6.07e-02 6.10e-01 6.07e-01 
2.19e+00 1.94e-02 3.66e-01 1.67e-02 0.00e+00 5.49e-01 0.00e+00 6.08e-02 6.10e-01 6.08e-01 
2.19e+00 1.94e-02 3.66e-01 1.67e-02 0.00e+00 5.50e-01 0.00e+00 6.09e-02 6.11e-01 6.09e-01 
2.19e+00 1.93e-02 3.66e-01 1.67e-02 0.00e+00 5.51e-01 0.00e+00 6.10e-02 6.12e-01 6.10e-01 
2.20e+00 1.93e-02 3.66e-01 1.68e-02 0.00e+00 5.52e-01 0.00e+00 6.10e-02 6.13e-01 6.10e-01 
2.20e+00 1.93e-02 3.66e-01 1.68e-02 0.00e+00 5.52e-01 0.00e+00 6.11e-02 6.14e-01 6.11e-01 
2.21e+00 1.93e-02 3.66e-01 1.68e-02 0.00e+00 5.53e-01 0.00e+00 6.12e-02 6.14e-01 6.12e-01 
2.21e+00 1.93e-02 3.66e-01 1.68e-02 0.00e+00 5.54e-01 0.00e+00 6.13e-02 6.15e-01 6.13e-01 
2.21e+00 1.93e-02 3.66e-01 1.68e-02 0.00e+00 5.54e-01 0.00e+00 6.14e-02 6.16e-01 6.14e-01 
2.22e+00 1.93e-02 3.66e-01 1.69e-02 0.00e+00 5.55e-01 0.00e+00 6.14e-02 6.17e-01 6.14e-01 
2.22e+00 1.94e-02 3.66e-01 1.69e-02 0.00e+00 5.56e-01 0.00e+00 6.15e-02 6.18e-01 6.15e-01 
2.22e+00 1.94e-02 3.66e-01 1.69e-02 0.00e+00 5.56e-01 0.00e+00 6.16e-02 6.18e-01 6.16e-01 
2.23e+00 1.94e-02 3.66e-01 1.70e-02 0.00e+00 5.57e-01 0.00e+00 6.17e-02 6.19e-01 6.17e-01 
2.23e+00 1.94e-02 3.66e-01 1.70e-02 0.00e+00 5.58e-01 0.00e+00 6.17e-02 6.20e-01 6.17e-01 
2.23e+00 1.94e-02 3.66e-01 1.70e-02 0.00e+00 5.59e-01 0.00e+00 6.18e-02 6.21e-01 6.18e-01 
2.24e+00 1.94e-02 3.66e-01 1.70e-02 0.00e+00 5.59e-01 0.00e+00 6.19e-02 6.21e-01 6.19e-01 
2.24e+00 1.94e-02 3.66e-01 1.71e-02 0.00e+00 5.60e-01 0.00e+00 6.20e-02 6.22e-01 6.20e-01 
2.24e+00 1.94e-02 3.66e-01 1.71e-02 0.00e+00 5.61e-01 0.00e+00 6.21e-02 6.23e-01 6.21e-01 
2.25e+00 1.95e-02 3.66e-01 1.72e-02 0.00e+00 5.61e-01 0.00e+00 6.21e-02 6.24e-01 6.21e-01 
2.25e+00 1.95e-02 3.66e-01 1.72e-02 0.00e+00 5.62e-01 0.00e+00 6.22e-02 6.25e-01 6.22e-01 
2.25e+00 1.95e-02 3.66e-01 1.73e-02 0.00e+00 5.63e-01 0.00e+00 6.23e-02 6.25e-01 6.23e-01 
2.26e+00 1.95e-02 3.66e-01 1.73e-02 0.00e+00 5.63e-01 0.00e+00 6.24e-02 6.26e-01 6.24e-01 
2.26e+00 1.96e-02 3.66e-01 1.74e-02 0.00e+00 5.64e-01 0.00e+00 6.24e-02 6.27e-01 6.24e-01 
2.26e+00 1.96e-02 3.66e-01 1.74e-02 0.00e+00 5.65e-01 0.00e+00 6.25e-02 6.28e-01 6.25e-01 
2.27e+00 1.96e-02 3.66e-01 1.75e-02 0.00e+00 5.65e-01 0.00e+00 6.26e-02 6.28e-01 6.26e-01 
2.27e+00 1.97e-02 3.66e-01 1.75e-02 0.00e+00 5.66e-01 0.00e+00 6.27e-02 6.29e-01 6.27e-01 
2.27e+00 1.97e-02 3.66e-01 1.76e-02 0.00e+00 5.67e-01 0.00e+00 6.27e-02 6.30e-01 6.27e-01 
2.28e+00 1.98e-02 3.66e-01 1.77e-02 0.00e+00 5.68e-01 0.00e+00 6.28e-02 6.31e-01 6.28e-01 
2.28e+00 1.99e-02 3.66e-01 1.78e-02 0.00e+00 5.68e-01 0.00e+00 6.29e-02 6.31e-01 6.29e-01 
2.29e+00 1.99e-02 3.66e-01 1.78e-02 0.00e+00 5.69e-01 0.00e+00 6.30e-02 6.32e-01 6.30e-01 
2.29e+00 2.00e-02 3.66e-01 1.79e-02 0.00e+00 5.70e-01 0.00e+00 6.30e-02 6.33e-01 6.30e-01 
2.29e+00 2.01e-02 3.66e-01 1.80e-02 0.00e+00 5.70e-01 0.00e+00 6.31e-02 6.34e-01 6.31e-01 
2.30e+00 2.02e-02 3.66e-01 1.81e-02 0.00e+00 5.71e-01 0.00e+00 6.32e-02 6.34e-01 6.32e-01 
2.30e+00 2.03e-02 3.66e-01 1.82e-02 0.00e+00 5.72e-01 0.00e+00 6.32e-02 6.35e-01 6.32e-01 
2.30e+00 2.04e-02 3.66e-01 1.84e-02 0.00e+00 5.72e-01 0.00e+00 6.33e-02 6.36e-01 6.33e-01 
2.31e+00 2.05e-02 3.66e-01 1.85e-02 0.00e+00 5.73e-01 0.00e+00 6.34e-02 6.36e-01 6.34e-01 
2.31e+00 2.06e-02 3.66e-01 1.87e-02 0.00e+00 5.73e-01 0.00e+00 6.35e-02 6.37e-01 6.35e-01 
2.31e+00 2.08e-02 3.66e-01 1.88e-02 0.00e+00 5.74e-01 0.00e+00 6.35e-02 6.38e-01 6.35e-01 
2.32e+00 2.09e-02 3.66e-01 1.90e-02 0.00e+00 5.75e-01 0.00e+00 6.36e-02 6.39e-01 6.36e-01 
2.32e+00 2.11e-02 3.66e-01 1.92e-02 0.00e+00 5.75e-01 0.00e+00 6.37e-02 6.39e-01 6.37e-01 
2.32e+00 2.13e-02 3.66e-01 1.94e-02 0.00e+00 5.76e-01 0.00e+00 6.37e-02 6.40e-01 6.37e-01 
2.33e+00 2.15e-02 3.66e-01 1.96e-02 0.00e+00 5.77e-01 0.00e+00 6.38e-02 6.41e-01 6.38e-01 
2.33e+00 2.18e-02 3.66e-01 1.99e-02 0.00e+00 5.77e-01 0.00e+00 6.39e-02 6.41e-01 6.39e-01 
2.33e+00 2.20e-02 3.66e-01 2.01e-02 0.00e+00 5.78e-01 0.00e+00 6.39e-02 6.42e-01 6.39e-01 
2.34e+00 2.23e-02 3.66e-01 2.04e-02 0.00e+00 5.79e-01 0.00e+00 6.40e-02 6.43e-01 6.40e-01 
2.34e+00 2.27e-02 3.66e-01 2.08e-02 0.00e+00 5.79e-01 0.00e+00 6.41e-02 6.44e-01 6.41e-01 
2.35e+00 2.30e-02 3.66e-01 2.11e-02 0.00e+00 5.80e-01 0.00e+00 6.41e-02 6.44e-01 6.41e-01 
2.35e+00 2.34e-02 3.66e-01 2.16e-02 0.00e+00 5.80e-01 0.00e+00 6.42e-02 6.45e-01 6.42e-01 
2.35e+00 2.39e-02 3.66e-01 2.20e-02 0.00e+00 5.81e-01 0.00e+00 6.43e-02 6.46e-01 6.43e-01 
2.36e+00 2.44e-02 3.66e-01 2.25e-02 0.00e+00 5.82e-01 0.00e+00 6.43e-02 6.46e-01 6.43e-01 
2.36e+00 2.50e-02 3.66e-01 2.31e-02 0.00e+00 5.82e-01 0.00e+00 6.44e-02 6.47e-01 6.44e-01 
2.36e+00 2.56e-02 3.66e-01 2.38e-02 0.00e+00 5.83e-01 0.00e+00 6.44e-02 6.48e-01 6.44e-01 
2.37e+00 2.64e-02 3.66e-01 2.45e-02 0.00e+00 5.83e-01 0.00e+00 6.45e-02 6.48e-01 6.45e-01 
2.37e+00 2.72e-02 3.66e-01 2.54e-02 0.00e+00 5.84e-01 0.00e+00 6.45e-02 6.49e-01 6.45e-01 
2.37e+00 2.82e-02 3.66e-01 2.64e-02 0.00e+00 5.85e-01 0.00e+00 6.46e-02 6.50e-01 6.46e-01 
2.38e+00 2.94e-02 3.66e-01 2.76e-02 0.00e+00 5.85e-01 0.00e+00 6.46e-02 6.50e-01 6.46e-01 
2.38e+00 3.08e-02 3.69e-01 2.90e-02 0.00e+00 5.86e-01 0.00e+00 6.47e-02 6.51e-01 6.47e-01 
2.38e+00 3.24e-02 3.69e-01 3.06e-02 0.00e+00 5.86e-01 0.00e+00 6.47e-02 6.51e-01 6.47e-01 
2.39e+00 3.43e-02 3.69e-01 3.25e-02 0.00e+00 5.87e-01 0.00e+00 6.47e-02 6.52e-01 6.47e-01 
2.39e+00 3.65e-02 3.69e-01 3.48e-02 0.00e+00 5.87e-01 0.00e+00 6.47e-02 6.52e-01 6.47e-01 
2.39e+00 3.91e-02 3.69e-01 3.74e-02 0.00e+00 5.87e-01 0.00e+00 6.47e-02 6.53e-01 6.47e-01 
2.40e+00 4.22e-02 3.69e-01 4.05e-02 0.00e+00 5.88e-01 0.00e+00 6.47e-02 6.53e-01 6.47e-01 
2.40e+00 4.58e-02 3.69e-01 4.41e-02 0.00e+00 5.88e-01 0.00e+00 6.47e-02 6.53e-01 6.47e-01 
2.40e+00 5.00e-02 3.69e-01 4.83e-02 0.00e+00 5.88e-01 0.00e+00 6.46e-02 6.53e-01 6.46e-01 
2.41e+00 5.48e-02 3.69e-01 5.30e-02 0.00e+00 5.88e-01 0.00e+00 6.45e-02 6.53e-01 6.45e-01 
2.41e+00 6.01e-02 3.69e-01 5.82e-02 0.00e+00 5.88e-01 0.00e+00 6.44e-02 6.53e-01 6.44e-01 
2.42e+00 6.60e-02 3.69e-01 6.40e-02 0.00e+00 5.87e-01 0.00e+00 6.42e-02 6.53e-01 6.42e-01 
2.42e+00 7.25e-02 3.66e-01 7.01e-02 0.00e+00 5.87e-01 0.00e+00 6.40e-02 6.52e-01 6.40e-01 
2.42e+00 7.93e-02 3.63e-01 7.66e-02 0.00e+00 5.86e-01 0.00e+00 6.37e-02 6.51e-01 6.37e-01 
2.43e+00 8.65e-02 3.60e-01 8.33e-02 0.00e+00 5.85e-01 0.00e+00 6.33e-02 6.50e-01 6.33e-01 
2.43e+00 9.39e-02 3.55e-01 9.01e-02 0.00e+00 5.84e-01 0.00e+00 6.28e-02 6.49e-01 6.28e-01 
2.43e+00 1.01e-01 3.49e-01 9.68e-02 0.00e+00 5.83e-01 0.00e+00 6.23e-02 6.48e-01 6.23e-01 
2.44e+00 1.09e-01 3.41e-01 1.03e-01 0.00e+00 5.81e-01 0.00e+00 6.16e-02 6.46e-01 6.16e-01 
2.44e+00 1.16e-01 3.32e-01 1.10e-01 0.00e+00 5.79e-01 0.00e+00 6.09e-02 6.44e-01 6.09e-01 
2.44e+00 1.22e-01 3.21e-01 1.15e-01 0.00e+00 5.78e-01 0.00e+00 6.01e-02 6.42e-01 6.01e-01 
2.45e+00 1.29e-01 3.10e-01 1.21e-01 0.00e+00 5.75e-01 0.00e+00 5.92e-02 6.39e-01 5.92e-01 
2.45e+00 1.35e-01 2.96e-01 1.26e-01 0.00e+00 5.73e-01 0.00e+00 5.82e-02 6.37e-01 5.82e-01 
2.45e+00 1.40e-01 2.85e-01 1.30e-01 0.00e+00 5.71e-01 0.00e+00 5.71e-02 6.34e-01 5.71e-01 
2.46e+00 1.46e-01 2.73e-01 1.35e-01 0.00e+00 5.68e-01 0.00e+00 5.60e-02 6.32e-01 5.60e-01 
2.46e+00 1.51e-01 2.62e-01 1.39e-01 0.00e+00 5.66e-01 0.00e+00 5.48e-02 6.29e-01 5.48e-01 
2.46e+00 1.56e-01 2.54e-01 1.43e-01 0.00e+00 5.63e-01 0.00e+00 5.35e-02 6.25e-01 5.35e-01 
2.47e+00 1.61e-01 2.45e-01 1.47e-01 0.00e+00 5.60e-01 0.00e+00 5.22e-02 6.22e-01 5.22e-01 
2.47e+00 1.67e-01 2.40e-01 1.52e-01 0.00e+00 5.56e-01 0.00e+00 5.08e-02 6.18e-01 5.08e-01 
2.47e+00 1.73e-01 2.37e-01 1.57e-01 0.00e+00 5.52e-01 0.00e+00 4.95e-02 6.14e-01 4.95e-01 
2.48e+00 1.79e-01 2.37e-01 1.62e-01 0.00e+00 5.48e-01 0.00e+00 4.80e-02 6.09e-01 4.80e-01 
2.48e+00 1.87e-01 2.37e-01 1.68e-01 0.00e+00 5.43e-01 0.00e+00 4.66e-02 6.03e-01 4.66e-01 
2.48e+00 1.95e-01 2.43e-01 1.74e-01 0.00e+00 5.38e-01 0.00e+00 4.50e-02 5.97e-01 4.50e-01 
2.49e+00 2.05e-01 2.51e-01 1.82e-01 0.00e+00 5.31e-01 0.00e+00 4.35e-02 5.90e-01 4.35e-01 
2.49e+00 2.16e-01 2.65e-01 1.90e-01 0.00e+00 5.24e-01 0.00e+00 4.19e-02 5.83e-01 4.19e-01 
2.50e+00 2.28e-01 2.82e-01 1.99e-01 0.00e+00 5.16e-01 0.00e+00 4.04e-02 5.74e-01 4.04e-01 
2.50e+00 2.42e-01 3.07e-01 2.09e-01 0.00e+00 5.08e-01 0.00e+00 3.88e-02 5.64e-01 3.88e-01 
2.50e+00 2.57e-01 3.38e-01 2.20e-01 0.00e+00 4.98e-01 0.00e+00 3.72e-02 5.53e-01 3.72e-01 
2.51e+00 2.74e-01 3.71e-01 2.31e-01 0.00e+00 4.86e-01 0.00e+00 3.56e-02 5.40e-01 3.56e-01 
2.51e+00 2.92e-01 4.02e-01 2.42e-01 0.00e+00 4.74e-01 0.00e+00 3.39e-02 5.27e-01 3.39e-01 
2.51e+00 3.11e-01 4.25e-01 2.54e-01 0.00e+00 4.60e-01 0.00e+00 3.22e-02 5.11e-01 3.22e-01 
2.52e+00 3.33e-01 4.44e-01 2.67e-01 0.00e+00 4.45e-01 0.00e+00 3.03e-02 4.94e-01 3.03e-01 
2.52e+00 3.58e-01 4.55e-01 2.81e-01 0.00e+00 4.26e-01 0.00e+00 2.81e-02 4.74e-01 2.81e-01 
2.52e+00 3.86e-01 4.67e-01 2.96e-01 0.00e+00 4.06e-01 0.00e+00 2.58e-02 4.51e-01 2.58e-01 
2.53e+00 4.19e-01 4.72e-01 3.11e-01 0.00e+00 3.81e-01 0.00e+00 2.32e-02 4.23e-01 2.32e-01 
2.53e+00 4.57e-01 4.78e-01 3.28e-01 0.00e+00 3.52e-01 0.00e+00 2.03e-02 3.91e-01 2.03e-01 
2.53e+00 5.01e-01 4.81e-01 3.44e-01 0.00e+00 3.19e-01 0.00e+00 1.72e-02 3.54e-01 1.72e-01 
2.54e+00 5.47e-01 4.81e-01 3.56e-01 0.00e+00 2.84e-01 0.00e+00 1.41e-02 3.16e-01 1.41e-01 
2.54e+00 5.92e-01 4.83e-01 3.62e-01 0.00e+00 2.52e-01 0.00e+00 1.12e-02 2.80e-01 1.12e-01 
2.54e+00 6.30e-01 4.83e-01 3.62e-01 0.00e+00 2.24e-01 0.00e+00 8.78e-03 2.49e-01 8.78e-02 
2.55e+00 6.58e-01 4.86e-01 3.56e-01 0.00e+00 2.03e-01 0.00e+00 6.93e-03 2.26e-01 6.93e-02 
2.55e+00 6.78e-01 4.89e-01 3.48e-01 0.00e+00 1.87e-01 0.00e+00 5.62e-03 2.08e-01 5.62e-02 
2.56e+00 6.90e-01 4.92e-01 3.37e-01 0.00e+00 1.75e-01 0.00e+00 4.73e-03 1.95e-01 4.73e-02 
2.56e+00 6.97e-01 4.95e-01 3.25e-01 0.00e+00 1.66e-01 0.00e+00 4.15e-03 1.84e-01 4.15e-02 
2.56e+00 7.01e-01 4.95e-01 3.13e-01 0.00e+00 1.59e-01 0.00e+00 3.76e-03 1.76e-01 3.76e-02 
2.57e+00 7.02e-01 4.95e-01 3.01e-01 0.00e+00 1.52e-01 0.00e+00 3.49e-03 1.69e-01 3.49e-02 
2.57e+00 7.02e-01 4.95e-01 2.90e-01 0.00e+00 1.46e-01 0.00e+00 3.30e-03 1.62e-01 3.30e-02 
2.57e+00 7.03e-01 4.95e-01 2.79e-01 0.00e+00 1.41e-01 0.00e+00 3.14e-03 1.56e-01 3.14e-02 
2.58e+00 7.02e-01 4.95e-01 2.68e-01 0.00e+00 1.35e-01 0.00e+00 3.02e-03 1.50e-01 3.02e-02 
2.58e+00 7.02e-01 4.95e-01 2.58e-01 0.00e+00 1.30e-01 0.00e+00 2.90e-03 1.45e-01 2.90e-02 
2.58e+00 7.02e-01 4.95e-01 2.48e-01 0.00e+00 1.26e-01 0.00e+00 2.80e-03 1.39e-01 2.80e-02 
2.59e+00 7.01e-01 4.95e-01 2.38e-01 0.00e+00 1.21e-01 0.00e+00 2.71e-03 1.34e-01 2.71e-02 
2.59e+00 7.01e-01 4.95e-01 2.29e-01 0.00e+00 1.17e-01 0.00e+00 2.63e-03 1.30e-01 2.63e-02 
2.59e+00 7.00e-01 4.95e-01 2.21e-01 0.00e+00 1.13e-01 0.00e+00 2.55e-03 1.25e-01 2.55e-02 
2.60e+00 6.99e-01 4.95e-01 2.12e-01 0.00e+00 1.09e-01 0.00e+00 2.48e-03 1.21e-01 2.48e-02 
2.60e+00 6.98e-01 4.95e-01 2.04e-01 0.00e+00 1.05e-01 0.00e+00 2.41e-03 1.17e-01 2.41e-02 
2.60e+00 6.97e-01 4.92e-01 1.96e-01 0.00e+00 1.02e-01 0.00e+00 2.34e-03 1.13e-01 2.34e-02 
2.61e+00 6.95e-01 4.92e-01 1.89e-01 0.00e+00 9.85e-02 0.00e+00 2.28e-03 1.09e-01 2.28e-02 
2.61e+00 6.93e-01 4.92e-01 1.82e-01 0.00e+00 9.56e-02 0.00e+00 2.22e-03 1.06e-01 2.22e-02 
2.61e+00 6.90e-01 4.92e-01 1.75e-01 0.00e+00 9.29e-02 0.00e+00 2.17e-03 1.03e-01 2.17e-02 
2.62e+00 6.87e-01 4.89e-01 1.68e-01 0.00e+00 9.06e-02 0.00e+00 2.13e-03 1.01e-01 2.13e-02 
2.62e+00 6.83e-01 4.89e-01 1.62e-01 0.00e+00 8.86e-02 0.00e+00 2.10e-03 9.85e-02 2.10e-02 
2.62e+00 6.78e-01 4.86e-01 1.55e-01 0.00e+00 8.71e-02 0.00e+00 2.07e-03 9.67e-02 2.07e-02 
2.63e+00 6.71e-01 4.83e-01 1.49e-01 0.00e+00 8.59e-02 0.00e+00 2.06e-03 9.55e-02 2.06e-02 
2.63e+00 6.62e-01 4.81e-01 1.43e-01 0.00e+00 8.53e-02 0.00e+00 2.06e-03 9.47e-02 2.06e-02 
2.64e+00 6.51e-01 4.78e-01 1.36e-01 0.00e+00 8.51e-02 0.00e+00 2.07e-03 9.45e-02 2.07e-02 
2.64e+00 6.38e-01 4.75e-01 1.30e-01 0.00e+00 8.53e-02 0.00e+00 2.10e-03 9.48e-02 2.10e-02 
2.64e+00 6.23e-01 4.69e-01 1.24e-01 0.00e+00 8.59e-02 0.00e+00 2.15e-03 9.55e-02 2.15e-02 
2.65e+00 6.06e-01 4.64e-01 1.18e-01 0.00e+00 8.69e-02 0.00e+00 2.22e-03 9.66e-02 2.22e-02 
2.65e+00 5.87e-01 4.58e-01 1.13e-01 0.00e+00 8.82e-02 0.00e+00 2.30e-03 9.80e-02 2.30e-02 
2.65e+00 5.66e-01 4.50e-01 1.07e-01 0.00e+00 8.97e-02 0.00e+00 2.41e-03 9.97e-02 2.41e-02 
2.66e+00 5.44e-01 4.44e-01 1.01e-01 0.00e+00 9.13e-02 0.00e+00 2.53e-03 1.01e-01 2.53e-02 
2.66e+00 5.20e-01 4.36e-01 9.56e-02 0.00e+00 9.30e-02 0.00e+00 2.68e-03 1.03e-01 2.68e-02 
2.66e+00 4.97e-01 4.25e-01 9.03e-02 0.00e+00 9.47e-02 0.00e+00 2.84e-03 1.05e-01 2.84e-02 
2.67e+00 4.73e-01 4.13e-01 8.53e-02 0.00e+00 9.63e-02 0.00e+00 3.01e-03 1.07e-01 3.01e-02 
2.67e+00 4.50e-01 4.02e-01 8.06e-02 0.00e+00 9.77e-02 0.00e+00 3.20e-03 1.09e-01 3.20e-02 
2.67e+00 4.28e-01 3.88e-01 7.63e-02 0.00e+00 9.91e-02 0.00e+00 3.39e-03 1.10e-01 3.39e-02 
2.68e+00 4.07e-01 3.74e-01 7.23e-02 0.00e+00 1.00e-01 0.00e+00 3.59e-03 1.12e-01 3.59e-02 
2.68e+00 3.88e-01 3.60e-01 6.86e-02 0.00e+00 1.01e-01 0.00e+00 3.79e-03 1.13e-01 3.79e-02 
2.68e+00 3.70e-01 3.43e-01 6.53e-02 0.00e+00 1.02e-01 0.00e+00 3.99e-03 1.14e-01 3.99e-02 
2.69e+00 3.53e-01 3.29e-01 6.23e-02 0.00e+00 1.03e-01 0.00e+00 4.19e-03 1.15e-01 4.19e-02 
2.69e+00 3.38e-01 3.18e-01 5.96e-02 0.00e+00 1.04e-01 0.00e+00 4.39e-03 1.16e-01 4.39e-02 
2.69e+00 3.25e-01 3.04e-01 5.73e-02 0.00e+00 1.05e-01 0.00e+00 4.58e-03 1.17e-01 4.58e-02 
2.70e+00 3.12e-01 2.93e-01 5.52e-02 0.00e+00 1.06e-01 0.00e+00 4.77e-03 1.17e-01 4.77e-02 
2.70e+00 3.01e-01 2.82e-01 5.33e-02 0.00e+00 1.06e-01 0.00e+00 4.95e-03 1.18e-01 4.95e-02 
2.71e+00 2.92e-01 2.73e-01 5.17e-02 0.00e+00 1.07e-01 0.00e+00 5.12e-03 1.19e-01 5.12e-02 
2.71e+00 2.83e-01 2.65e-01 5.03e-02 0.00e+00 1.07e-01 0.00e+00 5.29e-03 1.19e-01 5.29e-02 
2.71e+00 2.76e-01 2.59e-01 4.91e-02 0.00e+00 1.08e-01 0.00e+00 5.45e-03 1.20e-01 5.45e-02 
2.72e+00 2.69e-01 2.51e-01 4.81e-02 0.00e+00 1.08e-01 0.00e+00 5.60e-03 1.20e-01 5.60e-02 
2.72e+00 2.63e-01 2.45e-01 4.72e-02 0.00e+00 1.09e-01 0.00e+00 5.74e-03 1.21e-01 5.74e-02 
2.72e+00 2.58e-01 2.40e-01 4.64e-02 0.00e+00 1.09e-01 0.00e+00 5.88e-03 1.21e-01 5.88e-02 
2.73e+00 2.54e-01 2.37e-01 4.58e-02 0.00e+00 1.10e-01 0.00e+00 6.00e-03 1.22e-01 6.00e-02 
2.73e+00 2.50e-01 2.34e-01 4.53e-02 0.00e+00 1.10e-01 0.00e+00 6.12e-03 1.22e-01 6.12e-02 
2.73e+00 2.47e-01 2.29e-01 4.48e-02 0.00e+00 1.10e-01 0.00e+00 6.23e-03 1.23e-01 6.23e-02 
2.74e+00 2.45e-01 2.26e-01 4.45e-02 0.00e+00 1.11e-01 0.00e+00 6.33e-03 1.23e-01 6.33e-02 
2.74e+00 2.42e-01 2.26e-01 4.42e-02 0.00e+00 1.11e-01 0.00e+00 6.43e-03 1.23e-01 6.43e-02 
2.74e+00 2.40e-01 2.23e-01 4.40e-02 0.00e+00 1.11e-01 0.00e+00 6.51e-03 1.24e-01 6.51e-02 
2.75e+00 2.39e-01 2.20e-01 4.38e-02 0.00e+00 1.12e-01 0.00e+00 6.59e-03 1.24e-01 6.59e-02 
2.75e+00 2.38e-01 2.20e-01 4.37e-02 0.00e+00 1.12e-01 0.00e+00 6.66e-03 1.24e-01 6.66e-02 
2.75e+00 2.37e-01 2.17e-01 4.37e-02 0.00e+00 1.12e-01 0.00e+00 6.72e-03 1.25e-01 6.72e-02 
2.76e+00 2.36e-01 2.17e-01 4.36e-02 0.00e+00 1.13e-01 0.00e+00 6.78e-03 1.25e-01 6.78e-02 
2.76e+00 2.35e-01 2.17e-01 4.37e-02 0.00e+00 1.13e-01 0.00e+00 6.84e-03 1.26e-01 6.84e-02 
2.77e+00 2.35e-01 2.17e-01 4.37e-02 0.00e+00 1.13e-01 0.00e+00 6.89e-03 1.26e-01 6.89e-02 
2.77e+00 2.34e-01 2.17e-01 4.37e-02 0.00e+00 1.14e-01 0.00e+00 6.93e-03 1.26e-01 6.93e-02 
2.77e+00 2.34e-01 2.17e-01 4.38e-02 0.00e+00 1.14e-01 0.00e+00 6.98e-03 1.26e-01 6.98e-02 
2.78e+00 2.34e-01 2.17e-01 4.39e-02 0.00e+00 1.14e-01 0.00e+00 7.01e-03 1.27e-01 7.01e-02 
2.78e+00 2.34e-01 2.17e-01 4.40e-02 0.00e+00 1.14e-01 0.00e+00 7.05e-03 1.27e-01 7.05e-02 
2.78e+00 2.34e-01 2.17e-01 4.42e-02 0.00e+00 1.15e-01 0.00e+00 7.07e-03 1.27e-01 7.07e-02 
2.79e+00 2.34e-01 2.17e-01 4.43e-02 0.00e+00 1.15e-01 0.00e+00 7.10e-03 1.28e-01 7.10e-02 
2.79e+00 2.35e-01 2.17e-01 4.45e-02 0.00e+00 1.15e-01 0.00e+00 7.12e-03 1.28e-01 7.12e-02 
2.79e+00 2.35e-01 2.20e-01 4.46e-02 0.00e+00 1.15e-01 0.00e+00 7.14e-03 1.28e-01 7.14e-02 
2.80e+00 2.35e-01 2.20e-01 4.48e-02 0.00e+00 1.16e-01 0.00e+00 7.16e-03 1.28e-01 7.16e-02 
2.80e+00 2.36e-01 2.23e-01 4.50e-02 0.00e+00 1.16e-01 0.00e+00 7.18e-03 1.29e-01 7.18e-02 
2.80e+00 2.36e-01 2.23e-01 4.52e-02 0.00e+00 1.16e-01 0.00e+00 7.20e-03 1.29e-01 7.20e-02 
2.81e+00 2.37e-01 2.23e-01 4.53e-02 0.00e+00 1.16e-01 0.00e+00 7.21e-03 1.29e-01 7.21e-02 
2.81e+00 2.37e-01 2.26e-01 4.55e-02 0.00e+00 1.16e-01 0.00e+00 7.23e-03 1.29e-01 7.23e-02 
2.81e+00 2.38e-01 2.26e-01 4.57e-02 0.00e+00 1.17e-01 0.00e+00 7.24e-03 1.29e-01 7.24e-02 
2.82e+00 2.38e-01 2.29e-01 4.59e-02 0.00e+00 1.17e-01 0.00e+00 7.25e-03 1.30e-01 7.25e-02 
2.82e+00 2.39e-01 2.31e-01 4.61e-02 0.00e+00 1.17e-01 0.00e+00 7.26e-03 1.30e-01 7.26e-02 
2.82e+00 2.40e-01 2.34e-01 4.63e-02 0.00e+00 1.17e-01 0.00e+00 7.28e-03 1.30e-01 7.28e-02 
2.83e+00 2.41e-01 2.37e-01 4.66e-02 0.00e+00 1.17e-01 0.00e+00 7.29e-03 1.30e-01 7.29e-02 
2.83e+00 2.41e-01 2.40e-01 4.68e-02 0.00e+00 1.17e-01 0.00e+00 7.30e-03 1.30e-01 7.30e-02 
2.83e+00 2.42e-01 2.43e-01 4.70e-02 0.00e+00 1.17e-01 0.00e+00 7.32e-03 1.30e-01 7.32e-02 
2.84e+00 2.43e-01 2.45e-01 4.73e-02 0.00e+00 1.17e-01 0.00e+00 7.33e-03 1.30e-01 7.33e-02 
2.84e+00 2.44e-01 2.48e-01 4.75e-02 0.00e+00 1.18e-01 0.00e+00 7.34e-03 1.31e-01 7.34e-02 
2.85e+00 2.45e-01 2.51e-01 4.78e-02 0.00e+00 1.18e-01 0.00e+00 7.34e-03 1.31e-01 7.34e-02 
2.85e+00 2.47e-01 2.57e-01 4.81e-02 0.00e+00 1.18e-01 0.00e+00 7.35e-03 1.31e-01 7.35e-02 
2.85e+00 2.48e-01 2.59e-01 4.84e-02 0.00e+00 1.18e-01 0.00e+00 7.36e-03 1.31e-01 7.36e-02 
2.86e+00 2.49e-01 2.62e-01 4.88e-02 0.00e+00 1.18e-01 0.00e+00 7.36e-03 1.31e-01 7.36e-02 
2.86e+00 2.51e-01 2.68e-01 4.91e-02 0.00e+00 1.18e-01 0.00e+00 7.36e-03 1.31e-01 7.36e-02 
2.86e+00 2.53e-01 2.71e-01 4.95e-02 0.00e+00 1.18e-01 0.00e+00 7.36e-03 1.31e-01 7.36e-02 
2.87e+00 2.55e-01 2.73e-01 4.99e-02 0.00e+00 1.18e-01 0.00e+00 7.35e-03 1.31e-01 7.35e-02 
2.87e+00 2.56e-01 2.76e-01 5.02e-02 0.00e+00 1.17e-01 0.00e+00 7.34e-03 1.31e-01 7.34e-02 
2.87e+00 2.58e-01 2.79e-01 5.06e-02 0.00e+00 1.17e-01 0.00e+00 7.32e-03 1.30e-01 7.32e-02 
2.88e+00 2.60e-01 2.79e-01 5.10e-02 0.00e+00 1.17e-01 0.00e+00 7.30e-03 1.30e-01 7.30e-02 
2.88e+00 2.62e-01 2.79e-01 5.13e-02 0.00e+00 1.17e-01 0.00e+00 7.27e-03 1.30e-01 7.27e-02 
2.88e+00 2.64e-01 2.82e-01 5.16e-02 0.00e+00 1.17e-01 0.00e+00 7.24e-03 1.30e-01 7.24e-02 
2.89e+00 2.65e-01 2.79e-01 5.18e-02 0.00e+00 1.17e-01 0.00e+00 7.20e-03 1.30e-01 7.20e-02 
2.89e+00 2.66e-01 2.79e-01 5.18e-02 0.00e+00 1.17e-01 0.00e+00 7.17e-03 1.30e-01 7.17e-02 
2.89e+00 2.66e-01 2.76e-01 5.18e-02 0.00e+00 1.17e-01 0.00e+00 7.13e-03 1.30e-01 7.13e-02 
2.90e+00 2.65e-01 2.79e-01 5.16e-02 0.00e+00 1.17e-01 0.00e+00 7.12e-03 1.30e-01 7.12e-02 
2.90e+00 2.63e-01 2.76e-01 5.11e-02 0.00e+00 1.17e-01 0.00e+00 7.11e-03 1.30e-01 7.11e-02 
2.91e+00 2.60e-01 2.76e-01 5.05e-02 0.00e+00 1.18e-01 0.00e+00 7.12e-03 1.31e-01 7.12e-02 
2.91e+00 2.56e-01 2.76e-01 4.96e-02 0.00e+00 1.18e-01 0.00e+00 7.15e-03 1.31e-01 7.15e-02 
2.91e+00 2.50e-01 2.79e-01 4.85e-02 0.00e+00 1.19e-01 0.00e+00 7.22e-03 1.32e-01 7.22e-02 
2.92e+00 2.43e-01 2.79e-01 4.70e-02 0.00e+00 1.19e-01 0.00e+00 7.32e-03 1.33e-01 7.32e-02 
2.92e+00 2.34e-01 2.85e-01 4.53e-02 0.00e+00 1.20e-01 0.00e+00 7.46e-03 1.34e-01 7.46e-02 
2.92e+00 2.24e-01 2.93e-01 4.34e-02 0.00e+00 1.21e-01 0.00e+00 7.65e-03 1.35e-01 7.65e-02 
2.93e+00 2.13e-01 3.04e-01 4.12e-02 0.00e+00 1.22e-01 0.00e+00 7.88e-03 1.36e-01 7.88e-02 
2.93e+00 2.01e-01 3.15e-01 3.89e-02 0.00e+00 1.24e-01 0.00e+00 8.16e-03 1.37e-01 8.16e-02 
2.93e+00 1.88e-01 3.29e-01 3.66e-02 0.00e+00 1.25e-01 0.00e+00 8.48e-03 1.39e-01 8.48e-02 
2.94e+00 1.75e-01 3.41e-01 3.42e-02 0.00e+00 1.26e-01 0.00e+00 8.83e-03 1.40e-01 8.83e-02 
2.94e+00 1.62e-01 3.49e-01 3.18e-02 0.00e+00 1.28e-01 0.00e+00 9.20e-03 1.42e-01 9.20e-02 
2.94e+00 1.49e-01 3.57e-01 2.96e-02 0.00e+00 1.29e-01 0.00e+00 9.58e-03 1.43e-01 9.58e-02 
2.95e+00 1.38e-01 3.63e-01 2.75e-02 0.00e+00 1.30e-01 0.00e+00 9.98e-03 1.45e-01 9.98e-02 
2.95e+00 1.27e-01 3.66e-01 2.55e-02 0.00e+00 1.32e-01 0.00e+00 1.04e-02 1.47e-01 1.04e-01 
2.95e+00 1.17e-01 3.69e-01 2.37e-02 0.00e+00 1.33e-01 0.00e+00 1.08e-02 1.48e-01 1.08e-01 
2.96e+00 1.08e-01 3.69e-01 2.21e-02 0.00e+00 1.35e-01 0.00e+00 1.12e-02 1.50e-01 1.12e-01 
2.96e+00 9.98e-02 3.71e-01 2.07e-02 0.00e+00 1.36e-01 0.00e+00 1.16e-02 1.51e-01 1.16e-01 
2.96e+00 9.27e-02 3.71e-01 1.94e-02 0.00e+00 1.37e-01 0.00e+00 1.20e-02 1.53e-01 1.20e-01 
2.97e+00 8.65e-02 3.71e-01 1.83e-02 0.00e+00 1.39e-01 0.00e+00 1.24e-02 1.54e-01 1.24e-01 
2.97e+00 8.10e-02 3.71e-01 1.74e-02 0.00e+00 1.40e-01 0.00e+00 1.27e-02 1.56e-01 1.27e-01 
2.98e+00 7.63e-02 3.69e-01 1.66e-02 0.00e+00 1.42e-01 0.00e+00 1.31e-02 1.57e-01 1.31e-01 
2.98e+00 7.22e-02 3.69e-01 1.59e-02 0.00e+00 1.43e-01 0.00e+00 1.34e-02 1.59e-01 1.34e-01 
2.98e+00 6.87e-02 3.69e-01 1.53e-02 0.00e+00 1.44e-01 0.00e+00 1.38e-02 1.60e-01 1.38e-01 
2.99e+00 6.56e-02 3.69e-01 1.48e-02 0.00e+00 1.46e-01 0.00e+00 1.41e-02 1.62e-01 1.41e-01 
2.99e+00 6.29e-02 3.66e-01 1.43e-02 0.00e+00 1.47e-01 0.00e+00 1.44e-02 1.64e-01 1.44e-01 
2.99e+00 6.07e-02 3.66e-01 1.40e-02 0.00e+00 1.49e-01 0.00e+00 1.47e-02 1.65e-01 1.47e-01 
3.00e+00 5.87e-02 3.66e-01 1.37e-02 0.00e+00 1.50e-01 0.00e+00 1.50e-02 1.67e-01 1.50e-01 
3.00e+00 5.70e-02 3.66e-01 1.34e-02 0.00e+00 1.52e-01 0.00e+00 1.53e-02 1.68e-01 1.53e-01 
3.00e+00 5.55e-02 3.66e-01 1.32e-02 0.00e+00 1.53e-01 0.00e+00 1.55e-02 1.70e-01 1.55e-01 
3.01e+00 5.42e-02 3.66e-01 1.30e-02 0.00e+00 1.54e-01 0.00e+00 1.58e-02 1.72e-01 1.58e-01 
3.01e+00 5.30e-02 3.66e-01 1.29e-02 0.00e+00 1.56e-01 0.00e+00 1.60e-02 1.73e-01 1.60e-01 
3.01e+00 5.21e-02 3.66e-01 1.28e-02 0.00e+00 1.57e-01 0.00e+00 1.63e-02 1.75e-01 1.63e-01 
3.02e+00 5.13e-02 3.66e-01 1.27e-02 0.00e+00 1.59e-01 0.00e+00 1.65e-02 1.77e-01 1.65e-01 
3.02e+00 5.06e-02 3.66e-01 1.27e-02 0.00e+00 1.60e-01 0.00e+00 1.68e-02 1.78e-01 1.68e-01 
3.02e+00 5.02e-02 3.66e-01 1.27e-02 0.00e+00 1.62e-01 0.00e+00 1.70e-02 1.80e-01 1.70e-01 
3.03e+00 4.99e-02 3.66e-01 1.28e-02 0.00e+00 1.63e-01 0.00e+00 1.72e-02 1.81e-01 1.72e-01 
3.03e+00 4.98e-02 3.66e-01 1.29e-02 0.00e+00 1.65e-01 0.00e+00 1.74e-02 1.83e-01 1.74e-01 
3.03e+00 5.00e-02 3.66e-01 1.31e-02 0.00e+00 1.66e-01 0.00e+00 1.76e-02 1.85e-01 1.76e-01 
3.04e+00 5.06e-02 3.66e-01 1.34e-02 0.00e+00 1.68e-01 0.00e+00 1.78e-02 1.86e-01 1.78e-01 
3.04e+00 5.15e-02 3.66e-01 1.39e-02 0.00e+00 1.69e-01 0.00e+00 1.80e-02 1.88e-01 1.80e-01 
3.04e+00 5.30e-02 3.66e-01 1.45e-02 0.00e+00 1.70e-01 0.00e+00 1.82e-02 1.89e-01 1.82e-01 
3.05e+00 5.52e-02 3.69e-01 1.53e-02 0.00e+00 1.72e-01 0.00e+00 1.84e-02 1.91e-01 1.84e-01 
3.05e+00 5.83e-02 3.69e-01 1.64e-02 0.00e+00 1.73e-01 0.00e+00 1.85e-02 1.92e-01 1.85e-01 
3.06e+00 6.25e-02 3.71e-01 1.78e-02 0.00e+00 1.75e-01 0.00e+00 1.87e-02 1.94e-01 1.87e-01 
3.06e+00 6.81e-02 3.71e-01 1.97e-02 0.00e+00 1.76e-01 0.00e+00 1.88e-02 1.95e-01 1.88e-01 
3.06e+00 7.55e-02 3.74e-01 2.22e-02 0.00e+00 1.77e-01 0.00e+00 1.89e-02 1.96e-01 1.89e-01 
3.07e+00 8.50e-02 3.77e-01 2.53e-02 0.00e+00 1.78e-01 0.00e+00 1.90e-02 1.98e-01 1.90e-01 
3.07e+00 9.71e-02 3.80e-01 2.93e-02 0.00e+00 1.78e-01 0.00e+00 1.90e-02 1.98e-01 1.90e-01 
3.07e+00 1.12e-01 3.80e-01 3.42e-02 0.00e+00 1.79e-01 0.00e+00 1.90e-02 1.99e-01 1.90e-01 
3.08e+00 1.31e-01 3.80e-01 4.01e-02 0.00e+00 1.79e-01 0.00e+00 1.89e-02 1.99e-01 1.89e-01 
3.08e+00 1.53e-01 3.77e-01 4.70e-02 0.00e+00 1.78e-01 0.00e+00 1.86e-02 1.98e-01 1.86e-01 
3.08e+00 1.79e-01 3.60e-01 5.49e-02 0.00e+00 1.76e-01 0.00e+00 1.81e-02 1.96e-01 1.81e-01 
3.09e+00 2.07e-01 3.27e-01 6.32e-02 0.00e+00 1.74e-01 0.00e+00 1.74e-02 1.93e-01 1.74e-01 
3.09e+00 2.36e-01 2.62e-01 7.08e-02 0.00e+00 1.71e-01 0.00e+00 1.63e-02 1.90e-01 1.63e-01 
3.09e+00 2.62e-01 2.29e-01 7.69e-02 0.00e+00 1.68e-01 0.00e+00 1.49e-02 1.87e-01 1.49e-01 
3.10e+00 2.82e-01 2.26e-01 8.12e-02 0.00e+00 1.65e-01 0.00e+00 1.34e-02 1.84e-01 1.34e-01 
3.10e+00 2.96e-01 2.31e-01 8.35e-02 0.00e+00 1.63e-01 0.00e+00 1.22e-02 1.81e-01 1.22e-01 
3.10e+00 3.04e-01 2.34e-01 8.41e-02 0.00e+00 1.61e-01 0.00e+00 1.11e-02 1.79e-01 1.11e-01 
3.11e+00 3.05e-01 2.34e-01 8.31e-02 0.00e+00 1.61e-01 0.00e+00 1.02e-02 1.79e-01 1.02e-01 
3.11e+00 3.00e-01 2.31e-01 8.04e-02 0.00e+00 1.61e-01 0.00e+00 9.59e-03 1.79e-01 9.59e-02 
3.12e+00 2.88e-01 2.26e-01 7.61e-02 0.00e+00 1.62e-01 0.00e+00 9.19e-03 1.80e-01 9.19e-02 
3.12e+00 2.69e-01 2.23e-01 7.01e-02 0.00e+00 1.63e-01 0.00e+00 9.04e-03 1.82e-01 9.04e-02 
3.12e+00 2.43e-01 2.37e-01 6.25e-02 0.00e+00 1.66e-01 0.00e+00 9.18e-03 1.84e-01 9.18e-02 
3.13e+00 2.13e-01 3.01e-01 5.40e-02 0.00e+00 1.69e-01 0.00e+00 9.62e-03 1.87e-01 9.62e-02 
3.13e+00 1.82e-01 3.55e-01 4.58e-02 0.00e+00 1.71e-01 0.00e+00 1.02e-02 1.90e-01 1.02e-01 
3.13e+00 1.53e-01 3.74e-01 3.85e-02 0.00e+00 1.73e-01 0.00e+00 1.09e-02 1.92e-01 1.09e-01 
3.14e+00 1.28e-01 3.80e-01 3.23e-02 0.00e+00 1.75e-01 0.00e+00 1.17e-02 1.94e-01 1.17e-01 
3.14e+00 1.07e-01 3.80e-01 2.73e-02 0.00e+00 1.76e-01 0.00e+00 1.24e-02 1.96e-01 1.24e-01 
3.14e+00 9.03e-02 3.80e-01 2.33e-02 0.00e+00 1.78e-01 0.00e+00 1.31e-02 1.97e-01 1.31e-01 
3.15e+00 7.70e-02 3.77e-01 2.01e-02 0.00e+00 1.79e-01 0.00e+00 1.38e-02 1.99e-01 1.38e-01 
3.15e+00 6.67e-02 3.74e-01 1.77e-02 0.00e+00 1.80e-01 0.00e+00 1.44e-02 2.00e-01 1.44e-01 
3.15e+00 5.87e-02 3.71e-01 1.58e-02 0.00e+00 1.81e-01 0.00e+00 1.51e-02 2.01e-01 1.51e-01 
3.16e+00 5.27e-02 3.69e-01 1.44e-02 0.00e+00 1.82e-01 0.00e+00 1.57e-02 2.03e-01 1.57e-01 
3.16e+00 4.82e-02 3.69e-01 1.34e-02 0.00e+00 1.83e-01 0.00e+00 1.62e-02 2.04e-01 1.62e-01 
3.16e+00 4.49e-02 3.66e-01 1.26e-02 0.00e+00 1.85e-01 0.00e+00 1.67e-02 2.05e-01 1.67e-01 
3.17e+00 4.24e-02 3.66e-01 1.21e-02 0.00e+00 1.86e-01 0.00e+00 1.72e-02 2.07e-01 1.72e-01 
3.17e+00 4.06e-02 3.66e-01 1.17e-02 0.00e+00 1.87e-01 0.00e+00 1.77e-02 2.08e-01 1.77e-01 
3.17e+00 3.93e-02 3.66e-01 1.15e-02 0.00e+00 1.88e-01 0.00e+00 1.81e-02 2.09e-01 1.81e-01 
3.18e+00 3.83e-02 3.66e-01 1.13e-02 0.00e+00 1.90e-01 0.00e+00 1.85e-02 2.11e-01 1.85e-01 
3.18e+00 3.75e-02 3.66e-01 1.12e-02 0.00e+00 1.91e-01 0.00e+00 1.89e-02 2.12e-01 1.89e-01 
3.19e+00 3.69e-02 3.63e-01 1.11e-02 0.00e+00 1.92e-01 0.00e+00 1.92e-02 2.14e-01 1.92e-01 
3.19e+00 3.64e-02 3.63e-01 1.10e-02 0.00e+00 1.94e-01 0.00e+00 1.96e-02 2.15e-01 1.96e-01 
3.19e+00 3.60e-02 3.63e-01 1.10e-02 0.00e+00 1.95e-01 0.00e+00 1.99e-02 2.17e-01 1.99e-01 
3.20e+00 3.56e-02 3.63e-01 1.09e-02 0.00e+00 1.96e-01 0.00e+00 2.02e-02 2.18e-01 2.02e-01 
3.20e+00 3.52e-02 3.63e-01 1.09e-02 0.00e+00 1.98e-01 0.00e+00 2.05e-02 2.20e-01 2.05e-01 
3.20e+00 3.49e-02 3.63e-01 1.08e-02 0.00e+00 1.99e-01 0.00e+00 2.07e-02 2.21e-01 2.07e-01 
3.21e+00 3.45e-02 3.63e-01 1.08e-02 0.00e+00 2.00e-01 0.00e+00 2.10e-02 2.23e-01 2.10e-01 
3.21e+00 3.42e-02 3.63e-01 1.08e-02 0.00e+00 2.02e-01 0.00e+00 2.13e-02 2.24e-01 2.13e-01 
3.21e+00 3.38e-02 3.63e-01 1.07e-02 0.00e+00 2.03e-01 0.00e+00 2.15e-02 2.26e-01 2.15e-01 
3.22e+00 3.34e-02 3.63e-01 1.07e-02 0.00e+00 2.05e-01 0.00e+00 2.18e-02 2.27e-01 2.18e-01 
3.22e+00 3.31e-02 3.63e-01 1.06e-02 0.00e+00 2.06e-01 0.00e+00 2.20e-02 2.29e-01 2.20e-01 
3.22e+00 3.27e-02 3.63e-01 1.06e-02 0.00e+00 2.07e-01 0.00e+00 2.22e-02 2.30e-01 2.22e-01 
3.23e+00 3.23e-02 3.63e-01 1.06e-02 0.00e+00 2.09e-01 0.00e+00 2.24e-02 2.32e-01 2.24e-01 
3.23e+00 3.20e-02 3.63e-01 1.05e-02 0.00e+00 2.10e-01 0.00e+00 2.26e-02 2.34e-01 2.26e-01 
3.23e+00 3.17e-02 3.63e-01 1.05e-02 0.00e+00 2.12e-01 0.00e+00 2.28e-02 2.35e-01 2.28e-01 
3.24e+00 3.14e-02 3.63e-01 1.05e-02 0.00e+00 2.13e-01 0.00e+00 2.30e-02 2.37e-01 2.30e-01 
3.24e+00 3.11e-02 3.63e-01 1.05e-02 0.00e+00 2.14e-01 0.00e+00 2.32e-02 2.38e-01 2.32e-01 
3.24e+00 3.10e-02 3.66e-01 1.05e-02 0.00e+00 2.16e-01 0.00e+00 2.34e-02 2.40e-01 2.34e-01 
3.25e+00 3.09e-02 3.66e-01 1.06e-02 0.00e+00 2.17e-01 0.00e+00 2.36e-02 2.41e-01 2.36e-01 
3.25e+00 3.11e-02 3.66e-01 1.07e-02 0.00e+00 2.19e-01 0.00e+00 2.38e-02 2.43e-01 2.38e-01 
3.25e+00 3.15e-02 3.66e-01 1.10e-02 0.00e+00 2.20e-01 0.00e+00 2.40e-02 2.45e-01 2.40e-01 
3.26e+00 3.22e-02 3.66e-01 1.14e-02 0.00e+00 2.22e-01 0.00e+00 2.42e-02 2.46e-01 2.42e-01 
3.26e+00 3.36e-02 3.69e-01 1.21e-02 0.00e+00 2.23e-01 0.00e+00 2.43e-02 2.48e-01 2.43e-01 
3.27e+00 3.58e-02 3.69e-01 1.31e-02 0.00e+00 2.24e-01 0.00e+00 2.45e-02 2.49e-01 2.45e-01 
3.27e+00 3.92e-02 3.71e-01 1.46e-02 0.00e+00 2.26e-01 0.00e+00 2.47e-02 2.51e-01 2.47e-01 
3.27e+00 4.44e-02 3.77e-01 1.69e-02 0.00e+00 2.27e-01 0.00e+00 2.48e-02 2.52e-01 2.48e-01 
3.28e+00 5.20e-02 3.83e-01 2.02e-02 0.00e+00 2.28e-01 0.00e+00 2.49e-02 2.53e-01 2.49e-01 
3.28e+00 6.29e-02 3.91e-01 2.49e-02 0.00e+00 2.29e-01 0.00e+00 2.50e-02 2.54e-01 2.50e-01 
3.28e+00 7.83e-02 4.02e-01 3.15e-02 0.00e+00 2.29e-01 0.00e+00 2.50e-02 2.55e-01 2.50e-01 
3.29e+00 9.97e-02 4.11e-01 4.06e-02 0.00e+00 2.29e-01 0.00e+00 2.49e-02 2.54e-01 2.49e-01 
3.29e+00 1.29e-01 4.22e-01 5.30e-02 0.00e+00 2.27e-01 0.00e+00 2.47e-02 2.52e-01 2.47e-01 
3.29e+00 1.71e-01 4.25e-01 7.01e-02 0.00e+00 2.23e-01 0.00e+00 2.41e-02 2.48e-01 2.41e-01 
3.30e+00 2.26e-01 4.13e-01 9.18e-02 0.00e+00 2.15e-01 0.00e+00 2.29e-02 2.39e-01 2.29e-01 
3.30e+00 2.89e-01 2.57e-01 1.12e-01 0.00e+00 2.04e-01 0.00e+00 2.03e-02 2.27e-01 2.03e-01 
3.30e+00 3.41e-01 2.54e-01 1.24e-01 0.00e+00 1.94e-01 0.00e+00 1.71e-02 2.16e-01 1.71e-01 
3.31e+00 3.75e-01 2.73e-01 1.30e-01 0.00e+00 1.87e-01 0.00e+00 1.43e-02 2.08e-01 1.43e-01 
3.31e+00 3.94e-01 2.85e-01 1.32e-01 0.00e+00 1.82e-01 0.00e+00 1.20e-02 2.02e-01 1.20e-01 
3.31e+00 4.02e-01 2.90e-01 1.31e-01 0.00e+00 1.78e-01 0.00e+00 1.03e-02 1.98e-01 1.03e-01 
3.32e+00 4.01e-01 2.87e-01 1.27e-01 0.00e+00 1.77e-01 0.00e+00 9.02e-03 1.96e-01 9.02e-02 
3.32e+00 3.89e-01 2.82e-01 1.21e-01 0.00e+00 1.77e-01 0.00e+00 8.22e-03 1.97e-01 8.22e-02 
3.33e+00 3.66e-01 2.65e-01 1.11e-01 0.00e+00 1.80e-01 0.00e+00 7.80e-03 2.00e-01 7.80e-02 
3.33e+00 3.29e-01 2.43e-01 9.71e-02 0.00e+00 1.85e-01 0.00e+00 7.74e-03 2.06e-01 7.74e-02 
3.33e+00 2.75e-01 2.31e-01 7.80e-02 0.00e+00 1.93e-01 0.00e+00 8.12e-03 2.14e-01 8.12e-02 
3.34e+00 2.14e-01 3.77e-01 5.90e-02 0.00e+00 1.98e-01 0.00e+00 9.07e-03 2.20e-01 9.07e-02 
3.34e+00 1.61e-01 4.05e-01 4.46e-02 0.00e+00 2.02e-01 0.00e+00 1.02e-02 2.24e-01 1.02e-01 
3.34e+00 1.22e-01 4.05e-01 3.42e-02 0.00e+00 2.04e-01 0.00e+00 1.13e-02 2.26e-01 1.13e-01 
3.35e+00 9.38e-02 3.97e-01 2.66e-02 0.00e+00 2.05e-01 0.00e+00 1.24e-02 2.28e-01 1.24e-01 
3.35e+00 7.35e-02 3.88e-01 2.12e-02 0.00e+00 2.06e-01 0.00e+00 1.34e-02 2.29e-01 1.34e-01 
3.35e+00 5.89e-02 3.80e-01 1.73e-02 0.00e+00 2.07e-01 0.00e+00 1.44e-02 2.30e-01 1.44e-01 
3.36e+00 4.85e-02 3.74e-01 1.45e-02 0.00e+00 2.08e-01 0.00e+00 1.53e-02 2.31e-01 1.53e-01 
3.36e+00 4.13e-02 3.71e-01 1.26e-02 0.00e+00 2.09e-01 0.00e+00 1.62e-02 2.32e-01 1.62e-01 
3.36e+00 3.65e-02 3.69e-01 1.14e-02 0.00e+00 2.10e-01 0.00e+00 1.70e-02 2.33e-01 1.70e-01 
3.37e+00 3.32e-02 3.66e-01 1.06e-02 0.00e+00 2.11e-01 0.00e+00 1.77e-02 2.34e-01 1.77e-01 
3.37e+00 3.11e-02 3.66e-01 1.01e-02 0.00e+00 2.12e-01 0.00e+00 1.84e-02 2.35e-01 1.84e-01 
3.37e+00 2.98e-02 3.63e-01 9.79e-03 0.00e+00 2.13e-01 0.00e+00 1.90e-02 2.36e-01 1.90e-01 
3.38e+00 2.90e-02 3.63e-01 9.64e-03 0.00e+00 2.14e-01 0.00e+00 1.96e-02 2.38e-01 1.96e-01 
3.38e+00 2.85e-02 3.63e-01 9.56e-03 0.00e+00 2.15e-01 0.00e+00 2.01e-02 2.39e-01 2.01e-01 
3.38e+00 2.82e-02 3.63e-01 9.55e-03 0.00e+00 2.16e-01 0.00e+00 2.06e-02 2.40e-01 2.06e-01 
3.39e+00 2.81e-02 3.63e-01 9.57e-03 0.00e+00 2.17e-01 0.00e+00 2.10e-02 2.41e-01 2.10e-01 
3.39e+00 2.80e-02 3.63e-01 9.62e-03 0.00e+00 2.18e-01 0.00e+00 2.15e-02 2.43e-01 2.15e-01 
3.40e+00 2.81e-02 3.63e-01 9.69e-03 0.00e+00 2.20e-01 0.00e+00 2.19e-02 2.44e-01 2.19e-01 
3.40e+00 2.81e-02 3.63e-01 9.78e-03 0.00e+00 2.21e-01 0.00e+00 2.23e-02 2.45e-01 2.23e-01 
3.40e+00 2.82e-02 3.63e-01 9.87e-03 0.00e+00 2.22e-01 0.00e+00 2.26e-02 2.47e-01 2.26e-01 
3.41e+00 2.84e-02 3.63e-01 9.98e-03 0.00e+00 2.23e-01 0.00e+00 2.29e-02 2.48e-01 2.29e-01 
3.41e+00 2.85e-02 3.63e-01 1.01e-02 0.00e+00 2.25e-01 0.00e+00 2.33e-02 2.50e-01 2.33e-01 
3.41e+00 2.87e-02 3.63e-01 1.02e-02 0.00e+00 2.26e-01 0.00e+00 2.35e-02 2.51e-01 2.35e-01 
3.42e+00 2.88e-02 3.63e-01 1.03e-02 0.00e+00 2.27e-01 0.00e+00 2.38e-02 2.53e-01 2.38e-01 
3.42e+00 2.90e-02 3.63e-01 1.04e-02 0.00e+00 2.29e-01 0.00e+00 2.41e-02 2.54e-01 2.41e-01 
3.42e+00 2.91e-02 3.63e-01 1.06e-02 0.00e+00 2.30e-01 0.00e+00 2.44e-02 2.55e-01 2.44e-01 
3.43e+00 2.93e-02 3.63e-01 1.07e-02 0.00e+00 2.31e-01 0.00e+00 2.46e-02 2.57e-01 2.46e-01 
3.43e+00 2.95e-02 3.63e-01 1.08e-02 0.00e+00 2.33e-01 0.00e+00 2.48e-02 2.58e-01 2.48e-01 
3.43e+00 2.96e-02 3.63e-01 1.09e-02 0.00e+00 2.34e-01 0.00e+00 2.51e-02 2.60e-01 2.51e-01 
3.44e+00 2.98e-02 3.63e-01 1.10e-02 0.00e+00 2.35e-01 0.00e+00 2.53e-02 2.61e-01 2.53e-01 
3.44e+00 2.99e-02 3.63e-01 1.11e-02 0.00e+00 2.37e-01 0.00e+00 2.55e-02 2.63e-01 2.55e-01 
3.44e+00 3.00e-02 3.63e-01 1.12e-02 0.00e+00 2.38e-01 0.00e+00 2.57e-02 2.64e-01 2.57e-01 
3.45e+00 3.01e-02 3.63e-01 1.14e-02 0.00e+00 2.39e-01 0.00e+00 2.59e-02 2.66e-01 2.59e-01 
3.45e+00 3.02e-02 3.63e-01 1.15e-02 0.00e+00 2.41e-01 0.00e+00 2.61e-02 2.67e-01 2.61e-01 
3.45e+00 3.03e-02 3.63e-01 1.16e-02 0.00e+00 2.42e-01 0.00e+00 2.63e-02 2.69e-01 2.63e-01 
3.46e+00 3.04e-02 3.63e-01 1.16e-02 0.00e+00 2.43e-01 0.00e+00 2.65e-02 2.70e-01 2.65e-01 
3.46e+00 3.05e-02 3.63e-01 1.17e-02 0.00e+00 2.45e-01 0.00e+00 2.67e-02 2.72e-01 2.67e-01 
3.46e+00 3.05e-02 3.63e-01 1.18e-02 0.00e+00 2.46e-01 0.00e+00 2.68e-02 2.73e-01 2.68e-01 
3.47e+00 3.06e-02 3.63e-01 1.19e-02 0.00e+00 2.47e-01 0.00e+00 2.70e-02 2.75e-01 2.70e-01 
3.47e+00 3.06e-02 3.63e-01 1.20e-02 0.00e+00 2.49e-01 0.00e+00 2.72e-02 2.76e-01 2.72e-01 
3.48e+00 3.06e-02 3.63e-01 1.20e-02 0.00e+00 2.50e-01 0.00e+00 2.73e-02 2.78e-01 2.73e-01 
3.48e+00 3.06e-02 3.63e-01 1.21e-02 0.00e+00 2.51e-01 0.00e+00 2.75e-02 2.79e-01 2.75e-01 
3.48e+00 3.06e-02 3.63e-01 1.22e-02 0.00e+00 2.53e-01 0.00e+00 2.77e-02 2.81e-01 2.77e-01 
3.49e+00 3.06e-02 3.63e-01 1.22e-02 0.00e+00 2.54e-01 0.00e+00 2.78e-02 2.82e-01 2.78e-01 
3.49e+00 3.06e-02 3.63e-01 1.23e-02 0.00e+00 2.55e-01 0.00e+00 2.80e-02 2.84e-01 2.80e-01 
3.49e+00 3.05e-02 3.63e-01 1.23e-02 0.00e+00 2.57e-01 0.00e+00 2.82e-02 2.85e-01 2.82e-01 
3.50e+00 3.05e-02 3.63e-01 1.23e-02 0.00e+00 2.58e-01 0.00e+00 2.83e-02 2.87e-01 2.83e-01 
3.50e+00 3.04e-02 3.63e-01 1.24e-02 0.00e+00 2.59e-01 0.00e+00 2.85e-02 2.88e-01 2.85e-01 
3.50e+00 3.03e-02 3.63e-01 1.24e-02 0.00e+00 2.61e-01 0.00e+00 2.86e-02 2.90e-01 2.86e-01 
3.51e+00 3.03e-02 3.63e-01 1.24e-02 0.00e+00 2.62e-01 0.00e+00 2.88e-02 2.91e-01 2.88e-01 
3.51e+00 3.02e-02 3.63e-01 1.25e-02 0.00e+00 2.63e-01 0.00e+00 2.89e-02 2.93e-01 2.89e-01 
3.51e+00 3.01e-02 3.63e-01 1.25e-02 0.00e+00 2.65e-01 0.00e+00 2.91e-02 2.94e-01 2.91e-01 
3.52e+00 3.00e-02 3.63e-01 1.25e-02 0.00e+00 2.66e-01 0.00e+00 2.92e-02 2.96e-01 2.92e-01 
3.52e+00 2.99e-02 3.63e-01 1.25e-02 0.00e+00 2.67e-01 0.00e+00 2.94e-02 2.97e-01 2.94e-01 
3.52e+00 2.98e-02 3.63e-01 1.26e-02 0.00e+00 2.69e-01 0.00e+00 2.96e-02 2.99e-01 2.96e-01 
3.53e+00 2.97e-02 3.63e-01 1.26e-02 0.00e+00 2.70e-01 0.00e+00 2.97e-02 3.00e-01 2.97e-01 
3.53e+00 2.96e-02 3.63e-01 1.26e-02 0.00e+00 2.71e-01 0.00e+00 2.99e-02 3.02e-01 2.99e-01 
3.54e+00 2.95e-02 3.63e-01 1.26e-02 0.00e+00 2.73e-01 0.00e+00 3.00e-02 3.03e-01 3.00e-01 
3.54e+00 2.93e-02 3.63e-01 1.26e-02 0.00e+00 2.74e-01 0.00e+00 3.01e-02 3.05e-01 3.01e-01 
3.54e+00 2.92e-02 3.63e-01 1.26e-02 0.00e+00 2.75e-01 0.00e+00 3.03e-02 3.06e-01 3.03e-01 
3.55e+00 2.91e-02 3.63e-01 1.26e-02 0.00e+00 2.77e-01 0.00e+00 3.04e-02 3.07e-01 3.04e-01 
3.55e+00 2.90e-02 3.63e-01 1.26e-02 0.00e+00 2.78e-01 0.00e+00 3.06e-02 3.09e-01 3.06e-01 
3.55e+00 2.88e-02 3.63e-01 1.26e-02 0.00e+00 2.79e-01 0.00e+00 3.07e-02 3.10e-01 3.07e-01 
3.56e+00 2.87e-02 3.63e-01 1.26e-02 0.00e+00 2.81e-01 0.00e+00 3.09e-02 3.12e-01 3.09e-01 
3.56e+00 2.86e-02 3.63e-01 1.26e-02 0.00e+00 2.82e-01 0.00e+00 3.10e-02 3.13e-01 3.10e-01 
3.56e+00 2.85e-02 3.63e-01 1.26e-02 0.00e+00 2.83e-01 0.00e+00 3.12e-02 3.15e-01 3.12e-01 
3.57e+00 2.83e-02 3.63e-01 1.26e-02 0.00e+00 2.84e-01 0.00e+00 3.13e-02 3.16e-01 3.13e-01 
3.57e+00 2.82e-02 3.60e-01 1.26e-02 0.00e+00 2.86e-01 0.00e+00 3.15e-02 3.18e-01 3.15e-01 
3.57e+00 2.81e-02 3.60e-01 1.26e-02 0.00e+00 2.87e-01 0.00e+00 3.16e-02 3.19e-01 3.16e-01 
3.58e+00 2.79e-02 3.60e-01 1.26e-02 0.00e+00 2.88e-01 0.00e+00 3.18e-02 3.20e-01 3.18e-01 
3.58e+00 2.78e-02 3.60e-01 1.26e-02 0.00e+00 2.90e-01 0.00e+00 3.19e-02 3.22e-01 3.19e-01 
3.58e+00 2.77e-02 3.60e-01 1.26e-02 0.00e+00 2.91e-01 0.00e+00 3.20e-02 3.23e-01 3.20e-01 
3.59e+00 2.75e-02 3.60e-01 1.26e-02 0.00e+00 2.92e-01 0.00e+00 3.22e-02 3.25e-01 3.22e-01 
3.59e+00 2.74e-02 3.60e-01 1.26e-02 0.00e+00 2.93e-01 0.00e+00 3.23e-02 3.26e-01 3.23e-01 
3.59e+00 2.73e-02 3.60e-01 1.26e-02 0.00e+00 2.95e-01 0.00e+00 3.25e-02 3.27e-01 3.25e-01 
3.60e+00 2.72e-02 3.60e-01 1.26e-02 0.00e+00 2.96e-01 0.00e+00 3.26e-02 3.29e-01 3.26e-01 
3.60e+00 2.70e-02 3.60e-01 1.26e-02 0.00e+00 2.97e-01 0.00e+00 3.28e-02 3.30e-01 3.28e-01 
3.60e+00 2.69e-02 3.60e-01 1.26e-02 0.00e+00 2.99e-01 0.00e+00 3.29e-02 3.32e-01 3.29e-01 
3.61e+00 2.68e-02 3.60e-01 1.26e-02 0.00e+00 3.00e-01 0.00e+00 3.30e-02 3.33e-01 3.30e-01 
3.61e+00 2.67e-02 3.60e-01 1.26e-02 0.00e+00 3.01e-01 0.00e+00 3.32e-02 3.34e-01 3.32e-01 
3.62e+00 2.65e-02 3.60e-01 1.26e-02 0.00e+00 3.02e-01 0.00e+00 3.33e-02 3.36e-01 3.33e-01 
3.62e+00 2.64e-02 3.60e-01 1.26e-02 0.00e+00 3.04e-01 0.00e+00 3.35e-02 3.37e-01 3.35e-01 
3.62e+00 2.63e-02 3.60e-01 1.26e-02 0.00e+00 3.05e-01 0.00e+00 3.36e-02 3.39e-01 3.36e-01 
3.63e+00 2.62e-02 3.60e-01 1.25e-02 0.00e+00 3.06e-01 0.00e+00 3.37e-02 3.40e-01 3.37e-01 
3.63e+00 2.60e-02 3.60e-01 1.25e-02 0.00e+00 3.07e-01 0.00e+00 3.39e-02 3.41e-01 3.39e-01 
3.63e+00 2.59e-02 3.60e-01 1.25e-02 0.00e+00 3.09e-01 0.00e+00 3.40e-02 3.43e-01 3.40e-01 
3.64e+00 2.58e-02 3.60e-01 1.25e-02 0.00e+00 3.10e-01 0.00e+00 3.42e-02 3.44e-01 3.42e-01 
3.64e+00 2.57e-02 3.60e-01 1.25e-02 0.00e+00 3.11e-01 0.00e+00 3.43e-02 3.46e-01 3.43e-01 
3.64e+00 2.55e-02 3.60e-01 1.25e-02 0.00e+00 3.12e-01 0.00e+00 3.44e-02 3.47e-01 3.44e-01 
3.65e+00 2.54e-02 3.60e-01 1.25e-02 0.00e+00 3.14e-01 0.00e+00 3.46e-02 3.48e-01 3.46e-01 
3.65e+00 2.53e-02 3.60e-01 1.25e-02 0.00e+00 3.15e-01 0.00e+00 3.47e-02 3.50e-01 3.47e-01 
3.65e+00 2.52e-02 3.60e-01 1.25e-02 0.00e+00 3.16e-01 0.00e+00 3.49e-02 3.51e-01 3.49e-01 
3.66e+00 2.51e-02 3.60e-01 1.25e-02 0.00e+00 3.17e-01 0.00e+00 3.50e-02 3.52e-01 3.50e-01 
3.66e+00 2.50e-02 3.60e-01 1.25e-02 0.00e+00 3.18e-01 0.00e+00 3.51e-02 3.54e-01 3.51e-01 
3.66e+00 2.49e-02 3.60e-01 1.25e-02 0.00e+00 3.20e-01 0.00e+00 3.53e-02 3.55e-01 3.53e-01 
3.67e+00 2.47e-02 3.60e-01 1.24e-02 0.00e+00 3.21e-01 0.00e+00 3.54e-02 3.57e-01 3.54e-01 
3.67e+00 2.46e-02 3.60e-01 1.24e-02 0.00e+00 3.22e-01 0.00e+00 3.55e-02 3.58e-01 3.55e-01 
3.68e+00 2.45e-02 3.60e-01 1.24e-02 0.00e+00 3.23e-01 0.00e+00 3.57e-02 3.59e-01 3.57e-01 
3.68e+00 2.44e-02 3.60e-01 1.24e-02 0.00e+00 3.25e-01 0.00e+00 3.58e-02 3.61e-01 3.58e-01 
3.68e+00 2.43e-02 3.60e-01 1.24e-02 0.00e+00 3.26e-01 0.00e+00 3.60e-02 3.62e-01 3.60e-01 
3.69e+00 2.42e-02 3.60e-01 1.24e-02 0.00e+00 3.27e-01 0.00e+00 3.61e-02 3.63e-01 3.61e-01 
3.69e+00 2.41e-02 3.60e-01 1.24e-02 0.00e+00 3.28e-01 0.00e+00 3.62e-02 3.65e-01 3.62e-01 
3.69e+00 2.40e-02 3.60e-01 1.24e-02 0.00e+00 3.29e-01 0.00e+00 3.64e-02 3.66e-01 3.64e-01 
3.70e+00 2.39e-02 3.60e-01 1.24e-02 0.00e+00 3.31e-01 0.00e+00 3.65e-02 3.67e-01 3.65e-01 
3.70e+00 2.37e-02 3.60e-01 1.23e-02 0.00e+00 3.32e-01 0.00e+00 3.66e-02 3.69e-01 3.66e-01 
3.70e+00 2.36e-02 3.60e-01 1.23e-02 0.00e+00 3.33e-01 0.00e+00 3.68e-02 3.70e-01 3.68e-01 
3.71e+00 2.35e-02 3.60e-01 1.23e-02 0.00e+00 3.34e-01 0.00e+00 3.69e-02 3.71e-01 3.69e-01 
3.71e+00 2.34e-02 3.60e-01 1.23e-02 0.00e+00 3.35e-01 0.00e+00 3.70e-02 3.73e-01 3.70e-01 
3.71e+00 2.33e-02 3.60e-01 1.23e-02 0.00e+00 3.37e-01 0.00e+00 3.72e-02 3.74e-01 3.72e-01 
3.72e+00 2.32e-02 3.60e-01 1.23e-02 0.00e+00 3.38e-01 0.00e+00 3.73e-02 3.75e-01 3.73e-01 
3.72e+00 2.31e-02 3.60e-01 1.23e-02 0.00e+00 3.39e-01 0.00e+00 3.74e-02 3.77e-01 3.74e-01 
3.72e+00 2.30e-02 3.60e-01 1.23e-02 0.00e+00 3.40e-01 0.00e+00 3.76e-02 3.78e-01 3.76e-01 
3.73e+00 2.29e-02 3.60e-01 1.22e-02 0.00e+00 3.41e-01 0.00e+00 3.77e-02 3.79e-01 3.77e-01 
3.73e+00 2.28e-02 3.60e-01 1.22e-02 0.00e+00 3.42e-01 0.00e+00 3.78e-02 3.80e-01 3.78e-01 
3.73e+00 2.27e-02 3.60e-01 1.22e-02 0.00e+00 3.44e-01 0.00e+00 3.80e-02 3.82e-01 3.80e-01 
3.74e+00 2.26e-02 3.60e-01 1.22e-02 0.00e+00 3.45e-01 0.00e+00 3.81e-02 3.83e-01 3.81e-01 
3.74e+00 2.25e-02 3.60e-01 1.22e-02 0.00e+00 3.46e-01 0.00e+00 3.82e-02 3.84e-01 3.82e-01 
3.75e+00 2.23e-02 3.60e-01 1.22e-02 0.00e+00 3.47e-01 0.00e+00 3.84e-02 3.86e-01 3.84e-01 
3.75e+00 2.22e-02 3.60e-01 1.21e-02 0.00e+00 3.48e-01 0.00e+00 3.85e-02 3.87e-01 3.85e-01 
3.75e+00 2.21e-02 3.60e-01 1.21e-02 0.00e+00 3.49e-01 0.00e+00 3.86e-02 3.88e-01 3.86e-01 
3.76e+00 2.20e-02 3.60e-01 1.21e-02 0.00e+00 3.51e-01 0.00e+00 3.87e-02 3.90e-01 3.87e-01 
3.76e+00 2.19e-02 3.60e-01 1.21e-02 0.00e+00 3.52e-01 0.00e+00 3.89e-02 3.91e-01 3.89e-01 
3.76e+00 2.18e-02 3.60e-01 1.21e-02 0.00e+00 3.53e-01 0.00e+00 3.90e-02 3.92e-01 3.90e-01 
3.77e+00 2.17e-02 3.60e-01 1.20e-02 0.00e+00 3.54e-01 0.00e+00 3.91e-02 3.93e-01 3.91e-01 
3.77e+00 2.16e-02 3.60e-01 1.20e-02 0.00e+00 3.55e-01 0.00e+00 3.93e-02 3.95e-01 3.93e-01 
3.77e+00 2.15e-02 3.60e-01 1.20e-02 0.00e+00 3.56e-01 0.00e+00 3.94e-02 3.96e-01 3.94e-01 
3.78e+00 2.13e-02 3.60e-01 1.20e-02 0.00e+00 3.58e-01 0.00e+00 3.95e-02 3.97e-01 3.95e-01 
3.78e+00 2.12e-02 3.60e-01 1.19e-02 0.00e+00 3.59e-01 0.00e+00 3.96e-02 3.99e-01 3.96e-01 
3.78e+00 2.11e-02 3.60e-01 1.19e-02 0.00e+00 3.60e-01 0.00e+00 3.98e-02 4.00e-01 3.98e-01 
3.79e+00 2.10e-02 3.60e-01 1.19e-02 0.00e+00 3.61e-01 0.00e+00 3.99e-02 4.01e-01 3.99e-01 
3.79e+00 2.09e-02 3.60e-01 1.18e-02 0.00e+00 3.62e-01 0.00e+00 4.00e-02 4.02e-01 4.00e-01 
3.79e+00 2.07e-02 3.60e-01 1.18e-02 0.00e+00 3.63e-01 0.00e+00 4.02e-02 4.04e-01 4.02e-01 
3.80e+00 2.06e-02 3.60e-01 1.18e-02 0.00e+00 3.64e-01 0.00e+00 4.03e-02 4.05e-01 4.03e-01 
3.80e+00 2.05e-02 3.60e-01 1.17e-02 0.00e+00 3.66e-01 0.00e+00 4.04e-02 4.06e-01 4.04e-01 
3.80e+00 2.03e-02 3.60e-01 1.17e-02 0.00e+00 3.67e-01 0.00e+00 4.05e-02 4.07e-01 4.05e-01 
3.81e+00 2.02e-02 3.60e-01 1.16e-02 0.00e+00 3.68e-01 0.00e+00 4.07e-02 4.09e-01 4.07e-01 
3.81e+00 2.01e-02 3.60e-01 1.16e-02 0.00e+00 3.69e-01 0.00e+00 4.08e-02 4.10e-01 4.08e-01 
3.81e+00 1.99e-02 3.60e-01 1.15e-02 0.00e+00 3.70e-01 0.00e+00 4.09e-02 4.11e-01 4.09e-01 
3.82e+00 1.98e-02 3.60e-01 1.15e-02 0.00e+00 3.71e-01 0.00e+00 4.11e-02 4.12e-01 4.11e-01 
3.82e+00 1.96e-02 3.60e-01 1.14e-02 0.00e+00 3.72e-01 0.00e+00 4.12e-02 4.14e-01 4.12e-01 
3.83e+00 1.95e-02 3.60e-01 1.14e-02 0.00e+00 3.73e-01 0.00e+00 4.13e-02 4.15e-01 4.13e-01 
3.83e+00 1.93e-02 3.60e-01 1.13e-02 0.00e+00 3.75e-01 0.00e+00 4.14e-02 4.16e-01 4.14e-01 
3.83e+00 1.91e-02 3.60e-01 1.12e-02 0.00e+00 3.76e-01 0.00e+00 4.16e-02 4.17e-01 4.16e-01 
3.84e+00 1.90e-02 3.60e-01 1.12e-02 0.00e+00 3.77e-01 0.00e+00 4.17e-02 4.19e-01 4.17e-01 
3.84e+00 1.88e-02 3.60e-01 1.11e-02 0.00e+00 3.78e-01 0.00e+00 4.18e-02 4.20e-01 4.18e-01 
3.84e+00 1.86e-02 3.60e-01 1.10e-02 0.00e+00 3.79e-01 0.00e+00 4.19e-02 4.21e-01 4.19e-01 
3.85e+00 1.84e-02 3.60e-01 1.10e-02 0.00e+00 3.80e-01 0.00e+00 4.21e-02 4.22e-01 4.21e-01 
3.85e+00 1.82e-02 3.60e-01 1.09e-02 0.00e+00 3.81e-01 0.00e+00 4.22e-02 4.24e-01 4.22e-01 
3.85e+00 1.81e-02 3.60e-01 1.08e-02 0.00e+00 3.82e-01 0.00e+00 4.23e-02 4.25e-01 4.23e-01 
3.86e+00 1.79e-02 3.60e-01 1.07e-02 0.00e+00 3.83e-01 0.00e+00 4.24e-02 4.26e-01 4.24e-01 
3.86e+00 1.77e-02 3.60e-01 1.06e-02 0.00e+00 3.85e-01 0.00e+00 4.26e-02 4.27e-01 4.26e-01 
3.86e+00 1.75e-02 3.60e-01 1.05e-02 0.00e+00 3.86e-01 0.00e+00 4.27e-02 4.28e-01 4.27e-01 
3.87e+00 1.73e-02 3.60e-01 1.04e-02 0.00e+00 3.87e-01 0.00e+00 4.28e-02 4.30e-01 4.28e-01 
3.87e+00 1.70e-02 3.60e-01 1.03e-02 0.00e+00 3.88e-01 0.00e+00 4.29e-02 4.31e-01 4.29e-01 
3.87e+00 1.68e-02 3.60e-01 1.02e-02 0.00e+00 3.89e-01 0.00e+00 4.31e-02 4.32e-01 4.31e-01 
3.88e+00 1.66e-02 3.60e-01 1.01e-02 0.00e+00 3.90e-01 0.00e+00 4.32e-02 4.33e-01 4.32e-01 
3.88e+00 1.64e-02 3.60e-01 1.00e-02 0.00e+00 3.91e-01 0.00e+00 4.33e-02 4.35e-01 4.33e-01 
3.89e+00 1.62e-02 3.60e-01 9.89e-03 0.00e+00 3.92e-01 0.00e+00 4.34e-02 4.36e-01 4.34e-01 
3.89e+00 1.59e-02 3.60e-01 9.78e-03 0.00e+00 3.93e-01 0.00e+00 4.35e-02 4.37e-01 4.35e-01 
3.89e+00 1.57e-02 3.60e-01 9.67e-03 0.00e+00 3.94e-01 0.00e+00 4.37e-02 4.38e-01 4.37e-01 
3.90e+00 1.55e-02 3.63e-01 9.56e-03 0.00e+00 3.95e-01 0.00e+00 4.38e-02 4.39e-01 4.38e-01 
3.90e+00 1.53e-02 3.63e-01 9.45e-03 0.00e+00 3.96e-01 0.00e+00 4.39e-02 4.41e-01 4.39e-01 
3.90e+00 1.51e-02 3.63e-01 9.33e-03 0.00e+00 3.98e-01 0.00e+00 4.40e-02 4.42e-01 4.40e-01 
3.91e+00 1.48e-02 3.63e-01 9.22e-03 0.00e+00 3.99e-01 0.00e+00 4.42e-02 4.43e-01 4.42e-01 
3.91e+00 1.46e-02 3.63e-01 9.11e-03 0.00e+00 4.00e-01 0.00e+00 4.43e-02 4.44e-01 4.43e-01 
3.91e+00 1.44e-02 3.63e-01 9.00e-03 0.00e+00 4.01e-01 0.00e+00 4.44e-02 4.45e-01 4.44e-01 
3.92e+00 1.42e-02 3.63e-01 8.90e-03 0.00e+00 4.02e-01 0.00e+00 4.45e-02 4.47e-01 4.45e-01 
3.92e+00 1.40e-02 3.63e-01 8.80e-03 0.00e+00 4.03e-01 0.00e+00 4.46e-02 4.48e-01 4.46e-01 
3.92e+00 1.38e-02 3.63e-01 8.70e-03 0.00e+00 4.04e-01 0.00e+00 4.48e-02 4.49e-01 4.48e-01 
3.93e+00 1.36e-02 3.63e-01 8.61e-03 0.00e+00 4.05e-01 0.00e+00 4.49e-02 4.50e-01 4.49e-01 
3.93e+00 1.34e-02 3.63e-01 8.53e-03 0.00e+00 4.06e-01 0.00e+00 4.50e-02 4.51e-01 4.50e-01 
3.93e+00 1.33e-02 3.63e-01 8.45e-03 0.00e+00 4.07e-01 0.00e+00 4.51e-02 4.52e-01 4.51e-01 
3.94e+00 1.31e-02 3.63e-01 8.39e-03 0.00e+00 4.08e-01 0.00e+00 4.53e-02 4.54e-01 4.53e-01 
3.94e+00 1.30e-02 3.63e-01 8.33e-03 0.00e+00 4.09e-01 0.00e+00 4.54e-02 4.55e-01 4.54e-01 
3.94e+00 1.29e-02 3.63e-01 8.30e-03 0.00e+00 4.10e-01 0.00e+00 4.55e-02 4.56e-01 4.55e-01 
3.95e+00 1.28e-02 3.63e-01 8.28e-03 0.00e+00 4.11e-01 0.00e+00 4.56e-02 4.57e-01 4.56e-01 
3.95e+00 1.28e-02 3.63e-01 8.28e-03 0.00e+00 4.12e-01 0.00e+00 4.57e-02 4.58e-01 4.57e-01 
3.96e+00 1.28e-02 3.63e-01 8.31e-03 0.00e+00 4.14e-01 0.00e+00 4.58e-02 4.59e-01 4.58e-01 
3.96e+00 1.28e-02 3.63e-01 8.38e-03 0.00e+00 4.15e-01 0.00e+00 4.60e-02 4.61e-01 4.60e-01 
3.96e+00 1.30e-02 3.63e-01 8.51e-03 0.00e+00 4.16e-01 0.00e+00 4.61e-02 4.62e-01 4.61e-01 
3.97e+00 1.32e-02 3.63e-01 8.77e-03 0.00e+00 4.17e-01 0.00e+00 4.62e-02 4.63e-01 4.62e-01 
3.97e+00 1.38e-02 3.63e-01 9.30e-03 0.00e+00 4.18e-01 0.00e+00 4.63e-02 4.64e-01 4.63e-01 
3.97e+00 1.51e-02 3.66e-01 1.05e-02 0.00e+00 4.19e-01 0.00e+00 4.64e-02 4.65e-01 4.64e-01 
3.98e+00 1.81e-02 3.71e-01 1.33e-02 0.00e+00 4.20e-01 0.00e+00 4.65e-02 4.66e-01 4.65e-01 
3.98e+00 2.50e-02 3.83e-01 1.95e-02 0.00e+00 4.20e-01 0.00e+00 4.66e-02 4.67e-01 4.66e-01 
3.98e+00 3.98e-02 4.02e-01 3.28e-02 0.00e+00 4.21e-01 0.00e+00 4.67e-02 4.67e-01 4.67e-01 
3.99e+00 7.64e-02 4.39e-01 6.72e-02 0.00e+00 4.17e-01 0.00e+00 4.65e-02 4.63e-01 4.65e-01 
3.99e+00 1.74e-01 4.69e-01 1.58e-01 0.00e+00 3.91e-01 0.00e+00 4.50e-02 4.35e-01 4.50e-01 
3.99e+00 3.37e-01 2.79e-01 2.60e-01 0.00e+00 3.26e-01 0.00e+00 3.76e-02 3.63e-01 3.76e-01 
4.00e+00 5.34e-01 3.74e-01 3.43e-01 0.00e+00 2.18e-01 0.00e+00 2.58e-02 2.42e-01 2.58e-01 

